Characterization of uncertainties in electron-argon collision cross sections

The predictive capability of a plasma discharge model depends on accurate representations of electron-impact collision cross sections, which determine the key reaction rates and transport properties of the plasma. Although many cross sections have been identified through experiments and quantum mechanical simulations, their uncertainties are not well-investigated. We characterize the uncertainties in electron-argon collision cross sections using a Bayesian framework. Six collision processes -- elastic momentum transfer, ionization, and four excitations -- are characterized with semi-empirical models, whose parametric uncertainties effectively capture the features important to the macroscopic properties of the plasma, namely transport properties and chemical reaction rates. The method is designed to capture the effects of systematic errors that lead to large discrepancies between some data sets. Specifically, for the purposes of Bayesian inference, each of the parametric cross section models is augmented with a Gaussian process representing systematic measurement errors as well as model inadequacies in the parametric form. The results show that the method is able to capture scatter in the data between the electron-beam experiments and ab-initio quantum simulations. The calibrated cross section models are further validated against measurements from swarm-parameter experiments.

==> data/1s3.sample_crs.txt <==
1.172989833699908502e+01 6.638390876891840447e-25 4.364045588005048502e-25 9.960810707161196365e-25 1.281378536283453694e-25 3.130151103655042037e-24
1.173523480332353230e+01 1.187598986937866628e-24 7.806389359224723875e-25 1.781888189321492430e-24 2.291874087259791144e-25 5.599928732139071491e-24
1.174479776071949289e+01 2.121299688478235453e-24 1.394428426223920652e-24 3.183251402959174996e-24 4.093091852089658380e-25 1.000528087740211758e-23
1.176193459783172202e+01 3.778541863687487444e-24 2.484518722670053875e-24 5.672731752703040116e-24 7.290291339264944590e-25 1.783428488303524398e-23
1.179264384122280163e+01 6.699578775572042768e-24 4.406609104162951784e-24 1.005954071648594929e-23 1.292269268131013071e-24 3.165624470021139046e-23
1.184767486144412274e+01 1.178497432087482417e-23 7.755587490893636765e-24 1.770184803001843850e-23 2.271148142788988790e-24 5.577187186540901746e-23
1.194629055014842933e+01 2.043935581907275518e-23 1.344395254344607150e-23 3.071106851404152324e-23 3.931391890605375193e-24 9.696374383471596862e-23
1.212301004434484852e+01 3.456205436221955963e-23 2.270646705903333855e-23 5.200532978537570030e-23 6.625907333266069337e-24 1.646881641346527818e-22
1.243969170057378903e+01 5.588336017446375740e-23 3.667124156650433992e-23 8.417256001640900755e-23 1.066112614906276503e-23 2.686024448063890481e-22
1.300718580668774216e+01 8.377542711254538203e-23 5.521650535234544714e-23 1.265400782092173851e-22 1.596690414181928497e-23 4.089875985157253945e-22
1.402413628089282582e+01 1.112630130810807742e-22 7.302686020892494784e-23 1.690615705910322986e-22 2.121691497139541732e-23 5.567742775385697899e-22
1.584651338726982317e+01 1.225263474918921359e-22 8.014833808589663055e-23 1.882238313950555343e-22 2.305749343803940878e-23 6.386915851110719060e-22
1.911221648893064895e+01 1.042348172390815678e-22 6.749891995106542892e-23 1.622182195964564150e-22 1.918694688839090949e-23 5.774320225473290156e-22
2.496436240915652860e+01 6.485253785585996377e-23 4.146963789772644109e-23 1.029473310518059203e-22 1.151918891372135446e-23 4.034321673213460368e-22
3.545141858220519282e+01 2.887673559481852636e-23 1.805476758244960623e-23 4.712548356236245747e-23 4.492869393249083364e-24 2.120252579748383456e-22
5.424424239006278015e+01 9.648998283377562230e-24 5.747974905543466576e-24 1.631725381430165072e-23 1.336138042311767992e-24 8.058726456221216118e-23
8.792101696297063995e+01 2.546099817956372579e-24 1.432834008505233709e-24 4.585405373765292530e-24 2.731697904365260616e-25 2.654510069296120315e-23
1.482698584798188790e+02 5.765748751190632199e-25 3.069108602542457146e-25 1.107875708555827419e-24 4.613837152904118592e-26 7.608560538626249144e-24
2.564150926542203592e+02 1.173661687148010145e-25 5.839316800683855756e-26 2.435108521138700973e-25 6.954935176359875759e-27 1.996566577351440815e-24
4.502115497307176497e+02 2.252822603572474654e-26 1.039925369971470508e-26 5.068482136874153674e-26 1.073145386093985370e-27 4.967967874858318176e-25
7.974951546174181658e+02 4.167536195808628011e-27 1.791160485106831397e-27 1.026471862281868733e-26 1.711230875217644433e-28 1.190709603309110378e-25
1.419828008594695575e+03 7.593942199933983504e-28 3.015316139238595747e-28 2.033597144747093769e-27 2.458832476523197991e-29 2.876370663985306558e-26
2.535049619087536485e+03 1.374677605608726226e-28 5.017953429372394455e-29 4.011889774015157484e-28 3.415384079416826874e-30 6.913073621536186800e-27
4.533528781101460481e+03 2.444567457059931156e-29 8.255936051785752943e-30 7.812887729557054283e-29 4.710484834410198462e-31 1.652244381502771381e-27
8.114807087965384198e+03 4.340050589409586799e-30 1.356567432595855315e-30 1.515149258355283303e-29 6.470870585479209586e-32 3.996927056412359804e-28


==> data/1s5/1s5.sample_crs.txt <==
1.155509236699908548e+01 2.941612640825314687e-24 2.244805089372859319e-24 3.716865107397255517e-24 8.920068857312934466e-25 6.384577148933916048e-24
1.156042883332353455e+01 5.261609367064420712e-24 4.014915892698763964e-24 6.647590820802477093e-24 1.595223813916058265e-24 1.142105374542033957e-23
1.156999179071949335e+01 9.397483423579209378e-24 7.170544592509059611e-24 1.187256679458921500e-23 2.848230400521194864e-24 2.040213787518195255e-23
1.158712862783172248e+01 1.673771458888609539e-23 1.277313878817961490e-23 2.114414802209772989e-23 5.070801362911156508e-24 3.635497098277544856e-23
1.161783787122280209e+01 2.966856629764744889e-23 2.263578793932700361e-23 3.748513498515057752e-23 8.981351147495813152e-24 6.449414916847917227e-23
1.167286889144412321e+01 5.214430267384800074e-23 3.977312493349567058e-23 6.588623975772164343e-23 1.576239089975778511e-23 1.135102896654009989e-22
1.177148458014842980e+01 9.029741838901199557e-23 6.884417909739246225e-23 1.140587915207504576e-22 2.721666125996901585e-23 1.969906976103159975e-22
1.194820407434484899e+01 1.521351743895335507e-22 1.159802829149294926e-22 1.921718529738514778e-22 4.566790615416860795e-23 3.335144404479224400e-22
1.226488573057378950e+01 2.444297705633653866e-22 1.863250823653996368e-22 3.094260411375000523e-22 7.316839370360318915e-23 5.400097569125828525e-22
1.283237983668774262e+01 3.629053570066895860e-22 2.766871075396359749e-22 4.604276334923537080e-22 1.081678726322363163e-22 8.102653109111107731e-22
1.384933031089282807e+01 4.754499544546955498e-22 3.608489059443021124e-22 6.018804654764480183e-22 1.455587170024842334e-22 1.081905376797867018e-21
1.567170741726982186e+01 5.095520499961190878e-22 3.867867680722374786e-22 6.494377717345458929e-22 1.510425573617260299e-22 1.195705265004545897e-21
1.893741051893065119e+01 4.163755602555377181e-22 3.141131911320930465e-22 5.353171173846941115e-22 1.205483510407716479e-22 1.036588304920342417e-21
2.478955643915652729e+01 2.452685829856531092e-22 1.819819446897494403e-22 3.178225271762549405e-22 6.777910668030172812e-23 6.403648037359300058e-22
3.527661261220519151e+01 1.020032430562448660e-22 7.430049579972771073e-23 1.349214481544362156e-22 2.517628201811559498e-23 2.842795922641548023e-22
5.406943642006278594e+01 3.119116727051173242e-23 2.211746933652409944e-23 4.253584629886143165e-23 6.643109977330829435e-24 9.540621368943428635e-23
8.774621099297063154e+01 7.500466704386302868e-24 5.138099381540789717e-24 1.065035394864267195e-23 1.365296353075560598e-24 2.632670615766955342e-23
1.480950525098188848e+02 1.537916968172148055e-24 1.014073742542807223e-24 2.281683356178428258e-24 2.367219536472867183e-25 6.163422723799512717e-24
2.562402866842203935e+02 2.839322448437255149e-25 1.800344941906012830e-25 4.459377513921020299e-25 3.776290347911892955e-26 1.375384361235776290e-24
4.500367437607176839e+02 4.933941819193504723e-26 2.990733643417388635e-26 8.161732769081973478e-26 5.382853257792645961e-27 3.002432617381812495e-25
7.973203486474182000e+02 8.268303492916521454e-27 4.770750705451810224e-27 1.444983880295750057e-26 7.357147440357281971e-28 6.188933994020018362e-26
1.419653202624695496e+03 1.361567313369597690e-27 7.421941940924403268e-28 2.528215571250549845e-27 1.012354051102762907e-28 1.328167403026901004e-26
2.534874813117536632e+03 2.208853497411727668e-28 1.136555892115903774e-28 4.360249432740960137e-28 1.375643857992978156e-29 2.842027231656758853e-27
4.533353975131460174e+03 3.557778611610440940e-29 1.722671366645949165e-29 7.486898334815922436e-29 1.856157319778650165e-30 5.555310722843159744e-28
8.114632281995383892e+03 5.718848916253671615e-30 2.595520786288045687e-30 1.278141396771059309e-29 2.494627854752495856e-31 1.083871193646452687e-28


==> data/1s5/BSR.1s5.txt <==
1.155109999999999992e+01 1.713600000000000144e-23 3.427200000000000582e-24
1.156470000000000020e+01 4.743499999999999996e-23 9.487000000000000873e-24
1.157830000000000048e+01 6.903600000000000069e-23 1.380720000000000131e-23
1.159190000000000076e+01 1.050300000000000035e-22 2.100600000000000187e-23
1.160549999999999926e+01 1.365299999999999988e-22 2.730600000000000093e-23
1.161909999999999954e+01 1.670499999999999932e-22 3.340999999999999981e-23
1.163269999999999982e+01 1.857400000000000053e-22 3.714800000000000576e-23
1.164630000000000010e+01 1.397600000000000010e-22 2.795200000000000020e-23
1.165990000000000038e+01 9.469099999999999987e-23 1.893820000000000056e-23
1.167350000000000065e+01 7.892300000000000484e-23 1.578460000000000214e-23
1.168709999999999916e+01 7.797700000000000422e-23 1.559540000000000084e-23
1.170069999999999943e+01 7.936200000000000489e-23 1.587240000000000098e-23
1.171429999999999971e+01 8.177000000000000541e-23 1.635400000000000108e-23
1.172789999999999999e+01 8.459499999999999613e-23 1.691900000000000040e-23
1.174160000000000004e+01 8.513800000000000323e-23 1.702760000000000065e-23
1.175520000000000032e+01 8.175599999999999701e-23 1.635119999999999999e-23
1.176880000000000059e+01 8.976399999999999931e-23 1.795279999999999986e-23
1.178240000000000087e+01 9.620300000000000294e-23 1.924060000000000118e-23
1.179599999999999937e+01 1.029099999999999963e-22 2.058200000000000160e-23
1.180959999999999965e+01 1.121300000000000061e-22 2.242600000000000299e-23
1.182319999999999993e+01 1.279399999999999911e-22 2.558799999999999882e-23
1.183680000000000021e+01 1.609299999999999914e-22 3.218600000000000181e-23
1.185040000000000049e+01 1.688600000000000090e-22 3.377200000000000650e-23
1.186400000000000077e+01 1.353999999999999884e-22 2.708000000000000120e-23
1.187759999999999927e+01 1.006599999999999949e-22 2.013199999999999957e-23
1.189119999999999955e+01 9.547500000000000059e-23 1.909500000000000012e-23
1.190479999999999983e+01 9.504499999999999924e-23 1.900900000000000220e-23
1.191840000000000011e+01 9.621299999999999887e-23 1.924260000000000154e-23
1.193200000000000038e+01 9.799899999999999859e-23 1.959980000000000089e-23
1.194560000000000066e+01 1.000199999999999967e-22 2.000399999999999993e-23
1.195919999999999916e+01 1.020999999999999967e-22 2.042000000000000169e-23
1.197279999999999944e+01 1.043400000000000021e-22 2.086800000000000042e-23
1.198649999999999949e+01 1.066099999999999953e-22 2.132200000000000024e-23
1.200009999999999977e+01 1.089299999999999917e-22 2.178599999999999893e-23
1.201370000000000005e+01 1.113200000000000066e-22 2.226400000000000308e-23
1.202730000000000032e+01 1.137400000000000093e-22 2.274800000000000245e-23
1.204090000000000060e+01 1.162400000000000030e-22 2.324800000000000177e-23
1.205450000000000088e+01 1.187999999999999957e-22 2.376000000000000032e-23
1.206809999999999938e+01 1.214099999999999916e-22 2.428200000000000068e-23
1.208169999999999966e+01 1.240800000000000101e-22 2.481600000000000321e-23
1.209529999999999994e+01 1.268200000000000002e-22 2.536400000000000239e-23
1.210890000000000022e+01 1.296199999999999893e-22 2.592399999999999786e-23
1.212250000000000050e+01 1.325099999999999889e-22 2.650199999999999659e-23
1.213610000000000078e+01 1.354600000000000110e-22 2.709200000000000337e-23
1.214969999999999928e+01 1.384499999999999933e-22 2.768999999999999984e-23
1.216329999999999956e+01 1.415300000000000096e-22 2.830600000000000545e-23
1.217689999999999984e+01 1.446600000000000055e-22 2.893200000000000110e-23
1.219050000000000011e+01 1.478599999999999965e-22 2.957199999999999929e-23
1.220410000000000039e+01 1.511300000000000059e-22 3.022600000000000001e-23
1.221770000000000067e+01 1.544599999999999910e-22 3.089199999999999702e-23
1.223140000000000072e+01 1.578300000000000068e-22 3.156600000000000136e-23
1.224499999999999922e+01 1.612799999999999900e-22 3.225600000000000271e-23
1.225859999999999950e+01 1.647600000000000081e-22 3.295200000000000515e-23
1.227219999999999978e+01 1.683299999999999896e-22 3.366599999999999909e-23
1.228580000000000005e+01 1.719300000000000058e-22 3.438600000000000586e-23
1.229940000000000033e+01 1.755600000000000099e-22 3.511200000000000197e-23
1.231300000000000061e+01 1.792800000000000008e-22 3.585600000000000133e-23
1.232659999999999911e+01 1.829999999999999917e-22 3.660000000000000070e-23
1.234019999999999939e+01 1.867700000000000093e-22 3.735400000000000187e-23
1.235379999999999967e+01 1.906099999999999985e-22 3.812199999999999969e-23
1.236739999999999995e+01 1.944600000000000070e-22 3.889200000000000376e-23
1.238100000000000023e+01 1.983200000000000115e-22 3.966400000000000231e-23
1.239460000000000051e+01 2.022399999999999916e-22 4.044800000000000303e-23
1.240820000000000078e+01 2.061900000000000065e-22 4.123800000000000483e-23
1.242179999999999929e+01 2.101200000000000060e-22 4.202400000000000591e-23
1.243539999999999957e+01 2.140800000000000169e-22 4.281600000000000808e-23
1.244899999999999984e+01 2.178300000000000191e-22 4.356600000000000852e-23
1.246260000000000012e+01 2.218099999999999983e-22 4.436199999999999966e-23
1.247630000000000017e+01 2.257800000000000051e-22 4.515600000000000219e-23
1.248990000000000045e+01 2.297399999999999924e-22 4.594799999999999847e-23
1.250350000000000072e+01 2.337200000000000186e-22 4.674400000000000724e-23
1.251709999999999923e+01 2.377100000000000172e-22 4.754200000000000461e-23
1.253069999999999951e+01 2.416899999999999964e-22 4.833800000000000163e-23
1.254429999999999978e+01 2.455999999999999805e-22 4.911999999999999611e-23
1.255790000000000006e+01 2.495699999999999873e-22 4.991399999999999863e-23
1.257150000000000034e+01 2.533600000000000203e-22 5.067200000000000640e-23
1.258510000000000062e+01 2.571800000000000175e-22 5.143600000000000351e-23
1.259869999999999912e+01 2.609599999999999841e-22 5.219199999999999916e-23
1.261229999999999940e+01 2.646700000000000026e-22 5.293400000000000404e-23
1.262589999999999968e+01 2.683099999999999790e-22 5.366200000000000051e-23
1.263949999999999996e+01 2.718600000000000156e-22 5.437200000000000548e-23
1.265310000000000024e+01 2.753200000000000183e-22 5.506400000000000132e-23
1.266670000000000051e+01 2.786899999999999871e-22 5.573799999999999978e-23
1.268030000000000079e+01 2.819599999999999966e-22 5.639200000000000637e-23
1.269389999999999930e+01 2.851199999999999803e-22 5.702400000000000311e-23
1.270749999999999957e+01 2.881300000000000015e-22 5.762600000000000031e-23
1.272109999999999985e+01 2.909999999999999857e-22 5.820000000000000419e-23
1.273479999999999990e+01 2.936799999999999766e-22 5.873599999999999533e-23
1.274840000000000018e+01 2.962199999999999775e-22 5.924399999999999315e-23
1.276200000000000045e+01 2.985800000000000046e-22 5.971600000000000798e-23
1.277560000000000073e+01 3.007699999999999834e-22 6.015399999999999903e-23
1.278919999999999924e+01 3.027499999999999770e-22 6.055000000000000011e-23
1.280279999999999951e+01 3.044999999999999938e-22 6.089999999999999875e-23
1.281639999999999979e+01 3.060199999999999865e-22 6.120399999999999495e-23
1.283000000000000007e+01 3.072900000000000105e-22 6.145799999999999974e-23
1.284360000000000035e+01 3.082999999999999992e-22 6.166000000000000689e-23
1.285720000000000063e+01 3.090199999999999883e-22 6.180399999999999766e-23
1.287079999999999913e+01 3.094499999999999779e-22 6.188999999999999558e-23
1.288439999999999941e+01 3.095499999999999842e-22 6.190999999999999920e-23
1.289799999999999969e+01 3.093099999999999879e-22 6.186200000000000227e-23
1.291159999999999997e+01 3.087099999999999969e-22 6.174200000000000408e-23
1.292520000000000024e+01 3.076899999999999888e-22 6.153800000000000245e-23
1.293880000000000052e+01 3.062099999999999797e-22 6.124199999999999595e-23
1.295240000000000080e+01 3.042200000000000137e-22 6.084400000000000038e-23
1.296599999999999930e+01 3.016199999999999902e-22 6.032400000000000038e-23
1.297969999999999935e+01 2.983299999999999888e-22 5.966600000000000482e-23
1.299329999999999963e+01 2.945000000000000191e-22 5.890000000000000148e-23
1.300689999999999991e+01 2.891300000000000178e-22 5.782600000000000121e-23
1.302050000000000018e+01 2.827499999999999808e-22 5.654999999999999380e-23
1.303410000000000046e+01 2.744200000000000084e-22 5.488400000000000403e-23
1.304770000000000074e+01 2.631700000000000017e-22 5.263400000000000269e-23
1.306129999999999924e+01 2.453800000000000230e-22 4.907600000000000578e-23
1.307489999999999952e+01 1.882499999999999949e-22 3.765000000000000250e-23
1.308849999999999980e+01 2.297899999999999955e-22 4.595800000000000028e-23
1.310210000000000008e+01 2.123600000000000115e-22 4.247200000000000464e-23
1.311570000000000036e+01 2.146600000000000160e-22 4.293200000000000554e-23
1.312930000000000064e+01 2.327599999999999860e-22 4.655200000000000191e-23
1.314289999999999914e+01 2.397400000000000140e-22 4.794800000000000751e-23
1.315649999999999942e+01 2.424700000000000081e-22 4.849400000000000633e-23
1.317009999999999970e+01 2.406100000000000127e-22 4.812200000000000371e-23
1.318369999999999997e+01 2.321799999999999869e-22 4.643599999999999856e-23
1.319730000000000025e+01 2.132300000000000101e-22 4.264600000000000672e-23
1.321090000000000053e+01 3.554200000000000097e-22 7.108400000000000665e-23
1.322460000000000058e+01 2.607600000000000184e-22 5.215200000000000368e-23
1.323820000000000086e+01 2.290799999999999788e-22 4.581599999999999811e-23
1.325179999999999936e+01 2.079200000000000079e-22 4.158400000000000275e-23
1.326539999999999964e+01 1.888799999999999971e-22 3.777600000000000178e-23
1.327899999999999991e+01 1.638599999999999982e-22 3.277200000000000198e-23
1.329260000000000019e+01 1.602299999999999941e-22 3.204600000000000000e-23
1.330620000000000047e+01 1.632999999999999909e-22 3.265999999999999936e-23
1.331980000000000075e+01 1.689499999999999959e-22 3.379000000000000388e-23
1.333339999999999925e+01 1.779300000000000094e-22 3.558600000000000540e-23
1.334699999999999953e+01 1.903299999999999949e-22 3.806600000000000132e-23
1.336059999999999981e+01 1.990400000000000007e-22 3.980800000000000484e-23
1.337420000000000009e+01 2.061699999999999911e-22 4.123399999999999823e-23
1.338780000000000037e+01 2.220699999999999865e-22 4.441399999999999731e-23
1.340140000000000065e+01 2.420900000000000217e-22 4.841800000000000434e-23
1.341499999999999915e+01 2.501499999999999864e-22 5.003000000000000198e-23
1.342859999999999943e+01 2.605600000000000058e-22 5.211200000000000233e-23
1.344219999999999970e+01 2.747600000000000111e-22 5.495200000000000457e-23
1.345579999999999998e+01 2.871499999999999771e-22 5.743000000000000013e-23
1.346950000000000003e+01 2.972000000000000019e-22 5.944000000000000509e-23
1.348310000000000031e+01 3.035799999999999920e-22 6.071600000000000074e-23
1.349670000000000059e+01 3.040399999999999929e-22 6.080800000000000562e-23
1.351030000000000086e+01 3.058200000000000209e-22 6.116400000000001123e-23
1.352389999999999937e+01 3.057000000000000227e-22 6.114000000000000689e-23
1.353749999999999964e+01 3.037100000000000096e-22 6.074199999999999957e-23
1.355109999999999992e+01 2.992699999999999825e-22 5.985400000000000355e-23
1.356470000000000020e+01 2.940800000000000020e-22 5.881599999999999804e-23
1.357830000000000048e+01 3.001600000000000200e-22 6.003200000000000635e-23
1.359190000000000076e+01 2.844800000000000056e-22 5.689600000000000348e-23
1.360549999999999926e+01 2.688600000000000139e-22 5.377200000000000277e-23
1.361909999999999954e+01 2.596500000000000234e-22 5.193000000000000468e-23
1.363269999999999982e+01 2.551500000000000207e-22 5.103000000000000649e-23
1.364630000000000010e+01 2.594300000000000189e-22 5.188600000000000848e-23
1.365990000000000038e+01 2.601699999999999999e-22 5.203399999999999998e-23
1.367350000000000065e+01 2.605100000000000026e-22 5.210200000000000052e-23
1.368709999999999916e+01 2.606900000000000234e-22 5.213800000000000703e-23
1.370069999999999943e+01 2.607699999999999908e-22 5.215399999999999817e-23
1.371439999999999948e+01 2.607199999999999877e-22 5.214400000000000224e-23
1.372799999999999976e+01 2.606800000000000040e-22 5.213600000000000079e-23
1.374160000000000004e+01 2.606600000000000121e-22 5.213200000000000594e-23
1.375520000000000032e+01 2.606699999999999845e-22 5.213400000000000043e-23
1.376880000000000059e+01 2.607199999999999877e-22 5.214400000000000224e-23
1.378240000000000087e+01 2.608300000000000134e-22 5.216600000000000622e-23
1.379599999999999937e+01 2.606800000000000040e-22 5.213600000000000079e-23
1.380959999999999965e+01 2.603799999999999850e-22 5.207600000000000169e-23
1.382319999999999993e+01 2.598999999999999922e-22 5.198000000000000197e-23
1.383680000000000021e+01 2.592199999999999868e-22 5.184400000000000088e-23
1.385040000000000049e+01 2.583699999999999800e-22 5.167399999999999953e-23
1.386400000000000077e+01 2.573399999999999994e-22 5.146800000000000342e-23
1.387759999999999927e+01 2.560499999999999836e-22 5.120999999999999790e-23
1.389119999999999955e+01 2.548699999999999936e-22 5.097400000000000224e-23
1.390479999999999983e+01 2.533699999999999927e-22 5.067400000000000089e-23
1.391840000000000011e+01 2.501200000000000221e-22 5.002400000000000677e-23
1.393200000000000038e+01 2.468399999999999932e-22 4.936799999999999981e-23
1.394560000000000066e+01 2.407100000000000190e-22 4.814200000000000732e-23
1.395930000000000071e+01 2.272199999999999833e-22 4.544400000000000137e-23
1.397289999999999921e+01 1.984500000000000057e-22 3.969000000000000113e-23
1.398649999999999949e+01 2.137200000000000223e-22 4.274400000000000681e-23
1.400009999999999977e+01 2.403599999999999968e-22 4.807200000000000054e-23
1.401370000000000005e+01 2.464499999999999873e-22 4.928999999999999746e-23
1.402730000000000032e+01 2.460399999999999896e-22 4.920800000000000026e-23
1.404090000000000060e+01 2.439700000000000090e-22 4.879400000000000180e-23
1.405450000000000088e+01 2.409099999999999846e-22 4.818199999999999692e-23
1.406809999999999938e+01 2.389799999999999941e-22 4.779600000000000353e-23
1.408169999999999966e+01 2.500900000000000108e-22 5.001800000000000568e-23
1.409529999999999994e+01 2.480199999999999832e-22 4.960400000000000135e-23
1.410890000000000022e+01 2.556599999999999778e-22 5.113199999999999555e-23
1.412250000000000050e+01 2.562399999999999768e-22 5.124799999999999890e-23
1.413610000000000078e+01 2.539600000000000112e-22 5.079200000000000460e-23
1.414969999999999928e+01 2.545299999999999909e-22 5.090600000000000170e-23
1.416329999999999956e+01 2.498099999999999837e-22 4.996200000000000144e-23
1.417689999999999984e+01 2.591699999999999836e-22 5.183399999999999907e-23
1.419050000000000011e+01 2.498500000000000144e-22 4.997000000000000288e-23
1.420410000000000039e+01 2.524400000000000185e-22 5.048800000000000839e-23
1.421780000000000044e+01 2.541300000000000126e-22 5.082600000000000487e-23
1.423140000000000072e+01 2.552200000000000157e-22 5.104400000000000315e-23
1.424499999999999922e+01 2.535899999999999972e-22 5.071800000000000297e-23
1.425859999999999950e+01 2.516900000000000180e-22 5.033800000000000478e-23
1.427219999999999978e+01 2.512700000000000008e-22 5.025400000000000134e-23
1.428580000000000005e+01 2.513500000000000153e-22 5.027000000000000424e-23
1.429940000000000033e+01 2.512300000000000171e-22 5.024600000000000577e-23
1.431300000000000061e+01 2.500499999999999800e-22 5.000999999999999836e-23
1.432659999999999911e+01 2.540899999999999818e-22 5.081799999999999754e-23
1.434019999999999939e+01 2.497599999999999805e-22 4.995199999999999963e-23
1.435379999999999967e+01 2.494699999999999810e-22 4.989400000000000089e-23
1.436739999999999995e+01 2.507200000000000130e-22 5.014400000000000496e-23
1.438100000000000023e+01 2.528399999999999968e-22 5.056799999999999935e-23
1.439460000000000051e+01 2.544700000000000153e-22 5.089400000000000541e-23
1.440820000000000078e+01 2.542300000000000189e-22 5.084600000000000848e-23
1.442179999999999929e+01 2.548600000000000212e-22 5.097200000000000776e-23
1.443539999999999957e+01 2.560999999999999868e-22 5.121999999999999971e-23
1.444899999999999984e+01 2.575600000000000040e-22 5.151200000000000550e-23
1.446269999999999989e+01 2.601300000000000162e-22 5.202600000000000441e-23
1.447630000000000017e+01 2.618999999999999777e-22 5.237999999999999790e-23
1.448990000000000045e+01 2.618599999999999940e-22 5.237200000000000233e-23
1.450350000000000072e+01 2.645899999999999881e-22 5.291800000000000115e-23
1.451709999999999923e+01 2.663999999999999804e-22 5.327999999999999608e-23
1.453069999999999951e+01 2.701999999999999858e-22 5.404000000000000422e-23
1.454429999999999978e+01 2.745799999999999903e-22 5.491599999999999806e-23
1.455790000000000006e+01 2.789799999999999867e-22 5.579600000000000439e-23
1.457150000000000034e+01 2.767099999999999935e-22 5.534199999999999869e-23
1.458510000000000062e+01 2.762499999999999926e-22 5.525000000000000556e-23
1.459869999999999912e+01 2.772899999999999926e-22 5.545799999999999616e-23
1.461229999999999940e+01 2.768900000000000143e-22 5.537800000000000520e-23
1.462589999999999968e+01 2.745099999999999953e-22 5.490200000000000141e-23
1.463949999999999996e+01 2.757199999999999966e-22 5.514400000000000403e-23
1.465310000000000024e+01 2.753600000000000021e-22 5.507200000000000276e-23
1.466670000000000051e+01 2.736399999999999966e-22 5.472799999999999933e-23
1.468030000000000079e+01 2.697100000000000206e-22 5.394200000000000413e-23
1.469389999999999930e+01 2.666499999999999962e-22 5.332999999999999925e-23
1.470759999999999934e+01 2.618799999999999859e-22 5.237599999999999717e-23
1.472119999999999962e+01 2.627999999999999877e-22 5.256000000000000106e-23
1.473479999999999990e+01 2.602399999999999949e-22 5.204800000000000251e-23
1.474840000000000018e+01 2.590499999999999854e-22 5.181000000000000061e-23
1.476200000000000045e+01 2.555899999999999827e-22 5.111799999999999890e-23
1.477560000000000073e+01 2.540199999999999868e-22 5.080400000000000089e-23
1.478919999999999924e+01 2.532600000000000139e-22 5.065200000000000279e-23
1.480279999999999951e+01 2.549899999999999918e-22 5.099800000000000071e-23
1.481639999999999979e+01 2.565500000000000153e-22 5.131000000000000423e-23
1.483000000000000007e+01 2.576999999999999940e-22 5.153999999999999880e-23
1.484360000000000035e+01 2.603099999999999899e-22 5.206199999999999916e-23
1.485720000000000063e+01 2.587500000000000135e-22 5.175000000000000739e-23
1.487079999999999913e+01 2.602200000000000030e-22 5.204400000000000179e-23
1.488439999999999941e+01 2.605200000000000220e-22 5.210400000000000676e-23
1.489799999999999969e+01 2.606699999999999845e-22 5.213400000000000043e-23
1.491159999999999997e+01 2.601000000000000049e-22 5.202000000000000332e-23
1.492520000000000024e+01 2.596700000000000153e-22 5.193400000000000540e-23
1.493880000000000052e+01 2.593800000000000157e-22 5.187600000000000667e-23
1.496610000000000085e+01 2.628199999999999795e-22 5.256399999999999590e-23
1.497969999999999935e+01 2.663799999999999885e-22 5.327599999999999536e-23
1.499329999999999963e+01 2.687699999999999799e-22 5.375399999999999364e-23
1.500689999999999991e+01 2.682600000000000229e-22 5.365200000000000458e-23
1.502050000000000018e+01 2.705899999999999917e-22 5.411800000000000069e-23
1.503410000000000046e+01 2.746999999999999885e-22 5.494000000000000240e-23
1.504770000000000074e+01 2.786699999999999953e-22 5.573399999999999905e-23
1.506129999999999924e+01 2.788399999999999966e-22 5.576799999999999932e-23
1.507489999999999952e+01 2.839099999999999790e-22 5.678200000000000049e-23
1.508849999999999980e+01 2.807999999999999984e-22 5.615999999999999968e-23
1.510210000000000008e+01 2.832799999999999767e-22 5.665599999999999534e-23
1.511570000000000036e+01 2.788299999999999772e-22 5.576599999999999308e-23
1.512930000000000064e+01 2.806600000000000084e-22 5.613200000000000637e-23
1.514289999999999914e+01 2.810700000000000061e-22 5.621400000000000357e-23
1.515649999999999942e+01 2.801699999999999962e-22 5.603400000000000628e-23
1.518369999999999997e+01 2.816399999999999857e-22 5.632799999999999480e-23
1.519740000000000002e+01 2.752400000000000039e-22 5.504799999999999842e-23
1.521100000000000030e+01 2.774099999999999907e-22 5.548200000000000050e-23
1.522460000000000058e+01 2.749599999999999767e-22 5.499200000000000005e-23
1.523820000000000086e+01 2.669300000000000234e-22 5.338600000000000937e-23
1.525179999999999936e+01 2.754800000000000003e-22 5.509600000000000710e-23
1.526539999999999964e+01 2.742000000000000039e-22 5.484000000000000783e-23
1.527899999999999991e+01 2.783900000000000152e-22 5.567800000000000068e-23
1.529260000000000019e+01 2.823500000000000025e-22 5.647000000000000285e-23
1.530620000000000047e+01 2.864200000000000156e-22 5.728400000000000311e-23
1.531980000000000075e+01 2.845399999999999812e-22 5.690799999999999389e-23
1.533339999999999925e+01 2.853899999999999880e-22 5.707799999999999525e-23
1.534699999999999953e+01 2.871999999999999803e-22 5.743999999999999606e-23
1.536059999999999981e+01 2.864599999999999993e-22 5.729200000000000456e-23
1.537420000000000009e+01 2.853399999999999848e-22 5.706799999999999932e-23
1.538780000000000037e+01 2.873400000000000174e-22 5.746800000000000112e-23
1.540140000000000065e+01 2.891000000000000065e-22 5.782000000000000600e-23
1.541499999999999915e+01 2.879200000000000165e-22 5.758400000000001034e-23
1.542859999999999943e+01 2.877500000000000151e-22 5.755000000000001007e-23
1.544229999999999947e+01 2.894499999999999816e-22 5.789000000000000103e-23
1.545589999999999975e+01 2.882199999999999884e-22 5.764399999999999768e-23
1.546950000000000003e+01 2.907200000000000056e-22 5.814400000000000582e-23
1.548310000000000031e+01 2.943899999999999934e-22 5.887800000000000337e-23
1.549670000000000059e+01 2.968900000000000105e-22 5.937799999999999975e-23
1.551030000000000086e+01 2.970800000000000037e-22 5.941600000000000075e-23
1.552389999999999937e+01 2.928500000000000087e-22 5.857000000000000645e-23
1.553749999999999964e+01 2.933100000000000096e-22 5.866199999999999958e-23
1.555109999999999992e+01 2.932200000000000228e-22 5.864400000000000220e-23
1.556470000000000020e+01 3.082399999999999766e-22 6.164799999999999296e-23
1.557830000000000048e+01 2.903400000000000192e-22 5.806800000000000383e-23
1.559190000000000076e+01 2.919199999999999875e-22 5.838400000000000220e-23
1.560549999999999926e+01 2.977499999999999897e-22 5.954999999999999559e-23
1.561909999999999954e+01 2.962699999999999807e-22 5.925400000000000084e-23
1.563269999999999982e+01 2.945900000000000060e-22 5.891799999999999885e-23
1.564630000000000010e+01 2.936700000000000042e-22 5.873400000000000084e-23
1.565990000000000038e+01 2.911499999999999952e-22 5.823000000000000374e-23
1.567350000000000065e+01 2.901000000000000228e-22 5.802000000000000691e-23
1.568720000000000070e+01 2.911499999999999952e-22 5.823000000000000374e-23
1.570079999999999920e+01 2.909900000000000133e-22 5.819800000000000971e-23
1.571439999999999948e+01 2.921000000000000083e-22 5.842000000000000871e-23
1.572799999999999976e+01 2.871599999999999966e-22 5.743200000000000637e-23
1.574160000000000004e+01 2.869300000000000196e-22 5.738600000000000393e-23
1.575520000000000032e+01 2.860699999999999934e-22 5.721399999999999633e-23
1.576880000000000059e+01 2.834499999999999781e-22 5.668999999999999561e-23
1.578240000000000087e+01 2.850200000000000210e-22 5.700400000000001125e-23
1.579599999999999937e+01 2.837699999999999889e-22 5.675399999999999543e-23
1.580959999999999965e+01 2.816300000000000133e-22 5.632600000000000031e-23
1.582319999999999993e+01 2.825099999999999844e-22 5.650199999999999688e-23
1.583680000000000021e+01 2.806600000000000084e-22 5.613200000000000637e-23
1.600009999999999977e+01 2.861699999999999997e-22 5.723399999999999995e-23
1.750009999999999977e+01 3.041299999999999797e-22 6.082600000000000300e-23
2.000009999999999977e+01 2.928099999999999780e-22 5.856199999999999325e-23
2.500009999999999977e+01 2.093700000000000056e-22 4.187400000000000229e-23
3.000009999999999977e+01 1.456300000000000105e-22 2.912600000000000092e-23
4.000019999999999953e+01 6.005800000000000518e-23 1.201160000000000162e-23
5.000019999999999953e+01 2.722999999999999894e-23 5.446000000000000376e-24
6.000030000000000285e+01 1.902100000000000143e-23 3.804200000000000433e-24
7.000029999999999575e+01 1.361099999999999875e-23 2.722199999999999823e-24
8.000039999999999907e+01 1.003000000000000062e-23 2.006000000000000198e-24
9.000039999999999907e+01 7.601000000000000703e-24 1.520200000000000288e-24
1.000005000000000024e+02 6.071399999999999891e-24 1.214280000000000088e-24
1.250006000000000057e+02 3.176499999999999914e-24 6.353000000000000379e-25
1.500006999999999948e+02 1.505199999999999963e-24 3.010399999999999925e-25
1.750007999999999981e+02 8.318099999999999683e-25 1.663619999999999982e-25
2.000010000000000048e+02 5.002999999999999610e-25 1.000599999999999968e-25
2.250011000000000081e+02 3.234299999999999934e-25 6.468600000000000787e-26
2.500012000000000114e+02 2.227899999999999845e-25 4.455799999999999920e-26
2.750013000000000147e+02 1.594599999999999893e-25 3.189200000000000246e-26
3.000013999999999896e+02 1.186900000000000037e-25 2.373800000000000304e-26


==> data/1s5/Chutjian1981.1s5.txt <==
1.600000000000000000e+01 4.190000000000000465e-22 1.215099999999999980e-22
2.000000000000000000e+01 3.190000000000000181e-22 9.251000000000000807e-23
3.000000000000000000e+01 1.660000000000000208e-22 4.814000000000000108e-23
5.000000000000000000e+01 3.609999999999999844e-23 1.191300000000000025e-23
1.000000000000000000e+02 5.600000000000001042e-24 2.632000000000000629e-24


==> data/1s5/Filipovic2000b.1s5.txt <==
2.000000000000000000e+01 5.299999999999999717e-22 5.666666666666665610e-23
4.000000000000000000e+01 1.799999999999999899e-22 1.999999999999999921e-23


==> data/1s5/Khakoo2004.1s5.txt <==
1.400000000000000000e+01 4.860000000000001021e-22 9.920000000000000125e-23
1.500000000000000000e+01 8.810000000000000872e-22 1.590000000000000009e-22
1.750000000000000000e+01 7.420000000000001296e-22 1.360000000000000264e-22
2.000000000000000000e+01 6.530000000000000451e-22 1.040000000000000112e-22
3.000000000000000000e+01 1.960000000000000152e-22 3.589999999999999754e-23
5.000000000000000000e+01 3.020000000000000119e-23 6.889999999999999961e-24
1.000000000000000000e+02 4.179999999999999920e-24 1.080000000000000065e-24


==> data/1s5/Schappe1994.1s5.txt <==
1.159999999999999964e+01 2.112440818625899934e-23 2.112440818625899640e-24
1.176292623371126211e+01 1.015275011728127078e-22 1.015275011728126960e-23
1.232739666336580342e+01 1.687600804357760661e-22 1.687600804357760661e-23
1.289279866049791679e+01 2.395093269265725291e-22 2.395093269265725291e-23
1.331864392125593355e+01 2.993427167759224125e-22 2.993427167759224360e-23
1.401801324989670405e+01 3.599078165411672976e-22 3.599078165411673094e-23
1.491604968939115849e+01 4.363520829497446929e-22 4.363520829497446929e-23
1.564814945456289763e+01 5.113854037900994964e-22 5.113854037900995199e-23
1.678085645241368695e+01 5.451259887953964840e-22 5.451259887953964370e-23
1.828396464532833932e+01 4.706388160028768224e-22 4.706388160028768342e-23
1.922488083198343389e+01 4.112216584307396456e-22 4.112216584307396574e-23
2.098082889696421915e+01 3.330849025137012879e-22 3.330849025137012879e-23
2.355557947053706158e+01 2.504626775072754685e-22 2.504626775072754920e-23
2.777240885039603313e+01 1.757580681821867747e-22 1.757580681821867747e-23
3.158769520853952883e+01 1.329610213934163408e-22 1.329610213934163466e-23
3.567895017333670182e+01 1.001238183808098141e-22 1.001238183808098200e-23
3.977328834018730674e+01 7.892570311989715106e-23 7.892570311989715106e-24
4.359544583433559239e+01 6.206719474918495493e-23 6.206719474918495493e-24
4.755523526586175365e+01 4.885842680921946301e-23 4.885842680921945860e-24
5.137941886421657500e+01 3.964846181819254335e-23 3.964846181819253894e-24
5.534088203400031603e+01 3.275805580057489204e-23 3.275805580057488984e-24
5.848192716023849869e+01 2.425447442285867259e-23 2.425447442285867406e-24
6.709019425910364021e+01 1.808091288266296430e-23 1.808091288266296577e-24
7.110594011153990834e+01 1.269681070762287211e-23 1.269681070762287137e-24
7.419415152809762048e+01 8.156798456912095945e-24 8.156798456912096129e-25
7.742842400727577967e+01 7.645925647193176865e-24 7.645925647193177783e-25
7.952344205007172206e+01 5.706415250601538539e-24 5.706415250601537988e-25
8.321296880082229563e+01 4.077673724293201182e-24 4.077673724293201182e-25
8.621931276750817119e+01 2.988038207353265948e-24 2.988038207353265305e-25
8.922580088390044750e+01 2.442567832051648862e-24 2.442567832051648678e-25
9.223224121659501407e+01 1.716713997979861667e-24 1.716713997979861759e-25
9.496551638600246292e+01 1.614015096470275893e-24 1.614015096470275755e-25


==> data/BSR.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 0.000000000000000000e+00
1.891548304441159178e+00 0.000000000000000000e+00
2.218307744615225285e+00 5.933603109812503557e-30
2.601513922888540886e+00 5.352366473587750038e-28
3.050917848261328835e+00 1.563006262692499389e-26
3.577954988034224737e+00 1.870611754095436833e-25
4.196036253055622112e+00 1.103648530251629850e-24
4.920889249819888178e+00 3.758679084378682172e-24
5.770958482867986739e+00 8.614822691235360482e-24
6.767874690982925934e+00 1.525728466721285728e-23
7.937005259840997695e+00 2.309227787031697993e-23
9.308099716839535631e+00 3.178754936483028078e-23
1.091604673326926545e+01 4.119886905553055557e-23
1.280176189639898787e+01 5.128807563200713855e-23
1.501322884159280235e+01 6.205273939918055443e-23
1.760672023695706656e+01 7.347459622534803419e-23
2.064822968951593296e+01 8.547256953509672947e-23
2.421515100899294382e+01 9.795178699774264467e-23
2.839824755950197499e+01 1.108619613158423252e-22
3.330396181098597452e+01 1.239707916925273806e-22
3.905712385891546745e+01 1.371679365048419210e-22
4.580412783284723588e+01 1.501827811830742833e-22
5.371665702027625144e+01 1.628607045551862684e-22
6.299605249474366531e+01 1.749800562631825589e-22
7.387843641167992814e+01 1.864020887764040608e-22
8.664072033862825606e+01 1.969806470375575606e-22
1.016076515069507877e+02 2.065553108513885830e-22
1.191600762829185811e+02 2.151682012582344844e-22
1.397446311292771099e+02 2.225021562562482656e-22
1.638851076520930121e+02 2.286194626071294432e-22
1.921957809262210617e+02 2.334198616155145439e-22
2.253970402500339389e+02 2.369386935746996763e-22
2.643337200673394705e+02 2.389408136596960837e-22
3.099965975024735485e+02 2.393388723720474737e-22
3.635476035317377637e+02 2.380761253994423528e-22
4.263493893110072577e+02 2.348850969790572565e-22
4.999999999999998295e+02 2.296475842569485914e-22


==> data/Biagi.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.057689426900397990e-35
1.891548304441159178e+00 2.004506098432439513e-32
2.218307744615225285e+00 6.994005175244342198e-30
2.601513922888540886e+00 6.040468932325032137e-28
3.050917848261328835e+00 1.698057756401405796e-26
3.577954988034224737e+00 1.965970048929563520e-25
4.196036253055622112e+00 1.126543185846396238e-24
4.920889249819888178e+00 3.751845791279059115e-24
5.770958482867986739e+00 8.439544080940385085e-24
6.767874690982925934e+00 1.476066550799425612e-23
7.937005259840997695e+00 2.218690028862676104e-23
9.308099716839535631e+00 3.050730561463625430e-23
1.091604673326926545e+01 3.968880105602042434e-23
1.280176189639898787e+01 4.981452884232351420e-23
1.501322884159280235e+01 6.097841780894040686e-23
1.760672023695706656e+01 7.323991665089327519e-23
2.064822968951593296e+01 8.668772175908611944e-23
2.421515100899294382e+01 1.013435641001470814e-22
2.839824755950197499e+01 1.172092309491193762e-22
3.330396181098597452e+01 1.341749844854087560e-22
3.905712385891546745e+01 1.521778698414250546e-22
4.580412783284723588e+01 1.710350096823627733e-22
5.371665702027625144e+01 1.905770367938219066e-22
6.299605249474366531e+01 2.105629258495298655e-22
7.387843641167992814e+01 2.307816210928904393e-22
8.664072033862825606e+01 2.510977253065532484e-22
1.016076515069507877e+02 2.713346866439454656e-22
1.191600762829185811e+02 2.913660929506845090e-22
1.397446311292771099e+02 3.108257096934655042e-22
1.638851076520930121e+02 3.298413290628024881e-22
1.921957809262210617e+02 3.478489864897060486e-22
2.253970402500339389e+02 3.646767275303310630e-22
2.643337200673394705e+02 3.799794959739044803e-22
3.099965975024735485e+02 3.933825470006925296e-22
3.635476035317377637e+02 4.044621671153805052e-22
4.263493893110072577e+02 4.127995966114638270e-22
4.999999999999998295e+02 4.177212460321756359e-22


==> data/Bretagne.1s3.model.txt <==
1.172416038999999977e+01 6.588382403703338588e-26
1.172423228131920503e+01 7.061856694292799974e-26
1.172430934100018796e+01 7.569343882488290568e-26
1.172439194060329370e+01 8.113285359815282449e-26
1.172448047840083163e+01 8.696297460957798695e-26
1.172457538129743426e+01 9.321183955555091208e-26
1.172467710688847120e+01 9.990949425441066081e-26
1.172478614566644417e+01 1.070881358894987554e-25
1.172490302338601076e+01 1.147822663850684569e-25
1.172502830359902148e+01 1.230288566150500611e-25
1.172516259037181641e+01 1.318675221975765759e-25
1.172530653119785882e+01 1.413407116748841295e-25
1.172546082011977298e+01 1.514939079306051607e-25
1.172562620107582276e+01 1.623758437537571627e-25
1.172580347148697477e+01 1.740387325172159089e-25
1.172599348610184045e+01 1.865385149994419645e-25
1.172619716111803534e+01 1.999351234454376448e-25
1.172641547859983469e+01 2.142927640315749418e-25
1.172664949121340783e+01 2.296802189705082185e-25
1.172690032730247900e+01 2.461711695698099335e-25
1.172716919632889798e+01 2.638445416385958055e-25
1.172745739470432191e+01 2.827848747164021169e-25
1.172776631204114572e+01 3.030827166887959505e-25
1.172809743785284020e+01 3.248350454458987723e-25
1.172845236873595809e+01 3.481457193260702861e-25
1.172883281606849160e+01 3.731259581951867427e-25
1.172924061426165032e+01 3.998948570993422261e-25
1.172967772960488197e+01 4.285799345409970417e-25
1.173014626974678620e+01 4.593177175251915184e-25
1.173064849385758990e+01 4.922543656282151119e-25
1.173118682352225761e+01 5.275463364501705291e-25
1.173176385441668401e+01 5.653610949107969187e-25
1.173238236882333396e+01 6.058778689541432117e-25
1.173304534904662511e+01 6.492884543256624442e-25
1.173375599179277629e+01 6.957980711765427986e-25
1.173451772358343170e+01 7.456262753387817778e-25
1.173533421727739778e+01 7.990079271887339506e-25
1.173620940978014460e+01 8.561942210786611026e-25
1.173714752102647196e+01 9.174537783668086904e-25
1.173815307432785993e+01 9.830738070966389531e-25
1.173923091818261710e+01 1.053361331381104491e-24
1.174038624965398903e+01 1.128644493515610208e-24
1.174162463942895585e+01 1.209273931777334403e-24
1.174295205867853653e+01 1.295624236754302216e-24
1.174437490784910665e+01 1.388095488883953542e-24
1.174590004752358041e+01 1.487114879651774316e-24
1.174753483150122335e+01 1.593138418596919345e-24
1.174928714225563375e+01 1.706652727882474548e-24
1.175116542894183702e+01 1.828176925692994333e-24
1.175317874813575614e+01 1.958264599111272883e-24
1.175533680750250731e+01 2.097505866377877249e-24
1.175765001260405818e+01 2.246529527523023479e-24
1.176012951707195064e+01 2.406005301269510024e-24
1.176278727638701582e+01 2.576646144800888194e-24
1.176563610552536865e+01 2.759210651435435850e-24
1.176868974074866969e+01 2.954505519430047696e-24
1.177196290583654381e+01 3.163388082990081359e-24
1.177547138308056240e+01 3.386768894072144657e-24
1.177923208938205413e+01 3.625614340659136742e-24
1.178326315782070388e+01 3.880949283836128992e-24
1.178758402508721481e+01 4.153859692125093363e-24
1.179221552520162319e+01 4.445495247098776896e-24
1.179717998996915718e+01 4.757071889220423999e-24
1.180250135665797551e+01 5.089874267071510586e-24
1.180820528341802778e+01 5.445258046576044647e-24
1.181431927299750839e+01 5.824652029414057001e-24
1.182087280535346530e+01 6.229560021476411345e-24
1.182789747979594530e+01 6.661562382864218050e-24
1.183542716735108158e+01 7.122317180510056638e-24
1.184349817407775873e+01 7.613560852918500827e-24
1.185214941612533046e+01 8.137108283745532086e-24
1.186142260737646659e+01 8.694852166903155673e-24
1.187136246057988664e+01 9.288761530575258280e-24
1.188201690294280510e+01 9.920879270962779447e-24
1.189343730722259096e+01 1.059331852878709122e-23
1.190567873943190413e+01 1.130825772266761689e-23
1.191880022435170616e+01 1.206793403360571695e-23
1.193286503013232291e+01 1.287463511418016977e-23
1.194794097335487315e+01 1.373068877504171514e-23
1.196410074602395213e+01 1.463845038030811447e-23
1.198142226606826810e+01 1.560028766312133274e-23
1.199998905303920615e+01 1.661856265366811410e-23
1.201989063081888709e+01 1.769561039536700457e-23
1.204122295927941266e+01 1.883371411182494030e-23
1.206408889697468112e+01 2.003507647904226531e-23
1.208859869709572621e+01 2.130178665586702288e-23
1.211487053908092548e+01 2.263578273292438560e-23
1.214303109844439099e+01 2.403880927850828426e-23
1.217321615757004949e+01 2.551236969191072469e-23
1.220557126041653717e+01 2.705767312341201980e-23
1.224025241428967625e+01 2.867557578897639172e-23
1.227742684206631019e+01 3.036651660018832378e-23
1.231727378849650378e+01 3.213044714986496059e-23
1.235998538447185879e+01 3.396675624487545645e-23
1.240576757342723901e+01 3.587418936361347966e-23
1.245484110434271940e+01 3.785076363952022684e-23
1.250744259613376919e+01 3.989367923653344512e-23
1.256382567856183208e+01 4.199922828869066119e-23
1.262426221516650138e+01 4.416270292407151132e-23
1.268904361411587089e+01 4.637830428035297521e-23
1.275848223329566267e+01 4.863905484019158246e-23
1.283291288641207295e+01 5.093671686062230518e-23
1.291269445737031951e+01 5.326172012867601051e-23
1.299821163071301378e+01 5.560310272761861545e-23
1.308987674646200716e+01 5.794846892138473632e-23
1.318813178830728461e+01 6.028396863003648728e-23
1.329345051472937733e+01 6.259430324189780246e-23
1.340634074333095782e+01 6.486276264874807832e-23
1.352734679939207219e+01 6.707129835541993836e-23
1.365705214045522986e+01 6.920063725848291372e-23
1.379608216959537081e+01 7.123044016508066681e-23
1.394510725093952352e+01 7.313950829124355394e-23
1.410484594197615849e+01 7.490603980655146496e-23
1.427606845823951787e+01 7.650793696018666478e-23
1.445960038707466921e+01 7.792316243305835754e-23
1.465632666839004372e+01 7.913014133794333975e-23
1.486719586159150097e+01 8.010820279100864960e-23
1.509322471927192844e+01 8.083805229434512728e-23
1.533550308970943021e+01 8.130226342656007759e-23
1.559519917181255266e+01 8.148577469741000877e-23
1.587356514785047246e+01 8.137637507175529096e-23
1.617194322112758442e+01 8.096515981524255102e-23
1.649177208771446956e+01 8.024693717069153382e-23
1.683459387344016633e+01 7.922056613762864675e-23
1.720206156959394050e+01 7.788920645985622976e-23
1.759594700318947602e+01 7.626046393209287114e-23
1.801814938022188883e+01 7.434641734353740989e-23
1.847070444311069437e+01 7.216351771706105063e-23
1.895579428648353471e+01 6.973235580896961140e-23
1.947575787862945873e+01 6.707729983669771050e-23
2.003310233935338758e+01 6.422601174347215933e-23
2.063051502861043929e+01 6.120885656964034886e-23
2.127087650420805431e+01 5.805822523073565106e-23
2.195727441105452726e+01 5.480779576542961025e-23
2.269301836892384117e+01 5.149176153107201639e-23
2.348165593052155842e+01 4.814405660558621038e-23
2.432698968679727614e+01 4.479760864544776066e-23
2.523309560198025281e+01 4.148364764106807487e-23
2.620434266674533319e+01 3.823109554431021446e-23
2.724541396427047957e+01 3.506605689611207606e-23
2.836132925076127265e+01 3.201142474135582355e-23
2.955746915931909413e+01 2.908660973729961758e-23
3.083960114385699924e+01 2.630739391693895201e-23
3.221390728815845961e+01 2.368590451097416401e-23
3.368701411416547131e+01 2.123069794780760885e-23
3.526602453322415442e+01 1.894693993054171738e-23
3.695855209434765953e+01 1.683666451026277117e-23
3.877275769463131638e+01 1.489909339558315173e-23
4.071738892882875405e+01 1.313099631049973196e-23
4.280182226782014254e+01 1.152707389725600790e-23
4.503610826934669831e+01 1.008034625446248781e-23
4.743102003900462194e+01 8.782532462642123949e-24
4.999810517516307584e+01 7.624409128780244734e-24
5.274974144827190514e+01 6.596138840345580916e-24
5.569919648302720816e+01 5.687562249902502767e-24
5.886069173116719355e+01 4.888450147653485025e-24
6.224947104335679171e+01 4.188714201407322498e-24
6.588187417079464581e+01 3.578576978188944167e-24
6.977541555094896353e+01 3.048703377511009624e-24
7.394886875730230713e+01 2.590296706567515406e-24
7.842235702030114908e+01 2.195163342078539473e-24
8.321745025597577694e+01 1.855750299894080965e-24
8.835726907007446584e+01 1.565160129419985204e-24
9.386659623919422302e+01 1.317147426463684899e-24
9.977199620643465039e+01 1.106100974392544648e-24
1.061019431677537170e+02 9.270151332956423168e-25
1.128869583666207035e+02 7.754536462606702062e-25
1.201597572589608660e+02 6.475085584162379153e-25
1.279554072579851862e+02 5.397564768547463081e-25
1.363114968195008032e+02 4.492139586504792417e-25
1.452683166829897345e+02 3.732934135245813945e-25
1.548690541423478635e+02 3.097605549834937849e-25
1.651600012830010087e+02 2.566941320104928971e-25
1.761907781894662719e+02 2.124484221862635993e-25
1.880145721995947952e+02 1.756187635934665417e-25
2.006883943591207640e+02 1.450102426192481183e-25
2.142733543130666476e+02 1.196095325718808596e-25
2.288349549594501013e+02 9.855978833907112307e-26
2.444434082860407216e+02 8.113843969219599072e-26
2.611739739130316593e+02 6.673768518822432437e-26
2.791073219739943738e+02 5.484746535000230057e-26
2.983299220848250002e+02 4.504068390973849729e-26
3.189344602761752867e+02 3.696044597605647402e-26
3.410202858997147928e+02 3.030908921078422591e-26
3.646938906630649626e+02 2.483879619407789477e-26
3.900694221031924940e+02 2.034359131002171902e-26
4.172692339740827379e+02 1.665254230723681020e-26
4.464244762025017508e+02 1.362400413577188391e-26
4.776757272564677237e+02 1.114075997441434912e-26
5.111736719755139688e+02 9.105931013699644634e-27
5.470798281310718494e+02 7.439542202863057112e-27
5.855673252202392405e+02 6.075645597051844036e-27
6.268217392480504486e+02 4.959916052446601196e-27
6.710419875233541234e+02 4.047645786245681380e-27
7.184412877827491002e+02 3.302074774343403388e-27
7.692481862671904764e+02 2.693003166715809144e-27
8.237076597084009109e+02 2.195639946288748348e-27
8.820822965385165162e+02 1.789649041004395713e-27
9.446535630184675938e+02 1.458360125396934656e-27
1.011723160389999975e+03 1.188116521322974576e-27


==> data/Excitation_coeffs.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 1.022694745921728904e-37 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.433362217831749124e-35
1.415723260151762419e+00 2.830857432600191651e-34 0.000000000000000000e+00 1.289794553369182599e-35 0.000000000000000000e+00 5.710997993281573107e-32
1.684486564099637596e+00 1.643994618681911708e-31 0.000000000000000000e+00 6.255601595674294532e-32 0.000000000000000000e+00 2.583520400157559089e-29
2.004272349334734749e+00 2.685866905139185132e-29 2.495853994928476970e-31 2.677651367386414354e-29 0.000000000000000000e+00 2.045631857552635869e-27
2.384766810208979848e+00 1.560996352824179163e-27 7.585994161011031338e-29 2.361105299159457393e-27 0.000000000000000000e+00 4.441445371061748818e-26
2.837494984632202399e+00 3.575424574366716092e-26 4.910412131349393560e-27 6.112774138933829604e-26 4.288379992739649861e-31 5.417755348427443274e-25
3.376169843250775848e+00 3.651144264277632481e-25 9.612719959258510781e-26 6.153832900797193628e-25 8.593803535998071089e-29 2.793387761629610178e-24
4.017107650307776723e+00 1.904745531548197246e-24 7.518693631226655204e-25 3.016156885543947382e-24 4.340630097600877903e-27 1.038922343887668875e-23
4.779722177313053599e+00 5.886569875536028023e-24 2.883574267397612649e-24 8.828752945879748667e-24 1.098815930952147991e-25 2.498137736517271281e-23
5.687112739074311918e+00 1.259797394011244249e-23 6.766242318356595933e-24 1.824490907649903748e-23 8.817688125151589097e-25 5.042390902355081986e-23
6.766763863485317110e+00 2.137636414535503450e-23 1.191574852870550412e-23 3.035993110771523698e-23 2.178041298908794301e-24 8.394520356151756984e-23
8.051377787812903364e+00 3.157935384448360863e-23 1.789579419393092439e-23 4.475198274171006492e-23 4.437194202784762989e-24 1.197252320426019748e-22
9.579864997490565415e+00 4.295433020981178066e-23 2.458226905433450498e-23 6.069656888127948163e-23 6.310488449881609390e-24 1.618904425022879988e-22
1.139852281047596883e+01 5.551349116494701564e-23 3.186317116265558736e-23 7.815766517846684986e-23 8.931680080594551792e-24 2.123080462116109130e-22
1.356243770606110033e+01 6.937014893863959329e-23 4.008866140772656365e-23 9.732237363959550804e-23 1.160884062840821187e-23 2.627864905909221671e-22
1.613715387416127101e+01 8.464779587434357069e-23 4.904225967791041728e-23 1.184395944568323998e-22 1.471346186328673005e-23 3.191356339801260451e-22
1.920065852483001123e+01 1.014331129130757626e-22 5.916738655382468435e-23 1.417003752984064361e-22 1.865329755412770585e-23 3.810481900162520011e-22
2.284574409229823644e+01 1.197537925679033696e-22 7.036607480657859064e-23 1.664321410382596898e-22 2.346018900573753088e-23 4.490893430474209365e-22
2.718281888383307532e+01 1.395730455053140601e-22 8.286723761359181780e-23 1.930013241449220001e-22 2.891354116758684999e-23 5.227262947458437776e-22
3.234325130694132611e+01 1.607711644994156259e-22 9.686176792321277171e-23 2.211666797552289083e-22 3.522968616664450650e-23 6.014025077018104036e-22
3.848334897033505797e+01 1.831530179338309088e-22 1.119192953487915272e-22 2.504979143714141086e-22 4.265438520741476221e-23 6.793021906935088499e-22
4.578909318417073138e+01 2.064497174721217097e-22 1.283460124351198279e-22 2.795655727954976749e-22 5.129212076404804096e-23 7.684027791405717135e-22
5.448177226584071775e+01 2.303409724692058205e-22 1.458988921353602745e-22 3.100014978307125586e-22 6.112224057177657476e-23 8.531884671846251474e-22
6.482468428208700573e+01 2.544818615743666289e-22 1.639901445134945379e-22 3.393867606303720544e-22 7.229194257318673247e-23 9.456830925564771752e-22
7.713111225104189828e+01 2.785248825271041716e-22 1.829345770429486661e-22 3.691076605308731580e-22 8.455263384588317840e-23 1.038865641214124909e-21
9.177381337014492146e+01 3.021493404969672352e-22 2.022451015354189084e-22 3.965776507742122483e-22 9.781794402979197848e-23 1.112736923852233210e-21
1.091963096951765806e+02 3.250578461242190806e-22 2.212352753467036768e-22 4.229932712526172888e-22 1.124557510335675444e-22 1.174119003580657062e-21
1.299263222609409922e+02 3.469817987248858715e-22 2.400732824619051113e-22 4.470021316825560325e-22 1.276188106158001518e-22 1.228022107302085490e-21
1.545917555581968941e+02 3.676554530284145491e-22 2.579974564170490190e-22 4.698357050427235002e-22 1.432861920508028749e-22 1.275718439200461692e-21
1.839397165307878765e+02 3.867914273747944059e-22 2.756386619966555956e-22 4.896000755140359720e-22 1.596402956656758623e-22 1.321488441993955669e-21
2.188591441714348775e+02 4.040741300487942638e-22 2.920999035532215256e-22 5.077166054390387350e-22 1.760522722021968865e-22 1.358163416944591004e-21
2.604077351583580935e+02 4.191532620985981708e-22 3.075332656835847287e-22 5.223206273294480033e-22 1.916398797941661648e-22 1.386218313065712999e-21
3.098439811004080866e+02 4.316432223658928304e-22 3.210880528504442748e-22 5.337084643846419326e-22 2.042853340804731395e-22 1.402493897644864738e-21
3.686652877871273972e+02 4.411383840353000203e-22 3.320822034566383079e-22 5.410059282740557872e-22 2.172606523830356717e-22 1.410024033895288599e-21
4.386533310618708583e+02 4.472052688717998006e-22 3.398690669078910064e-22 5.453188490160111356e-22 2.291251597141669912e-22 1.410860946295493196e-21
5.219280231307798203e+02 4.493851408011145747e-22 3.450146449706123619e-22 5.451221412265232600e-22 2.399017673677673764e-22 1.396990339718495854e-21
6.210117239273421319e+02 4.471817793647298057e-22 3.467312344076582498e-22 5.393652826992552570e-22 2.469834216925592057e-22 1.370283324587866597e-21
7.389056424712720172e+02 4.401291528657565001e-22 3.442637917443496576e-22 5.277990058103562456e-22 2.481166988570757398e-22 1.330353576243175733e-21
8.791807423908830970e+02 4.279423095443710268e-22 3.380478309085446938e-22 5.106442874855550596e-22 2.468748516943543216e-22 1.276189081453389554e-21
1.046085905103961977e+03 4.104280639389880857e-22 3.267958726185471251e-22 4.867822269921368180e-22 2.429276535949890156e-22 1.207418608296756471e-21
1.244676626880268032e+03 3.876827501264707551e-22 3.111054569585290191e-22 4.572788138921523772e-22 2.347865483750744254e-22 1.125104536301695813e-21
1.480968147972588213e+03 3.601250124575155457e-22 2.911683111653591327e-22 4.225480552003569744e-22 2.230107439343920283e-22 1.030721455329749032e-21
1.762117652041631800e+03 3.284855510865615567e-22 2.673561946803450311e-22 3.835614804365902862e-22 2.072910789355723954e-22 9.267015386820973875e-22
2.096641054628670190e+03 2.937601071689912321e-22 2.408584846443614925e-22 3.412588973558448204e-22 1.883535556977820644e-22 8.163189740814923401e-22
2.494670947119348057e+03 2.571455081952043404e-22 2.121690665366887506e-22 2.977609506240855268e-22 1.666284773922681437e-22 7.031689433809442413e-22
2.968263509226930637e+03 2.199377804235615972e-22 1.826495830205448309e-22 2.540991052347048288e-22 1.443262240651177704e-22 5.911678278309000619e-22
3.531763686261691419e+03 1.834419323932350601e-22 1.532158988330830918e-22 2.110594077053214605e-22 1.215327657878659084e-22 4.840064529952716294e-22
4.202239692272257344e+03 1.488712065488161434e-22 1.248023390409496026e-22 1.709898566561041254e-22 9.924777169795819990e-23 3.873279345176104222e-22
5.000000000000003638e+03 1.172569701596291183e-22 9.835619473386932178e-23 1.343086352677973439e-22 7.770472225668004342e-23 3.019812784841543314e-22


==> data/Hayashi.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.455984019237423829e-36
1.891548304441159178e+00 3.244432970618776435e-33
2.218307744615225285e+00 1.615872829327763670e-30
2.601513922888540886e+00 1.707014109871766618e-28
3.050917848261328835e+00 5.809341756704841251e-27
3.577954988034224737e+00 8.033310315560713383e-26
4.196036253055622112e+00 5.425653759224518965e-25
4.920889249819888178e+00 2.085558913540438072e-24
5.770958482867986739e+00 5.292957734095383265e-24
6.767874690982925934e+00 1.017288758836994226e-23
7.937005259840997695e+00 1.643058511063486080e-23
9.308099716839535631e+00 2.380391114326877182e-23
1.091604673326926545e+01 3.215401160803929509e-23
1.280176189639898787e+01 4.143438669721894898e-23
1.501322884159280235e+01 5.160995946198983239e-23
1.760672023695706656e+01 6.269764817521420498e-23
2.064822968951593296e+01 7.472422737698105948e-23
2.421515100899294382e+01 8.766515841784267983e-23
2.839824755950197499e+01 1.016171488437243647e-22
3.330396181098597452e+01 1.165309318330291341e-22
3.905712385891546745e+01 1.323637567584250934e-22
4.580412783284723588e+01 1.490951740545734171e-22
5.371665702027625144e+01 1.666319371980522076e-22
6.299605249474366531e+01 1.848954714964959676e-22
7.387843641167992814e+01 2.038592509986357583e-22
8.664072033862825606e+01 2.234707078561641295e-22
1.016076515069507877e+02 2.435903436039924421e-22
1.191600762829185811e+02 2.642880720219973228e-22
1.397446311292771099e+02 2.856593065065957523e-22
1.638851076520930121e+02 3.075687646278593893e-22
1.921957809262210617e+02 3.300526933692778300e-22
2.253970402500339389e+02 3.529965445100219407e-22
2.643337200673394705e+02 3.762702153636313614e-22
3.099965975024735485e+02 3.997286243305547220e-22
3.635476035317377637e+02 4.231016552092116691e-22
4.263493893110072577e+02 4.460131708283493591e-22
4.999999999999998295e+02 4.677552654237245564e-22


==> data/IST-Lisbon.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 3.233597857415663150e-34
1.891548304441159178e+00 2.242737327587384477e-31
2.218307744615225285e+00 3.494689358284759949e-29
2.601513922888540886e+00 1.617941787377823330e-27
3.050917848261328835e+00 2.845439225726785782e-26
3.577954988034224737e+00 2.315412517890924124e-25
4.196036253055622112e+00 1.024003216130181762e-24
4.920889249819888178e+00 2.849812298907143458e-24
5.770958482867986739e+00 5.764253545444501367e-24
6.767874690982925934e+00 9.567487119167807871e-24
7.937005259840997695e+00 1.410625142453810694e-23
9.308099716839535631e+00 1.939900668036758212e-23
1.091604673326926545e+01 2.551452723047345773e-23
1.280176189639898787e+01 3.263898765250465216e-23
1.501322884159280235e+01 4.091092875539259103e-23
1.760672023695706656e+01 5.046693660873903452e-23
2.064822968951593296e+01 6.148484037960531159e-23
2.421515100899294382e+01 7.407774157499828392e-23
2.839824755950197499e+01 8.824439956656933041e-23
3.330396181098597452e+01 1.040123009777837249e-22
3.905712385891546745e+01 1.213407265320819174e-22
4.580412783284723588e+01 1.401580954914357534e-22
5.371665702027625144e+01 1.602705448583346064e-22
6.299605249474366531e+01 1.815352997052518673e-22
7.387843641167992814e+01 2.037655159485313172e-22
8.664072033862825606e+01 2.269454576479160338e-22
1.016076515069507877e+02 2.507457118307741560e-22
1.191600762829185811e+02 2.750825592374215083e-22
1.397446311292771099e+02 2.996085571639945037e-22
1.638851076520930121e+02 3.241870886394802860e-22
1.921957809262210617e+02 3.485371349868603019e-22
2.253970402500339389e+02 3.719275750377511555e-22
2.643337200673394705e+02 3.942083597530148326e-22
3.099965975024735485e+02 4.147369748829041573e-22
3.635476035317377637e+02 4.329040909662320252e-22
4.263493893110072577e+02 4.481548632842003597e-22
4.999999999999998295e+02 4.596855654508775623e-22


==> data/Puech.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 4.889791591165707803e-33
1.891548304441159178e+00 2.428530059965077672e-30
2.218307744615225285e+00 2.796036368298279160e-28
2.601513922888540886e+00 9.962995077402105218e-27
3.050917848261328835e+00 1.398252896816732749e-25
3.577954988034224737e+00 9.378186278784976881e-25
4.196036253055622112e+00 3.526191311089017884e-24
4.920889249819888178e+00 8.673398561680894318e-24
5.770958482867986739e+00 1.606431393817946301e-23
6.767874690982925934e+00 2.502291635734798511e-23
7.937005259840997695e+00 3.508908502166040528e-23
9.308099716839535631e+00 4.612093347924278388e-23
1.091604673326926545e+01 5.800335955212302473e-23
1.280176189639898787e+01 7.079302289536371177e-23
1.501322884159280235e+01 8.453596218887553190e-23
1.760672023695706656e+01 9.903213721313980673e-23
2.064822968951593296e+01 1.142095560977450912e-22
2.421515100899294382e+01 1.301399183378968029e-22
2.839824755950197499e+01 1.463893028047521816e-22
3.330396181098597452e+01 1.629195181027944226e-22
3.905712385891546745e+01 1.794214974541272169e-22
4.580412783284723588e+01 1.956482609819075231e-22
5.371665702027625144e+01 2.113831470128973342e-22
6.299605249474366531e+01 2.263645674068423608e-22
7.387843641167992814e+01 2.405333665792213604e-22
8.664072033862825606e+01 2.535281514945214343e-22
1.016076515069507877e+02 2.656071884684992109e-22
1.191600762829185811e+02 2.766304683243046969e-22
1.397446311292771099e+02 2.865302093714958983e-22
1.638851076520930121e+02 2.954846474581097711e-22
1.921957809262210617e+02 3.031977545165951439e-22
2.253970402500339389e+02 3.098356881931175869e-22
2.643337200673394705e+02 3.151783793562053098e-22
3.099965975024735485e+02 3.190507730189142018e-22
3.635476035317377637e+02 3.213938044036938535e-22
4.263493893110072577e+02 3.217958325032033205e-22
4.999999999999998295e+02 3.200419939834446132e-22


==> data/Tachibana1986.1s3.txt <==
8.089620000000000033e+00 1.178510000000000181e-23 2.946275000000000084e-24
9.882909999999998973e+00 1.948850000000000222e-23 4.872125000000000555e-24
1.029879999999999995e+01 2.119360000000000171e-23 5.298400000000000427e-24
1.519100000000000072e+01 4.147040000000000454e-23 1.036760000000000113e-23
2.100150000000000006e+01 5.120330000000000462e-23 1.280082500000000116e-23
2.039210000000000278e+01 5.566270000000000761e-23 1.391567500000000190e-23
2.137580000000000169e+01 5.668340000000000206e-23 1.417085000000000345e-23
2.505979999999999919e+01 7.740380000000000988e-23 1.935095000000000247e-23
3.025650000000000261e+01 7.841109999999999426e-23 1.960277500000000150e-23
5.050390000000000157e+01 1.412070000000000070e-22 3.530175000000000176e-23
5.020730000000000359e+01 1.481170000000000165e-22 3.702925000000000412e-23
7.064880000000000848e+01 1.722880000000000059e-22 4.307200000000000147e-23
7.023399999999999466e+01 1.861990000000000089e-22 4.654975000000000223e-23
7.405679999999999552e+01 1.851410000000000351e-22 4.628525000000001465e-23
1.000000000000000142e+02 2.205150000000000198e-22 5.512875000000000494e-23
9.372750000000000625e+01 2.425580000000000475e-22 6.063950000000001189e-23
1.035969999999999942e+02 2.500439999999999966e-22 6.251099999999999915e-23
1.048239999999999981e+02 2.327560000000000441e-22 5.818900000000002277e-23
9.652830000000000155e+01 2.575330000000000079e-22 6.438325000000000198e-23
1.311129999999999995e+02 2.594889999999999737e-22 6.487224999999999343e-23
1.492500000000000000e+02 3.377520000000000238e-22 8.443800000000001770e-23
1.991739999999999782e+02 4.194440000000000445e-22 1.048610000000000111e-22
2.990219999999999914e+02 4.880550000000000065e-22 1.220137500000000016e-22
4.991250000000000000e+02 5.514760000000000821e-22 1.378690000000000205e-22


==> data/appendix1/DLmu.BSR.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.670571311138511206e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812833084630143254e+00
2.473999999999999844e+01 7.879935100054083819e+00
2.826000000000000156e+01 7.955145118733510046e+00
3.228000000000000114e+01 8.036013868694777074e+00
3.688000000000000256e+01 8.118169398907102874e+00
4.213000000000000256e+01 8.202156021792047724e+00
4.813000000000000256e+01 8.283960816711907427e+00
5.497999999999999687e+01 8.361364728495914278e+00
6.281000000000000227e+01 8.432954406551765203e+00
7.175000000000000000e+01 8.495586224045753809e+00
8.196999999999999886e+01 8.550303336703739987e+00
9.364000000000000057e+01 8.592526004879928792e+00
1.070000000000000000e+02 8.625277161862527464e+00
1.222000000000000028e+02 8.645391949152541500e+00
1.395999999999999943e+02 8.657438516328451072e+00
1.595000000000000000e+02 8.663575617073503210e+00
1.821999999999999886e+02 8.667681239623686196e+00
2.080999999999999943e+02 8.673870333988212167e+00
2.376999999999999886e+02 8.685071865661020851e+00
2.716000000000000227e+02 8.708700043283798209e+00
3.103000000000000114e+02 8.747076023391814559e+00
3.543999999999999773e+02 8.807760663507108845e+00
4.048999999999999773e+02 8.898050974512743849e+00
4.625000000000000000e+02 9.029126213592231665e+00
5.283999999999999773e+02 9.211535511581528723e+00
6.036000000000000227e+02 9.463482710497750361e+00
6.896000000000000227e+02 9.807149576669800695e+00
7.877000000000000455e+02 1.026006977481763371e+01
8.998999999999999773e+02 1.085085888585647673e+01
1.028000000000000000e+03 1.160775370581527888e+01
1.174000000000000000e+03 1.255883327809081784e+01
1.342000000000000000e+03 1.373308525033829497e+01
1.533000000000000000e+03 1.516548258534049687e+01
1.751000000000000000e+03 1.689470871191876000e+01
2.000000000000000000e+03 1.897407611693326146e+01


==> data/appendix1/DLmu.Biagi.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.671598849157418520e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812833084630143254e+00
2.473999999999999844e+01 7.880787537862397052e+00
2.826000000000000156e+01 7.956019791094007587e+00
3.228000000000000114e+01 8.037811835775814373e+00
3.688000000000000256e+01 8.120942944994874679e+00
4.213000000000000256e+01 8.205752725585709229e+00
4.813000000000000256e+01 8.290608387477849561e+00
5.497999999999999687e+01 8.371225790929869959e+00
6.281000000000000227e+01 8.445995591476854969e+00
7.175000000000000000e+01 8.513210368893320279e+00
8.196999999999999886e+01 8.574689322850622020e+00
9.364000000000000057e+01 8.625225689966468323e+00
1.070000000000000000e+02 8.666229508196721554e+00
1.222000000000000028e+02 8.698319551880501876e+00
1.395999999999999943e+02 8.722538649308381409e+00
1.595000000000000000e+02 8.742242449317334518e+00
1.821999999999999886e+02 8.761223344556677617e+00
2.080999999999999943e+02 8.782472166714244466e+00
2.376999999999999886e+02 8.811564724684004091e+00
2.716000000000000227e+02 8.850761721638811252e+00
3.103000000000000114e+02 8.903614457831325879e+00
3.543999999999999773e+02 8.975617236620150763e+00
4.048999999999999773e+02 9.074016239850093868e+00
4.625000000000000000e+02 9.205087440381557684e+00
5.283999999999999773e+02 9.378741303996116940e+00
6.036000000000000227e+02 9.609940750493745298e+00
6.896000000000000227e+02 9.914658634538152882e+00
7.877000000000000455e+02 1.031791907514450912e+01
8.998999999999999773e+02 1.084470547590257361e+01
1.028000000000000000e+03 1.152914325842696464e+01
1.174000000000000000e+03 1.240406924861681226e+01
1.342000000000000000e+03 1.351498637602179720e+01
1.533000000000000000e+03 1.489822353811991285e+01
1.751000000000000000e+03 1.661503588968643896e+01
2.000000000000000000e+03 1.871983008302761320e+01


==> data/appendix1/DLmu.Hayashi.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.670571311138511206e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812000426302888378e+00
2.473999999999999844e+01 7.879935100054083819e+00
2.826000000000000156e+01 7.954270638672090499e+00
3.228000000000000114e+01 8.034216705803421732e+00
3.688000000000000256e+01 8.117459594809925960e+00
4.213000000000000256e+01 8.200254954224128312e+00
4.813000000000000256e+01 8.282208588957054474e+00
5.497999999999999687e+01 8.359553260477962766e+00
6.281000000000000227e+01 8.430893315409996092e+00
7.175000000000000000e+01 8.494717215661900411e+00
8.196999999999999886e+01 8.550486541134842966e+00
9.364000000000000057e+01 8.594913948111994273e+00
1.070000000000000000e+02 8.629779459741616421e+00
1.222000000000000028e+02 8.654559915164368178e+00
1.395999999999999943e+02 8.671243941841678904e+00
1.595000000000000000e+02 8.683347005742412250e+00
1.821999999999999886e+02 8.693418494862537926e+00
2.080999999999999943e+02 8.706811451135241242e+00
2.376999999999999886e+02 8.725293612145517130e+00
2.716000000000000227e+02 8.754909090909089642e+00
3.103000000000000114e+02 8.797991730655642328e+00
3.543999999999999773e+02 8.862580548478943498e+00
4.048999999999999773e+02 8.955609607783520332e+00
4.625000000000000000e+02 9.084463625154128863e+00
5.283999999999999773e+02 9.261514441842312095e+00
6.036000000000000227e+02 9.505294768452664300e+00
6.896000000000000227e+02 9.833653230966092451e+00
7.877000000000000455e+02 1.027027027027027195e+01
8.998999999999999773e+02 1.084534731323722134e+01
1.028000000000000000e+03 1.158751245433410837e+01
1.174000000000000000e+03 1.252487771968291419e+01
1.342000000000000000e+03 1.369333791208791240e+01
1.533000000000000000e+03 1.512807017543859622e+01
1.751000000000000000e+03 1.686746987951806886e+01
2.000000000000000000e+03 1.896041435442101175e+01


==> data/appendix1/DLmu.IST-Lisbon.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.670571311138511206e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812000426302888378e+00
2.473999999999999844e+01 7.879082846636383586e+00
2.826000000000000156e+01 7.953396350846340113e+00
3.228000000000000114e+01 8.032420346562325619e+00
3.688000000000000256e+01 8.114688815564910840e+00
4.213000000000000256e+01 8.195506138522121731e+00
4.813000000000000256e+01 8.275374277967699754e+00
5.497999999999999687e+01 8.350725680700490372e+00
6.281000000000000227e+01 8.418933756252286571e+00
7.175000000000000000e+01 8.477182539682539542e+00
8.196999999999999886e+01 8.528225806451613877e+00
9.364000000000000057e+01 8.568138195777351029e+00
1.070000000000000000e+02 8.598155125373521557e+00
1.222000000000000028e+02 8.619279968350257448e+00
1.395999999999999943e+02 8.630888650963598252e+00
1.595000000000000000e+02 8.640315131757676070e+00
1.821999999999999886e+02 8.647642679900744866e+00
2.080999999999999943e+02 8.660789252728799070e+00
2.376999999999999886e+02 8.680022733731172835e+00
2.716000000000000227e+02 8.711585629779252216e+00
3.103000000000000114e+02 8.760439560439559514e+00
3.543999999999999773e+02 8.831845238095239026e+00
4.048999999999999773e+02 8.930190389845876098e+00
4.625000000000000000e+02 9.067198527155570176e+00
5.283999999999999773e+02 9.252569293055122657e+00
6.036000000000000227e+02 9.499051833122630129e+00
6.896000000000000227e+02 9.829991980753808534e+00
7.877000000000000455e+02 1.026534266644961768e+01
8.998999999999999773e+02 1.082975206611570229e+01
1.028000000000000000e+03 1.155126050420168227e+01
1.174000000000000000e+03 1.246791032004107436e+01
1.342000000000000000e+03 1.361431064572425775e+01
1.533000000000000000e+03 1.502766375156166312e+01
1.751000000000000000e+03 1.675809105869446114e+01
2.000000000000000000e+03 1.885446009389671218e+01


==> data/appendix1/DLmu.Morgan.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.671598849157418520e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812833084630143254e+00
2.473999999999999844e+01 7.881640160121173189e+00
2.826000000000000156e+01 7.956894655817023043e+00
3.228000000000000114e+01 8.038711121056163478e+00
3.688000000000000256e+01 8.124643955793551697e+00
4.213000000000000256e+01 8.210514100034814078e+00
4.813000000000000256e+01 8.296287538425159980e+00
5.497999999999999687e+01 8.381307960977959937e+00
6.281000000000000227e+01 8.459273797841019515e+00
7.175000000000000000e+01 8.532167395377889818e+00
8.196999999999999886e+01 8.599414832718483837e+00
9.364000000000000057e+01 8.656909726719336007e+00
1.070000000000000000e+02 8.707635500461558209e+00
1.222000000000000028e+02 8.749832147173357555e+00
1.395999999999999943e+02 8.785391875256463479e+00
1.595000000000000000e+02 8.816724738675958406e+00
1.821999999999999886e+02 8.850362370328264561e+00
2.080999999999999943e+02 8.885345702275690982e+00
2.376999999999999886e+02 8.927356117768900035e+00
2.716000000000000227e+02 8.980054397098822250e+00
3.103000000000000114e+02 9.045707226683138202e+00
3.543999999999999773e+02 9.133112269066794298e+00
4.048999999999999773e+02 9.239341085271318477e+00
4.625000000000000000e+02 9.376962485539580783e+00
5.283999999999999773e+02 9.551683302317712787e+00
6.036000000000000227e+02 9.773120886733632773e+00
6.896000000000000227e+02 1.005853139411138741e+01
7.877000000000000455e+02 1.042711741185023655e+01
8.998999999999999773e+02 1.089385474860335101e+01
1.028000000000000000e+03 1.148777692895339797e+01
1.174000000000000000e+03 1.223681631052734886e+01
1.342000000000000000e+03 1.318026183282980845e+01
1.533000000000000000e+03 1.435169842584921440e+01
1.751000000000000000e+03 1.580473246642506879e+01
2.000000000000000000e+03 1.759112867808519809e+01


==> data/appendix1/DLmu.Phelps.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.671598849157418520e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812833084630143254e+00
2.473999999999999844e+01 7.881640160121173189e+00
2.826000000000000156e+01 7.956894655817023043e+00
3.228000000000000114e+01 8.038711121056163478e+00
3.688000000000000256e+01 8.124643955793551697e+00
4.213000000000000256e+01 8.210514100034814078e+00
4.813000000000000256e+01 8.296287538425159980e+00
5.497999999999999687e+01 8.381307960977959937e+00
6.281000000000000227e+01 8.459273797841019515e+00
7.175000000000000000e+01 8.532167395377889818e+00
8.196999999999999886e+01 8.599414832718483837e+00
9.364000000000000057e+01 8.656909726719336007e+00
1.070000000000000000e+02 8.707635500461558209e+00
1.222000000000000028e+02 8.749832147173357555e+00
1.395999999999999943e+02 8.785391875256463479e+00
1.595000000000000000e+02 8.816724738675958406e+00
1.821999999999999886e+02 8.850362370328264561e+00
2.080999999999999943e+02 8.885345702275690982e+00
2.376999999999999886e+02 8.927356117768900035e+00
2.716000000000000227e+02 8.980054397098822250e+00
3.103000000000000114e+02 9.045707226683138202e+00
3.543999999999999773e+02 9.133112269066794298e+00
4.048999999999999773e+02 9.239341085271318477e+00
4.625000000000000000e+02 9.376962485539580783e+00
5.283999999999999773e+02 9.551683302317712787e+00
6.036000000000000227e+02 9.773120886733632773e+00
6.896000000000000227e+02 1.005853139411138741e+01
7.877000000000000455e+02 1.042711741185023655e+01
8.998999999999999773e+02 1.089385474860335101e+01
1.028000000000000000e+03 1.148777692895339797e+01
1.174000000000000000e+03 1.223681631052734886e+01
1.342000000000000000e+03 1.318026183282980845e+01
1.533000000000000000e+03 1.435169842584921440e+01
1.751000000000000000e+03 1.580473246642506879e+01
2.000000000000000000e+03 1.759112867808519809e+01


==> data/appendix1/DLmu.Puech.txt <==
1.000000000000000021e-03 3.723529411764706087e-02
1.142000000000000003e-03 4.176261549395877959e-02
1.304999999999999953e-03 4.800546448087431722e-02
1.490999999999999921e-03 5.645751633986927781e-02
1.703000000000000087e-03 6.751870324189526706e-02
1.946000000000000030e-03 8.178571428571428104e-02
2.223000000000000149e-03 9.937070938215103455e-02
2.539000000000000024e-03 1.203446359088382323e-01
2.899999999999999800e-03 1.449147883452446273e-01
3.312999999999999973e-03 1.726566833056017713e-01
3.785000000000000170e-03 2.032590051457975888e-01
4.323999999999999719e-03 2.365222623345367148e-01
4.939999999999999947e-03 2.720360824742267813e-01
5.642999999999999579e-03 3.096503496503497099e-01
6.446000000000000341e-03 3.487748851454824384e-01
7.363999999999999886e-03 3.899493243243242757e-01
8.411999999999999339e-03 4.324299065420560417e-01
9.610000000000000486e-03 4.766694317710493123e-01
1.098000000000000018e-02 5.224499194105457489e-01
1.254000000000000080e-02 5.696202531645570000e-01
1.433000000000000072e-02 6.183986371379898150e-01
1.636999999999999914e-02 6.689774696707104784e-01
1.870000000000000134e-02 7.211252839419884930e-01
2.136000000000000051e-02 7.749370521014914415e-01
2.440000000000000155e-02 8.306866952789700997e-01
2.786999999999999894e-02 8.885721073889285559e-01
3.184000000000000025e-02 9.487246910333946293e-01
3.638000000000000261e-02 1.010758941552776902e+00
4.154999999999999666e-02 1.074204946996466292e+00
4.746999999999999831e-02 1.139361702127659415e+00
5.423000000000000043e-02 1.206572769953051516e+00
6.194999999999999812e-02 1.275118585597240228e+00
7.076999999999999957e-02 1.345204178537511952e+00
8.083999999999999519e-02 1.418410041841003943e+00
9.235000000000000153e-02 1.494530800230282175e+00
1.054999999999999966e-01 1.572877059569074865e+00
1.204999999999999960e-01 1.655509065550906600e+00
1.376999999999999891e-01 1.743471582181259860e+00
1.572999999999999954e-01 1.836717428087986548e+00
1.796999999999999986e-01 1.934762348555451927e+00
2.053000000000000103e-01 2.041109969167523186e+00
2.344999999999999862e-01 2.155573194239709611e+00
2.679000000000000270e-01 2.278132432094129189e+00
3.059999999999999942e-01 2.410121681415929196e+00
3.496000000000000218e-01 2.553093964858670795e+00
3.992999999999999883e-01 2.707312953892923701e+00
4.561999999999999944e-01 2.872082166199813713e+00
5.211000000000000076e-01 3.048327137546468002e+00
5.953000000000000513e-01 3.237377198994745076e+00
6.801000000000000378e-01 3.441213653603034217e+00
7.769000000000000350e-01 3.661814109742440593e+00
8.874999999999999556e-01 3.895781637717121715e+00
1.014000000000000012e+00 4.149192162255070926e+00
1.157999999999999918e+00 4.426229508196721341e+00
1.322999999999999954e+00 4.718816067653277102e+00
1.512000000000000011e+00 5.037523452157598669e+00
1.727000000000000091e+00 5.374609781477627912e+00
1.973000000000000087e+00 5.729371032890940185e+00
2.253000000000000114e+00 6.104219948849103794e+00
2.573999999999999844e+00 6.500000000000000000e+00
2.940999999999999837e+00 6.913793103448275801e+00
3.358999999999999986e+00 7.331028522039757966e+00
3.838000000000000078e+00 7.716713881019829913e+00
4.384000000000000341e+00 8.002021222839818648e+00
5.008000000000000007e+00 8.127100840336135334e+00
5.721000000000000085e+00 8.106729031572234234e+00
6.535999999999999588e+00 8.007196528733199870e+00
7.466000000000000192e+00 7.892752408881441362e+00
8.528999999999999915e+00 7.792867509848641738e+00
9.743999999999999773e+00 7.723108594956253015e+00
1.113000000000000078e+01 7.683465051832084391e+00
1.272000000000000064e+01 7.671598849157418520e+00
1.452999999999999936e+01 7.680949922560660781e+00
1.658999999999999986e+01 7.710241465445462516e+00
1.896000000000000085e+01 7.754865860073644868e+00
2.166000000000000014e+01 7.812833084630143254e+00
2.473999999999999844e+01 7.880787537862397052e+00
2.826000000000000156e+01 7.956019791094007587e+00
3.228000000000000114e+01 8.037811835775814373e+00
3.688000000000000256e+01 8.120942944994874679e+00
4.213000000000000256e+01 8.205752725585709229e+00
4.813000000000000256e+01 8.290608387477849561e+00
5.497999999999999687e+01 8.371225790929869959e+00
6.281000000000000227e+01 8.445995591476854969e+00
7.175000000000000000e+01 8.514271469525116487e+00
8.196999999999999886e+01 8.575776791376030772e+00
9.364000000000000057e+01 8.627450980392156410e+00
1.070000000000000000e+02 8.669640514300708034e+00
1.222000000000000028e+02 8.701801200800534986e+00
1.395999999999999943e+02 8.725915875169606650e+00
1.595000000000000000e+02 8.746894838531604321e+00
1.821999999999999886e+02 8.767200224655995910e+00
2.080999999999999943e+02 8.789827118159738717e+00
2.376999999999999886e+02 8.817626527050610008e+00
2.716000000000000227e+02 8.855662472242782357e+00
3.103000000000000114e+02 8.907474382157927195e+00
3.543999999999999773e+02 8.976993865030674868e+00
4.048999999999999773e+02 9.070057731315339211e+00
4.625000000000000000e+02 9.197335025380709794e+00
5.283999999999999773e+02 9.366843885935233871e+00
6.036000000000000227e+02 9.594705017159666838e+00
6.896000000000000227e+02 9.902301705580393687e+00
7.877000000000000455e+02 1.031825795644891208e+01
8.998999999999999773e+02 1.087030138841855731e+01
1.028000000000000000e+03 1.159794696321642427e+01
1.174000000000000000e+03 1.254234358797096505e+01
1.342000000000000000e+03 1.374847161572052379e+01
1.533000000000000000e+03 1.526334393778720333e+01
1.751000000000000000e+03 1.714029743773517112e+01
2.000000000000000000e+03 1.944292736209721184e+01


==> data/appendix1/DTmu.BSR.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.659450457951706870e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.701769345555318669e+00
2.473999999999999844e+01 3.724175229853975200e+00
2.826000000000000156e+01 3.748900615655232915e+00
3.228000000000000114e+01 3.778100883570070234e+00
3.688000000000000256e+01 3.812613843351547960e+00
4.213000000000000256e+01 3.851860438159266931e+00
4.813000000000000256e+01 3.898265077304378323e+00
5.497999999999999687e+01 3.950024026910139430e+00
6.281000000000000227e+01 4.008067473414008042e+00
7.175000000000000000e+01 4.071863732438144368e+00
8.196999999999999886e+01 4.140546006066733398e+00
9.364000000000000057e+01 4.214716835751894486e+00
1.070000000000000000e+02 4.292422068605713292e+00
1.222000000000000028e+02 4.373675847457627164e+00
1.395999999999999943e+02 4.457734175514042718e+00
1.595000000000000000e+02 4.546570298649938557e+00
1.821999999999999886e+02 4.638904261206419299e+00
2.080999999999999943e+02 4.737580690429413544e+00
2.376999999999999886e+02 4.842749395189981598e+00
2.716000000000000227e+02 4.958880392439763085e+00
3.103000000000000114e+02 5.087719298245613864e+00
3.543999999999999773e+02 5.234004739336492129e+00
4.048999999999999773e+02 5.400299850074962826e+00
4.625000000000000000e+02 5.591626213592232553e+00
5.283999999999999773e+02 5.803037275655774430e+00
6.036000000000000227e+02 6.036594820902465131e+00
6.896000000000000227e+02 6.284101599247412295e+00
7.877000000000000455e+02 6.536631779257850106e+00
8.998999999999999773e+02 6.787606357360731479e+00
1.028000000000000000e+03 7.023945267958951355e+00
1.174000000000000000e+03 7.247265495525356371e+00
1.342000000000000000e+03 7.454330175913397305e+00
1.533000000000000000e+03 7.662450181944204353e+00
1.751000000000000000e+03 7.888829502939604943e+00
2.000000000000000000e+03 8.163265306122449161e+00


==> data/appendix1/DTmu.Biagi.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.659450457951706870e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.701769345555318669e+00
2.473999999999999844e+01 3.723496321938554399e+00
2.826000000000000156e+01 3.748213304013193969e+00
3.228000000000000114e+01 3.776708804116791551e+00
3.688000000000000256e+01 3.809361120601298278e+00
4.213000000000000256e+01 3.848295059151008335e+00
4.813000000000000256e+01 3.893679858239810443e+00
5.497999999999999687e+01 3.944424395525081284e+00
6.281000000000000227e+01 3.999510164095028575e+00
7.175000000000000000e+01 4.060319042871385342e+00
8.196999999999999886e+01 4.127567841744864019e+00
9.364000000000000057e+01 4.196543719370647629e+00
1.070000000000000000e+02 4.268852459016393652e+00
1.222000000000000028e+02 4.345158708989064422e+00
1.395999999999999943e+02 4.422294548413344017e+00
1.595000000000000000e+02 4.502827196248793129e+00
1.821999999999999886e+02 4.584736251402918406e+00
2.080999999999999943e+02 4.668855266914073709e+00
2.376999999999999886e+02 4.759552520703181244e+00
2.716000000000000227e+02 4.857269634669427738e+00
3.103000000000000114e+02 4.963855421686746539e+00
3.543999999999999773e+02 5.085109645759853692e+00
4.048999999999999773e+02 5.226420986883197450e+00
4.625000000000000000e+02 5.391096979332273165e+00
5.283999999999999773e+02 5.584856819284905960e+00
6.036000000000000227e+02 5.811389071757735003e+00
6.896000000000000227e+02 6.070950468540829981e+00
7.877000000000000455e+02 6.368582114926895521e+00
8.998999999999999773e+02 6.700639143202625547e+00
1.028000000000000000e+03 7.066362359550561578e+00
1.174000000000000000e+03 7.463858647153310599e+00
1.342000000000000000e+03 7.892824704813804715e+00
1.533000000000000000e+03 8.353071798667654591e+00
1.751000000000000000e+03 8.853418964865886309e+00
2.000000000000000000e+03 9.405290596640279333e+00


==> data/appendix1/DTmu.Hayashi.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.660491257285595434e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.702440584034957016e+00
2.473999999999999844e+01 3.724175229853975200e+00
2.826000000000000156e+01 3.749587776189952759e+00
3.228000000000000114e+01 3.778374147377837833e+00
3.688000000000000256e+01 3.812884133849305801e+00
4.213000000000000256e+01 3.852126550005794403e+00
4.813000000000000256e+01 3.898065125058989722e+00
5.497999999999999687e+01 3.949801849405548015e+00
6.281000000000000227e+01 4.007087865086154110e+00
7.175000000000000000e+01 4.069608452454940739e+00
8.196999999999999886e+01 4.137495260962972488e+00
9.364000000000000057e+01 4.208836372977137863e+00
1.070000000000000000e+02 4.284222889207882190e+00
1.222000000000000028e+02 4.362407211028632048e+00
1.395999999999999943e+02 4.443995691976305729e+00
1.595000000000000000e+02 4.526934645884605146e+00
1.821999999999999886e+02 4.613996112191057541e+00
2.080999999999999943e+02 4.707375546467353011e+00
2.376999999999999886e+02 4.806645660269263765e+00
2.716000000000000227e+02 4.914909090909090672e+00
3.103000000000000114e+02 5.036916715888954954e+00
3.543999999999999773e+02 5.177581297767121171e+00
4.048999999999999773e+02 5.340529036181210110e+00
4.625000000000000000e+02 5.530209617755856399e+00
5.283999999999999773e+02 5.747072599531615644e+00
6.036000000000000227e+02 5.991781254939149370e+00
6.896000000000000227e+02 6.260396673064620110e+00
7.877000000000000455e+02 6.544748341155527172e+00
8.998999999999999773e+02 6.841415465268676499e+00
1.028000000000000000e+03 7.132181999335768019e+00
1.174000000000000000e+03 7.412717152976893153e+00
1.342000000000000000e+03 7.675137362637363125e+00
1.533000000000000000e+03 7.935087719298246078e+00
1.751000000000000000e+03 8.194569322064376493e+00
2.000000000000000000e+03 8.490566037735849392e+00


==> data/appendix1/DTmu.IST-Lisbon.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.660491257285595434e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.702440584034957016e+00
2.473999999999999844e+01 3.724853990914990476e+00
2.826000000000000156e+01 3.750274785667179422e+00
3.228000000000000114e+01 3.779765231973169826e+00
3.688000000000000256e+01 3.814996017749459511e+00
4.213000000000000256e+01 3.855686819550613986e+00
4.813000000000000256e+01 3.903100318283626358e+00
5.497999999999999687e+01 3.955859421854383662e+00
6.281000000000000227e+01 4.014883493961205474e+00
7.175000000000000000e+01 4.079861111111111605e+00
8.196999999999999886e+01 4.149445564516129004e+00
9.364000000000000057e+01 4.221369161868201658e+00
1.070000000000000000e+02 4.297778355203325518e+00
1.222000000000000028e+02 4.376895687722536898e+00
1.395999999999999943e+02 4.456638115631691655e+00
1.595000000000000000e+02 4.539527302363487671e+00
1.821999999999999886e+02 4.623655913978494958e+00
2.080999999999999943e+02 4.711726840190316068e+00
2.376999999999999886e+02 4.806763285024155508e+00
2.716000000000000227e+02 4.906939835521570537e+00
3.103000000000000114e+02 5.019780219780219710e+00
3.543999999999999773e+02 5.145833333333333925e+00
4.048999999999999773e+02 5.291628890903597338e+00
4.625000000000000000e+02 5.458729671678429263e+00
5.283999999999999773e+02 5.650887573964497257e+00
6.036000000000000227e+02 5.867572692793931566e+00
6.896000000000000227e+02 6.110665597433841079e+00
7.877000000000000455e+02 6.377991209506755688e+00
8.998999999999999773e+02 6.661157024793388892e+00
1.028000000000000000e+03 6.963025210084033745e+00
1.174000000000000000e+03 7.278795139483142052e+00
1.342000000000000000e+03 7.605584642233857551e+00
1.533000000000000000e+03 7.963590933428520202e+00
1.751000000000000000e+03 8.345218504296946449e+00
2.000000000000000000e+03 8.788732394366197909e+00


==> data/appendix1/DTmu.Morgan.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.659450457951706870e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.701769345555318669e+00
2.473999999999999844e+01 3.723899166937141736e+00
2.826000000000000156e+01 3.747525841213987796e+00
3.228000000000000114e+01 3.776012530767509201e+00
3.688000000000000256e+01 3.808818502905320535e+00
4.213000000000000256e+01 3.845886039224788444e+00
4.813000000000000256e+01 3.889808465358240763e+00
5.497999999999999687e+01 3.938335541370588722e+00
6.281000000000000227e+01 3.991658488714425523e+00
7.175000000000000000e+01 4.049968769519050937e+00
8.196999999999999886e+01 4.113980409617097322e+00
9.364000000000000057e+01 4.179510426110606858e+00
1.070000000000000000e+02 4.248977977053936428e+00
1.222000000000000028e+02 4.319860346448233912e+00
1.395999999999999943e+02 4.392012036657091834e+00
1.595000000000000000e+02 4.465505226480836143e+00
1.821999999999999886e+02 4.541708114253233397e+00
2.080999999999999943e+02 4.620959559356428770e+00
2.376999999999999886e+02 4.701878976179908243e+00
2.716000000000000227e+02 4.788455726805682211e+00
3.103000000000000114e+02 4.884187770228535896e+00
3.543999999999999773e+02 4.989736301910626892e+00
4.048999999999999773e+02 5.108204134366925331e+00
4.625000000000000000e+02 5.243761361758387807e+00
5.283999999999999773e+02 5.400101505667399771e+00
6.036000000000000227e+02 5.578455143747834910e+00
6.896000000000000227e+02 5.782192266761263078e+00
7.877000000000000455e+02 6.017811704834605813e+00
8.998999999999999773e+02 6.284916201117319190e+00
1.028000000000000000e+03 6.587089381207028360e+00
1.174000000000000000e+03 6.933934522642619669e+00
1.342000000000000000e+03 7.335347432024169834e+00
1.533000000000000000e+03 7.804473902236951588e+00
1.751000000000000000e+03 8.358558942656150847e+00
2.000000000000000000e+03 9.018445322793148478e+00


==> data/appendix1/DTmu.Phelps.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.659450457951706870e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.701769345555318669e+00
2.473999999999999844e+01 3.723899166937141736e+00
2.826000000000000156e+01 3.747525841213987796e+00
3.228000000000000114e+01 3.776012530767509201e+00
3.688000000000000256e+01 3.808818502905320535e+00
4.213000000000000256e+01 3.845886039224788444e+00
4.813000000000000256e+01 3.889808465358240763e+00
5.497999999999999687e+01 3.938335541370588722e+00
6.281000000000000227e+01 3.991658488714425523e+00
7.175000000000000000e+01 4.049968769519050937e+00
8.196999999999999886e+01 4.113980409617097322e+00
9.364000000000000057e+01 4.179510426110606858e+00
1.070000000000000000e+02 4.248977977053936428e+00
1.222000000000000028e+02 4.319860346448233912e+00
1.395999999999999943e+02 4.392012036657091834e+00
1.595000000000000000e+02 4.465505226480836143e+00
1.821999999999999886e+02 4.541708114253233397e+00
2.080999999999999943e+02 4.620959559356428770e+00
2.376999999999999886e+02 4.701878976179908243e+00
2.716000000000000227e+02 4.788455726805682211e+00
3.103000000000000114e+02 4.884187770228535896e+00
3.543999999999999773e+02 4.989736301910626892e+00
4.048999999999999773e+02 5.108204134366925331e+00
4.625000000000000000e+02 5.243761361758387807e+00
5.283999999999999773e+02 5.400101505667399771e+00
6.036000000000000227e+02 5.578455143747834910e+00
6.896000000000000227e+02 5.782192266761263078e+00
7.877000000000000455e+02 6.017811704834605813e+00
8.998999999999999773e+02 6.284916201117319190e+00
1.028000000000000000e+03 6.587089381207028360e+00
1.174000000000000000e+03 6.933934522642619669e+00
1.342000000000000000e+03 7.335347432024169834e+00
1.533000000000000000e+03 7.804473902236951588e+00
1.751000000000000000e+03 8.358558942656150847e+00
2.000000000000000000e+03 9.018445322793148478e+00


==> data/appendix1/DTmu.Puech.txt <==
1.000000000000000021e-03 5.041176470588235731e-02
1.142000000000000003e-03 5.852167732764747970e-02
1.304999999999999953e-03 6.844262295081966763e-02
1.490999999999999921e-03 7.980392156862745057e-02
1.703000000000000087e-03 9.164588528678303814e-02
1.946000000000000030e-03 1.024404761904761929e-01
2.223000000000000149e-03 1.101258581235698003e-01
2.539000000000000024e-03 1.131183991106170100e-01
2.899999999999999800e-03 1.110500274876305704e-01
3.312999999999999973e-03 1.047698280643372115e-01
3.785000000000000170e-03 9.651229273870783054e-02
4.323999999999999719e-03 8.844765342960288212e-02
4.939999999999999947e-03 8.176546391752576026e-02
5.642999999999999579e-03 7.720279720279719926e-02
6.446000000000000341e-03 7.460949464012250898e-02
7.363999999999999886e-03 7.386824324324324509e-02
8.411999999999999339e-03 7.437383177570093540e-02
9.610000000000000486e-03 7.596433015346329420e-02
1.098000000000000018e-02 7.834446235321206042e-02
1.254000000000000080e-02 8.137066871244086341e-02
1.433000000000000072e-02 8.495173197047131697e-02
1.636999999999999914e-02 8.898692295572711852e-02
1.870000000000000134e-02 9.344749257382492513e-02
2.136000000000000051e-02 9.829556459422815473e-02
2.440000000000000155e-02 1.036051502145922815e-01
2.786999999999999894e-02 1.093608933238298941e-01
3.184000000000000025e-02 1.156455429923744366e-01
3.638000000000000261e-02 1.225646990404187231e-01
4.154999999999999666e-02 1.301959524574365645e-01
4.746999999999999831e-02 1.386170212765957255e-01
5.423000000000000043e-02 1.479655712050078065e-01
6.194999999999999812e-02 1.581716257007330650e-01
7.076999999999999957e-02 1.691358024691358153e-01
8.083999999999999519e-02 1.810146443514644155e-01
9.235000000000000153e-02 1.936096718480138090e-01
1.054999999999999966e-01 2.069708491761723945e-01
1.204999999999999960e-01 2.210599721059972045e-01
1.376999999999999891e-01 2.360983102918586818e-01
1.572999999999999954e-01 2.517766497461929043e-01
1.796999999999999986e-01 2.681267474370922499e-01
2.053000000000000103e-01 2.853031860226105110e-01
2.344999999999999862e-01 3.032089806100464746e-01
2.679000000000000270e-01 3.220678432845161532e-01
3.059999999999999942e-01 3.419524336283185639e-01
3.496000000000000218e-01 3.630252100840336005e-01
3.992999999999999883e-01 3.854078702921803767e-01
4.561999999999999944e-01 4.095238095238095677e-01
5.211000000000000076e-01 4.349442379182156260e-01
5.953000000000000513e-01 4.617317797578249783e-01
6.801000000000000378e-01 4.895069532237674159e-01
7.769000000000000350e-01 5.184770436730122833e-01
8.874999999999999556e-01 5.480769230769231282e-01
1.014000000000000012e+00 5.792368511515985086e-01
1.157999999999999918e+00 6.118947769729318198e-01
1.322999999999999954e+00 6.465116279069768046e-01
1.512000000000000011e+00 6.838649155722326123e-01
1.727000000000000091e+00 7.247658688865764587e-01
1.973000000000000087e+00 7.697634160415464111e-01
2.253000000000000114e+00 8.196930946291559605e-01
2.573999999999999844e+00 8.753541076487252326e-01
2.940999999999999837e+00 9.396551724137931494e-01
3.358999999999999986e+00 1.033707865168539186e+00
3.838000000000000078e+00 1.213408876298394778e+00
4.384000000000000341e+00 1.548256695300656682e+00
5.008000000000000007e+00 2.018907563025210461e+00
5.721000000000000085e+00 2.507707026682257645e+00
6.535999999999999588e+00 2.907185945602709598e+00
7.466000000000000192e+00 3.188102220360284900e+00
8.528999999999999915e+00 3.370308936346671835e+00
9.743999999999999773e+00 3.484302624806999926e+00
1.113000000000000078e+01 3.556399466283485467e+00
1.272000000000000064e+01 3.602548294286888275e+00
1.452999999999999936e+01 3.635518843572534742e+00
1.658999999999999986e+01 3.659450457951706870e+00
1.896000000000000085e+01 3.681220410310363178e+00
2.166000000000000014e+01 3.701769345555318669e+00
2.473999999999999844e+01 3.723496321938554399e+00
2.826000000000000156e+01 3.748213304013193969e+00
3.228000000000000114e+01 3.776708804116791551e+00
3.688000000000000256e+01 3.809361120601298278e+00
4.213000000000000256e+01 3.848295059151008335e+00
4.813000000000000256e+01 3.893679858239810443e+00
5.497999999999999687e+01 3.943221460363286468e+00
6.281000000000000227e+01 3.999510164095028575e+00
7.175000000000000000e+01 4.060825127757697217e+00
8.196999999999999886e+01 4.126823081800887749e+00
9.364000000000000057e+01 4.195046439628482560e+00
1.070000000000000000e+02 4.267908685384413481e+00
1.222000000000000028e+02 4.342895263509006121e+00
1.395999999999999943e+02 4.419267299864315213e+00
1.595000000000000000e+02 4.499033949765387952e+00
1.821999999999999886e+02 4.581578208368436655e+00
2.080999999999999943e+02 4.667809687098157134e+00
2.376999999999999886e+02 4.760034904013961565e+00
2.716000000000000227e+02 4.861584011843079089e+00
3.103000000000000114e+02 4.974382157926461545e+00
3.543999999999999773e+02 5.107361963190183651e+00
4.048999999999999773e+02 5.264471836479950539e+00
4.625000000000000000e+02 5.452093908629441543e+00
5.283999999999999773e+02 5.675849846946995569e+00
6.036000000000000227e+02 5.942147409707469130e+00
6.896000000000000227e+02 6.254346746150024394e+00
7.877000000000000455e+02 6.616415410385259044e+00
8.998999999999999773e+02 7.019979681679648031e+00
1.028000000000000000e+03 7.462788708297690476e+00
1.174000000000000000e+03 7.932941583131697172e+00
1.342000000000000000e+03 8.419213973799127615e+00
1.533000000000000000e+03 8.909508660303993466e+00
1.751000000000000000e+03 9.397957355312668071e+00
2.000000000000000000e+03 9.888949572182777814e+00


==> data/appendix1/crs.BSR.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.500709999999999944e+01 1.402699999999999959e-19
1.502069999999999972e+01 1.400799999999999944e-19
1.503430000000000000e+01 1.398899999999999929e-19
1.504790000000000028e+01 1.397300000000000068e-19
1.506150000000000055e+01 1.395599999999999916e-19
1.507510000000000083e+01 1.394400000000000020e-19
1.508869999999999933e+01 1.392700000000000108e-19
1.510229999999999961e+01 1.391300000000000110e-19
1.511589999999999989e+01 1.389700000000000009e-19
1.512950000000000017e+01 1.388300000000000010e-19
1.514310000000000045e+01 1.386500000000000047e-19
1.515670000000000073e+01 1.384600000000000032e-19
1.517040000000000077e+01 1.382999999999999931e-19
1.518399999999999928e+01 1.381699999999999984e-19
1.519759999999999955e+01 1.380000000000000072e-19
1.521119999999999983e+01 1.378500000000000022e-19
1.522480000000000011e+01 1.377200000000000075e-19
1.523840000000000039e+01 1.375400000000000112e-19
1.525200000000000067e+01 1.373900000000000062e-19
1.526559999999999917e+01 1.372500000000000064e-19
1.527919999999999945e+01 1.371100000000000065e-19
1.529279999999999973e+01 1.369800000000000118e-19
1.530640000000000001e+01 1.368300000000000069e-19
1.532000000000000028e+01 1.366500000000000105e-19
1.533360000000000056e+01 1.364600000000000090e-19
1.534720000000000084e+01 1.363600000000000057e-19
1.536079999999999934e+01 1.362200000000000059e-19
1.537439999999999962e+01 1.360400000000000095e-19
1.538799999999999990e+01 1.358799999999999994e-19
1.540169999999999995e+01 1.357600000000000099e-19
1.541530000000000022e+01 1.356299999999999911e-19
1.542890000000000050e+01 1.354300000000000085e-19
1.544250000000000078e+01 1.353099999999999949e-19
1.545609999999999928e+01 1.351800000000000002e-19
1.546969999999999956e+01 1.350799999999999969e-19
1.548329999999999984e+01 1.349500000000000022e-19
1.549690000000000012e+01 1.347999999999999972e-19
1.552410000000000068e+01 1.344000000000000080e-19
1.553769999999999918e+01 1.343299999999999961e-19
1.555129999999999946e+01 1.341700000000000100e-19
1.556489999999999974e+01 1.339499999999999931e-19
1.557850000000000001e+01 1.337900000000000070e-19
1.559210000000000029e+01 1.336500000000000072e-19
1.560570000000000057e+01 1.334899999999999971e-19
1.561930000000000085e+01 1.333799999999999886e-19
1.563289999999999935e+01 1.331800000000000061e-19
1.564659999999999940e+01 1.330300000000000011e-19
1.566019999999999968e+01 1.328699999999999909e-19
1.567379999999999995e+01 1.327399999999999963e-19
1.568740000000000023e+01 1.325599999999999999e-19
1.570100000000000051e+01 1.324099999999999949e-19
1.571460000000000079e+01 1.322199999999999934e-19
1.572819999999999929e+01 1.320799999999999936e-19
1.574179999999999957e+01 1.319799999999999903e-19
1.575539999999999985e+01 1.317899999999999888e-19
1.576900000000000013e+01 1.315900000000000062e-19
1.578260000000000041e+01 1.314600000000000115e-19
1.579620000000000068e+01 1.313000000000000014e-19
1.580979999999999919e+01 1.311200000000000051e-19
1.582339999999999947e+01 1.309499999999999898e-19
1.583699999999999974e+01 1.308199999999999951e-19
1.585060000000000002e+01 1.306799999999999953e-19
1.600029999999999930e+01 1.289099999999999991e-19
1.700029999999999930e+01 1.174700000000000093e-19
1.800029999999999930e+01 1.067099999999999964e-19
1.900039999999999907e+01 9.734099999999999399e-20
2.000039999999999907e+01 8.870600000000000344e-20
2.100039999999999907e+01 8.096100000000000152e-20
2.200039999999999907e+01 7.526700000000000075e-20
2.300039999999999907e+01 6.935500000000000574e-20
2.400049999999999883e+01 6.512499999999999532e-20
2.500049999999999883e+01 6.073800000000000279e-20
3.000059999999999860e+01 4.772700000000000010e-20
4.000079999999999814e+01 3.559900000000000289e-20
5.000090000000000146e+01 3.052199999999999829e-20
6.000110000000000099e+01 2.754000000000000065e-20
7.000130000000000052e+01 2.548999999999999880e-20
8.000149999999999295e+01 2.370699999999999955e-20
9.000169999999999959e+01 2.185599999999999901e-20
1.000019000000000062e+02 1.995000000000000025e-20
1.250023999999999944e+02 1.687199999999999954e-20
1.500028000000000077e+02 1.480000000000000081e-20
1.750032999999999959e+02 1.307300000000000060e-20
2.000038000000000125e+02 1.161399999999999929e-20
2.250011000000000081e+02 1.096800000000000053e-20
2.500012000000000114e+02 9.682000000000000390e-21
2.750013000000000147e+02 8.890700000000000338e-21
3.000013999999999896e+02 8.396199999999999509e-21


==> data/appendix1/crs.Biagi.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.512500000000000000e+01 1.408699999999999917e-19
1.569200000000000017e+01 1.357699999999999909e-19
1.627799999999999869e+01 1.304999999999999989e-19
1.657900000000000063e+01 1.277900000000000005e-19
1.688500000000000156e+01 1.250300000000000003e-19
1.719699999999999918e+01 1.222300000000000037e-19
1.751399999999999935e+01 1.193700000000000002e-19
1.783599999999999852e+01 1.164700000000000002e-19
1.816499999999999915e+01 1.137700000000000069e-19
1.849800000000000111e+01 1.112599999999999910e-19
1.883800000000000097e+01 1.087100000000000026e-19
1.918400000000000105e+01 1.061200000000000057e-19
1.953500000000000014e+01 1.034900000000000002e-19
1.989300000000000068e+01 1.008000000000000000e-19
2.062699999999999889e+01 9.717800000000000399e-20
2.138700000000000045e+01 9.375800000000000119e-20
2.217399999999999949e+01 9.021700000000000353e-20
2.257799999999999940e+01 8.840100000000000295e-20
2.298799999999999955e+01 8.655300000000000034e-20
2.340599999999999881e+01 8.467200000000000241e-20
2.383099999999999952e+01 8.275900000000000246e-20
2.426399999999999935e+01 8.081299999999999516e-20
2.470400000000000063e+01 7.883200000000000595e-20
2.515200000000000102e+01 7.704500000000000344e-20
2.607100000000000151e+01 7.428799999999999521e-20
2.702199999999999847e+01 7.143399999999999965e-20
2.751000000000000156e+01 6.996900000000000398e-20
2.800700000000000145e+01 6.848000000000000077e-20
2.851200000000000045e+01 6.696399999999999811e-20
2.902599999999999980e+01 6.542099999999999600e-20
2.954899999999999949e+01 6.385199999999999976e-20
3.008099999999999952e+01 6.235399999999999674e-20
3.117399999999999949e+01 6.038699999999999788e-20
3.230400000000000205e+01 5.835199999999999773e-20
3.347500000000000142e+01 5.624600000000000437e-20
3.468599999999999994e+01 5.406500000000000251e-20
3.530799999999999983e+01 5.294599999999999714e-20
3.593999999999999773e+01 5.180799999999999884e-20
3.658400000000000318e+01 5.064900000000000297e-20
3.723799999999999955e+01 4.947100000000000215e-20
3.790500000000000114e+01 4.827199999999999773e-20
3.858200000000000074e+01 4.705200000000000177e-20
3.927199999999999847e+01 4.581100000000000222e-20
3.997299999999999898e+01 4.454799999999999977e-20
4.141299999999999670e+01 4.315800000000000057e-20
4.290400000000000347e+01 4.174200000000000123e-20
4.444599999999999795e+01 4.027600000000000023e-20
4.604399999999999693e+01 3.875899999999999826e-20
4.686299999999999955e+01 3.797999999999999936e-20
4.769700000000000273e+01 3.718799999999999738e-20
4.854500000000000171e+01 3.638199999999999903e-20
4.940800000000000125e+01 3.556199999999999829e-20
5.028600000000000136e+01 3.479999999999999972e-20
5.208800000000000097e+01 3.353800000000000260e-20
5.395400000000000063e+01 3.223199999999999969e-20
5.491100000000000136e+01 3.156199999999999791e-20
5.588499999999999801e+01 3.087999999999999838e-20
5.687599999999999767e+01 3.018700000000000041e-20
5.788400000000000034e+01 2.948099999999999936e-20
5.890999999999999659e+01 2.876300000000000056e-20
5.995400000000000063e+01 2.803199999999999868e-20
6.101500000000000057e+01 2.744100000000000266e-20
6.209599999999999653e+01 2.684699999999999967e-20
6.319500000000000028e+01 2.624300000000000056e-20
6.431300000000000239e+01 2.562800000000000001e-20
6.545099999999999341e+01 2.500200000000000101e-20
6.660800000000000409e+01 2.436500000000000057e-20
6.778600000000000136e+01 2.371800000000000100e-20
6.898399999999999466e+01 2.305900000000000067e-20
7.020300000000000296e+01 2.244899999999999968e-20
7.270600000000000307e+01 2.182399999999999999e-20
7.529600000000000648e+01 2.117600000000000111e-20
7.797700000000000387e+01 2.050599999999999933e-20
8.075199999999999534e+01 1.977400000000000115e-20
8.217600000000000193e+01 1.934700000000000046e-20
8.362500000000000000e+01 1.891199999999999926e-20
8.509900000000000375e+01 1.846999999999999987e-20
8.659900000000000375e+01 1.801999999999999998e-20
8.812500000000000000e+01 1.756199999999999958e-20
8.967799999999999727e+01 1.709700000000000099e-20
9.125700000000000500e+01 1.674900000000000003e-20
9.449899999999999523e+01 1.609999999999999883e-20
9.616299999999999670e+01 1.576699999999999957e-20
9.785500000000000398e+01 1.542900000000000075e-20
9.957699999999999818e+01 1.508500000000000004e-20
1.031099999999999994e+02 1.465100000000000116e-20
1.067699999999999960e+02 1.424200000000000010e-20
1.105600000000000023e+02 1.381800000000000035e-20
1.144800000000000040e+02 1.337799999999999959e-20
1.185400000000000063e+02 1.292399999999999944e-20
1.227399999999999949e+02 1.245300000000000048e-20
1.270900000000000034e+02 1.201600000000000066e-20
1.315900000000000034e+02 1.161999999999999967e-20
1.362500000000000000e+02 1.120999999999999930e-20
1.410699999999999932e+02 1.078599999999999954e-20
1.435399999999999920e+02 1.056799999999999929e-20
1.460600000000000023e+02 1.034699999999999960e-20
1.486200000000000045e+02 1.012100000000000034e-20
1.538799999999999955e+02 9.829200000000000679e-21
1.593199999999999932e+02 9.589700000000000191e-21
1.649600000000000080e+02 9.341800000000000676e-21
1.707899999999999920e+02 9.085200000000000234e-21
1.768300000000000125e+02 8.819599999999999975e-21
1.830800000000000125e+02 8.544599999999999874e-21
1.895500000000000114e+02 8.260000000000000669e-21
1.962400000000000091e+02 7.965299999999999697e-21
2.031699999999999875e+02 7.711099999999999408e-21
2.103499999999999943e+02 7.510200000000000610e-21
2.177800000000000011e+02 7.302300000000000618e-21
2.254600000000000080e+02 7.086999999999999405e-21
2.334199999999999875e+02 6.864200000000000350e-21
2.416599999999999966e+02 6.633499999999999667e-21
2.545600000000000023e+02 6.317800000000000375e-21
2.681499999999999773e+02 6.073199999999999940e-21
2.824700000000000273e+02 5.815600000000000188e-21
2.975400000000000205e+02 5.544299999999999944e-21
3.134100000000000250e+02 5.312199999999999925e-21
3.301299999999999955e+02 5.078200000000000161e-21
3.477400000000000091e+02 4.831699999999999983e-21
3.662799999999999727e+02 4.637200000000000086e-21
3.858100000000000023e+02 4.441900000000000139e-21
4.063799999999999955e+02 4.252100000000000163e-21
4.355199999999999818e+02 4.033600000000000252e-21
4.587300000000000182e+02 3.859500000000000142e-21
4.831700000000000159e+02 3.676200000000000202e-21
5.089200000000000159e+02 3.500999999999999646e-21
5.360299999999999727e+02 3.351799999999999983e-21
5.645900000000000318e+02 3.194799999999999826e-21
5.946599999999999682e+02 3.029399999999999891e-21
6.263400000000000318e+02 2.894700000000000017e-21
6.596900000000000546e+02 2.761199999999999843e-21
6.948200000000000500e+02 2.620699999999999979e-21
7.318200000000000500e+02 2.472700000000000016e-21
7.575800000000000409e+02 2.369699999999999892e-21
7.842400000000000091e+02 2.263099999999999916e-21
8.118300000000000409e+02 2.164500000000000070e-21
8.403999999999999773e+02 2.078799999999999912e-21
8.699600000000000364e+02 1.990099999999999941e-21
9.005700000000000500e+02 1.898300000000000149e-21
9.322500000000000000e+02 1.803200000000000149e-21
9.650499999999999545e+02 1.704799999999999940e-21


==> data/appendix1/crs.Hayashi.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.500000000000000000e+01 1.369999999999999981e-19
2.000000000000000000e+01 9.300000000000000588e-20
2.500000000000000000e+01 6.680000000000000278e-20
3.000000000000000000e+01 5.159999999999999771e-20
4.000000000000000000e+01 3.590000000000000012e-20
5.000000000000000000e+01 2.899999999999999976e-20
6.000000000000000000e+01 2.540000000000000062e-20
8.000000000000000000e+01 2.140000000000000024e-20
1.000000000000000000e+02 1.909999999999999912e-20
1.200000000000000000e+02 1.709999999999999893e-20
1.500000000000000000e+02 1.460000000000000019e-20
2.000000000000000000e+02 1.120000000000000017e-20
2.500000000000000000e+02 8.730000000000000323e-21
3.000000000000000000e+02 7.129999999999999869e-21
4.000000000000000000e+02 5.179999999999999833e-21
5.000000000000000000e+02 3.969999999999999988e-21
6.000000000000000000e+02 3.150000000000000000e-21
8.000000000000000000e+02 2.190000000000000179e-21
1.000000000000000000e+03 1.609999999999999958e-21


==> data/appendix1/crs.IST-Lisbon.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.500000000000000000e+01 1.369999999999999981e-19
1.700000000000000000e+01 1.099999999999999925e-19
2.000000000000000000e+01 9.199999999999999676e-20
2.500000000000000000e+01 6.799999999999999446e-20
3.000000000000000000e+01 5.499999999999999623e-20
5.000000000000000000e+01 3.199999999999999704e-20
7.500000000000000000e+01 2.150000000000000055e-20
1.000000000000000000e+02 1.599999999999999852e-20
1.500000000000000000e+02 1.099999999999999955e-20
2.000000000000000000e+02 8.800000000000000240e-21
3.000000000000000000e+02 5.999999999999999821e-21
5.000000000000000000e+02 3.700000000000000203e-21
7.000000000000000000e+02 2.600000000000000173e-21
1.000000000000000000e+03 1.700000000000000012e-21


==> data/appendix1/crs.Morgan.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.700000000000000000e+01 1.309999999999999915e-19
2.000000000000000000e+01 1.149999999999999899e-19
2.500000000000000000e+01 9.000000000000000259e-20
3.000000000000000000e+01 7.199999999999999485e-20
7.500000000000000000e+01 3.500000000000000034e-20


==> data/appendix1/crs.Phelps.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.700000000000000000e+01 1.309999999999999915e-19
2.000000000000000000e+01 1.149999999999999899e-19
2.500000000000000000e+01 9.000000000000000259e-20
3.000000000000000000e+01 7.199999999999999485e-20
7.500000000000000000e+01 3.500000000000000034e-20


==> data/appendix1/crs.Puech.txt <==
0.000000000000000000e+00 6.298399999999999598e-20
1.000000000000000021e-03 6.298399999999999598e-20
2.000000000000000042e-03 5.834999999999999911e-20
5.000000000000000104e-03 4.977499999999999731e-20
1.000000000000000021e-02 4.113000000000000162e-20
1.741900000000000046e-02 3.290599999999999871e-20
3.514199999999999963e-02 2.144899999999999958e-20
5.317399999999999904e-02 1.474099999999999934e-20
7.151899999999999924e-02 1.032600000000000052e-20
9.018400000000000027e-02 7.273199999999999905e-21
1.091700000000000031e-01 5.117000000000000360e-21
1.285000000000000031e-01 3.588999999999999949e-21
1.481500000000000039e-01 2.519099999999999943e-21
1.681499999999999939e-01 1.793199999999999892e-21
1.885000000000000009e-01 1.330699999999999961e-21
2.092100000000000071e-01 1.073000000000000014e-21
2.302700000000000025e-01 9.762899999999999868e-22
2.516999999999999793e-01 1.006999999999999974e-21
2.735000000000000209e-01 1.139000000000000053e-21
2.956900000000000084e-01 1.351699999999999973e-21
3.182599999999999874e-01 1.628900000000000026e-21
3.412200000000000233e-01 1.957400000000000128e-21
3.645800000000000152e-01 2.326700000000000179e-21
3.883499999999999730e-01 2.728200000000000012e-21
4.125400000000000178e-01 3.155199999999999953e-21
4.371399999999999730e-01 3.602099999999999650e-21
4.621799999999999797e-01 4.064500000000000327e-21
4.876499999999999724e-01 4.539100000000000272e-21
5.135600000000000165e-01 5.023100000000000059e-21
5.399300000000000210e-01 5.514599999999999945e-21
5.667499999999999760e-01 6.012300000000000224e-21
5.940400000000000125e-01 6.515299999999999709e-21
6.218099999999999739e-01 7.023300000000000263e-21
6.500599999999999712e-01 7.536300000000000381e-21
6.787999999999999590e-01 8.054600000000000459e-21
7.080499999999999572e-01 8.579000000000000546e-21
7.378000000000000114e-01 9.110499999999999955e-21
7.680700000000000305e-01 9.650300000000000265e-21
7.988699999999999690e-01 1.020000000000000007e-20
8.302100000000000035e-01 1.076199999999999953e-20
8.620900000000000230e-01 1.133700000000000056e-20
8.945199999999999818e-01 1.192799999999999960e-20
9.275200000000000111e-01 1.253699999999999978e-20
9.610999999999999543e-01 1.316799999999999984e-20
9.952600000000000335e-01 1.382100000000000129e-20
1.030000000000000027e+00 1.431600000000000027e-20
1.065399999999999903e+00 1.479100000000000100e-20
1.101399999999999935e+00 1.527499999999999853e-20
1.137999999999999901e+00 1.576699999999999957e-20
1.175200000000000022e+00 1.626700000000000113e-20
1.213100000000000067e+00 1.677000000000000061e-20
1.251600000000000046e+00 1.727100000000000147e-20
1.290899999999999936e+00 1.778099999999999915e-20
1.330799999999999983e+00 1.829999999999999964e-20
1.371399999999999952e+00 1.882799999999999996e-20
1.412700000000000067e+00 1.936500000000000009e-20
1.454700000000000104e+00 1.991100000000000004e-20
1.497500000000000053e+00 2.046699999999999912e-20
1.540999999999999925e+00 2.107399999999999917e-20
1.585199999999999942e+00 2.169299999999999998e-20
1.630300000000000082e+00 2.232399999999999854e-20
1.676099999999999923e+00 2.296499999999999923e-20
1.722699999999999898e+00 2.357999999999999979e-20
1.770100000000000007e+00 2.416499999999999995e-20
1.818400000000000016e+00 2.475999999999999924e-20
1.867499999999999938e+00 2.536599999999999998e-20
1.917399999999999993e+00 2.598199999999999984e-20
1.968199999999999950e+00 2.660799999999999884e-20
2.020000000000000018e+00 2.729099999999999768e-20
2.072599999999999998e+00 2.805899999999999814e-20
2.126100000000000101e+00 2.884100000000000099e-20
2.180499999999999883e+00 2.963600000000000090e-20
2.235899999999999999e+00 3.044499999999999718e-20
2.292300000000000004e+00 3.126800000000000187e-20
2.349699999999999900e+00 3.210500000000000293e-20
2.407999999999999918e+00 3.295699999999999968e-20
2.467400000000000038e+00 3.382399999999999813e-20
2.527800000000000047e+00 3.472800000000000118e-20
2.589199999999999946e+00 3.567399999999999936e-20
2.651699999999999946e+00 3.663699999999999787e-20
2.715399999999999814e+00 3.761599999999999739e-20
2.780100000000000016e+00 3.861300000000000256e-20
2.845899999999999874e+00 3.962700000000000203e-20
2.912900000000000045e+00 4.065900000000000115e-20
2.981100000000000083e+00 4.170899999999999989e-20
3.050399999999999778e+00 4.275600000000000071e-20
3.120999999999999996e+00 4.381499999999999927e-20
3.192800000000000082e+00 4.489099999999999816e-20
3.265800000000000036e+00 4.598700000000000132e-20
3.340100000000000069e+00 4.710199999999999741e-20
3.415700000000000180e+00 4.823599999999999846e-20
3.492599999999999927e+00 4.938899999999999846e-20
3.570899999999999963e+00 5.056300000000000205e-20
3.650500000000000078e+00 5.175799999999999718e-20
3.731500000000000039e+00 5.297300000000000261e-20
3.813899999999999846e+00 5.420899999999999958e-20
3.897800000000000153e+00 5.546700000000000548e-20
3.983099999999999863e+00 5.674700000000000223e-20
4.069899999999999629e+00 5.832800000000000223e-20
4.158199999999999896e+00 6.000600000000000160e-20
4.248099999999999987e+00 6.171299999999999905e-20
4.339500000000000135e+00 6.344999999999999990e-20
4.432500000000000107e+00 6.521799999999999744e-20
4.527099999999999902e+00 6.701599999999999839e-20
4.623400000000000176e+00 6.884499999999999604e-20
4.721400000000000041e+00 7.070599999999999570e-20
4.820999999999999730e+00 7.260000000000000273e-20
4.922399999999999665e+00 7.452599999999999974e-20
5.025599999999999845e+00 7.651200000000000356e-20
5.130600000000000271e+00 7.861099999999999572e-20
5.237300000000000288e+00 8.074700000000000452e-20
5.346000000000000085e+00 8.292000000000000588e-20
5.456500000000000128e+00 8.513100000000000513e-20
5.568999999999999950e+00 8.738000000000000228e-20
5.683399999999999785e+00 8.966899999999999593e-20
5.799900000000000055e+00 9.199700000000000485e-20
5.918300000000000338e+00 9.436600000000000356e-20
6.038800000000000168e+00 9.673799999999999420e-20
6.161400000000000432e+00 9.906699999999999640e-20
6.286200000000000010e+00 1.014400000000000044e-19
6.413100000000000023e+00 1.038500000000000050e-19
6.542200000000000237e+00 1.063000000000000020e-19
6.673600000000000421e+00 1.088000000000000008e-19
6.807299999999999685e+00 1.113400000000000081e-19
6.943299999999999805e+00 1.139200000000000119e-19
7.081599999999999895e+00 1.163099999999999901e-19
7.365700000000000358e+00 1.208499999999999915e-19
7.659600000000000186e+00 1.255500000000000031e-19
7.964000000000000412e+00 1.304200000000000059e-19
8.278999999999999915e+00 1.354599999999999999e-19
8.605100000000000193e+00 1.406799999999999902e-19
8.942600000000000549e+00 1.460800000000000010e-19
9.291999999999999815e+00 1.513800000000000084e-19
9.653700000000000614e+00 1.568100000000000105e-19
1.002800000000000047e+01 1.621700000000000007e-19
1.061400000000000077e+01 1.656900000000000068e-19
1.256799999999999962e+01 1.620300000000000008e-19
1.304400000000000048e+01 1.586499999999999946e-19
1.353800000000000026e+01 1.547000000000000079e-19
1.404899999999999949e+01 1.505599999999999956e-19
1.457799999999999940e+01 1.458000000000000013e-19
1.800000000000000000e+01 1.149999999999999899e-19
2.000000000000000000e+01 1.039999999999999979e-19
2.500000000000000000e+01 7.499999999999999814e-20
3.500000000000000000e+01 4.599999999999999838e-20
4.000000000000000000e+01 3.799999999999999761e-20
4.200000000000000000e+01 3.500000000000000034e-20
5.000000000000000000e+01 2.699999999999999957e-20
5.600000000000000000e+01 2.199999999999999909e-20
7.500000000000000000e+01 1.349999999999999979e-20
1.000000000000000000e+02 7.999999999999999260e-21
1.500000000000000000e+02 3.999999999999999630e-21


==> data/appendix1/muN.BSR.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.382000000000000608e+23
2.473999999999999844e+01 9.244999999999999864e+23
2.826000000000000156e+01 9.095999999999999916e+23
3.228000000000000114e+01 8.941000000000000367e+23
3.688000000000000256e+01 8.784000000000000503e+23
4.213000000000000256e+01 8.627000000000000640e+23
4.813000000000000256e+01 8.473000000000000577e+23
5.497999999999999687e+01 8.324000000000000629e+23
6.281000000000000227e+01 8.181000000000000283e+23
7.175000000000000000e+01 8.043000000000000052e+23
8.196999999999999886e+01 7.912000000000000252e+23
9.364000000000000057e+01 7.787000000000000052e+23
1.070000000000000000e+02 7.666999999999999969e+23
1.222000000000000028e+02 7.552000000000000000e+23
1.395999999999999943e+02 7.441000000000000661e+23
1.595000000000000000e+02 7.332999999999999780e+23
1.821999999999999886e+02 7.228000000000000042e+23
2.080999999999999943e+02 7.126000000000000105e+23
2.376999999999999886e+02 7.026999999999999969e+23
2.716000000000000227e+02 6.930999999999999633e+23
3.103000000000000114e+02 6.839999999999999413e+23
3.543999999999999773e+02 6.752000000000000336e+23
4.048999999999999773e+02 6.669999999999999518e+23
4.625000000000000000e+02 6.592000000000000671e+23
5.283999999999999773e+02 6.519000000000000598e+23
6.036000000000000227e+02 6.449000000000000325e+23
6.896000000000000227e+02 6.378000000000000566e+23
7.877000000000000455e+02 6.305999999999999979e+23
8.998999999999999773e+02 6.229000000000000619e+23
1.028000000000000000e+03 6.138999999999999885e+23
1.174000000000000000e+03 6.034000000000000147e+23
1.342000000000000000e+03 5.911999999999999748e+23
1.533000000000000000e+03 5.770999999999999717e+23
1.751000000000000000e+03 5.612999999999999696e+23
2.000000000000000000e+03 5.438999999999999843e+23


==> data/appendix1/muN.Biagi.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.382000000000000608e+23
2.473999999999999844e+01 9.244000000000000377e+23
2.826000000000000156e+01 9.095000000000000430e+23
3.228000000000000114e+01 8.939000000000000052e+23
3.688000000000000256e+01 8.780999999999999360e+23
4.213000000000000256e+01 8.622000000000000524e+23
4.813000000000000256e+01 8.465000000000000661e+23
5.497999999999999687e+01 8.312999999999999570e+23
6.281000000000000227e+01 8.165999999999999937e+23
7.175000000000000000e+01 8.024000000000000419e+23
8.196999999999999886e+01 7.886000000000000189e+23
9.364000000000000057e+01 7.753999999999999560e+23
1.070000000000000000e+02 7.625000000000000073e+23
1.222000000000000028e+02 7.497999999999999560e+23
1.395999999999999943e+02 7.374000000000000189e+23
1.595000000000000000e+02 7.251000000000000304e+23
1.821999999999999886e+02 7.128000000000000419e+23
2.080999999999999943e+02 7.006000000000000021e+23
2.376999999999999886e+02 6.883000000000000136e+23
2.716000000000000227e+02 6.760999999999999738e+23
3.103000000000000114e+02 6.640000000000000168e+23
3.543999999999999773e+02 6.520999999999999570e+23
4.048999999999999773e+02 6.404000000000000629e+23
4.625000000000000000e+02 6.290000000000000147e+23
5.283999999999999773e+02 6.180999999999999780e+23
6.036000000000000227e+02 6.076000000000000042e+23
6.896000000000000227e+02 5.975999999999999748e+23
7.877000000000000455e+02 5.881999999999999727e+23
8.998999999999999773e+02 5.788999999999999864e+23
1.028000000000000000e+03 5.696000000000000000e+23
1.174000000000000000e+03 5.603000000000000136e+23
1.342000000000000000e+03 5.505000000000000157e+23
1.533000000000000000e+03 5.403999999999999706e+23
1.751000000000000000e+03 5.293999999999999853e+23
2.000000000000000000e+03 5.178999999999999885e+23


==> data/appendix1/muN.Hayashi.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.383000000000000094e+23
2.473999999999999844e+01 9.244999999999999864e+23
2.826000000000000156e+01 9.096999999999999402e+23
3.228000000000000114e+01 8.942999999999999339e+23
3.688000000000000256e+01 8.785999999999999476e+23
4.213000000000000256e+01 8.628999999999999612e+23
4.813000000000000256e+01 8.476000000000000377e+23
5.497999999999999687e+01 8.327000000000000430e+23
6.281000000000000227e+01 8.183000000000000598e+23
7.175000000000000000e+01 8.045000000000000367e+23
8.196999999999999886e+01 7.912999999999999738e+23
9.364000000000000057e+01 7.786000000000000566e+23
1.070000000000000000e+02 7.662999999999999339e+23
1.222000000000000028e+02 7.544000000000000084e+23
1.395999999999999943e+02 7.428000000000000629e+23
1.595000000000000000e+02 7.314000000000000147e+23
1.821999999999999886e+02 7.201999999999999979e+23
2.080999999999999943e+02 7.091000000000000640e+23
2.376999999999999886e+02 6.982000000000000273e+23
2.716000000000000227e+02 6.875000000000000220e+23
3.103000000000000114e+02 6.771999999999999455e+23
3.543999999999999773e+02 6.673000000000000661e+23
4.048999999999999773e+02 6.577999999999999811e+23
4.625000000000000000e+02 6.488000000000000419e+23
5.283999999999999773e+02 6.405000000000000115e+23
6.036000000000000227e+02 6.326999999999999927e+23
6.896000000000000227e+02 6.251999999999999539e+23
7.877000000000000455e+02 6.178999999999999465e+23
8.998999999999999773e+02 6.104000000000000419e+23
1.028000000000000000e+03 6.022000000000000273e+23
1.174000000000000000e+03 5.928999999999999738e+23
1.342000000000000000e+03 5.824000000000000000e+23
1.533000000000000000e+03 5.699999999999999958e+23
1.751000000000000000e+03 5.561000000000000241e+23
2.000000000000000000e+03 5.406000000000000021e+23


==> data/appendix1/muN.IST-Lisbon.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.383000000000000094e+23
2.473999999999999844e+01 9.245999999999999350e+23
2.826000000000000156e+01 9.098000000000000231e+23
3.228000000000000114e+01 8.944999999999999654e+23
3.688000000000000256e+01 8.789000000000000619e+23
4.213000000000000256e+01 8.633999999999999727e+23
4.813000000000000256e+01 8.482999999999999465e+23
5.497999999999999687e+01 8.337000000000000661e+23
6.281000000000000227e+01 8.197000000000000115e+23
7.175000000000000000e+01 8.064000000000000000e+23
8.196999999999999886e+01 7.936000000000000000e+23
9.364000000000000057e+01 7.815000000000000430e+23
1.070000000000000000e+02 7.697000000000000661e+23
1.222000000000000028e+02 7.583000000000000178e+23
1.395999999999999943e+02 7.471999999999999497e+23
1.595000000000000000e+02 7.361999999999999643e+23
1.821999999999999886e+02 7.254000000000000105e+23
2.080999999999999943e+02 7.146000000000000566e+23
2.376999999999999886e+02 7.037999999999999685e+23
2.716000000000000227e+02 6.930999999999999633e+23
3.103000000000000114e+02 6.825000000000000409e+23
3.543999999999999773e+02 6.719999999999999329e+23
4.048999999999999773e+02 6.617999999999999392e+23
4.625000000000000000e+02 6.517999999999999769e+23
5.283999999999999773e+02 6.421999999999999434e+23
6.036000000000000227e+02 6.327999999999999413e+23
6.896000000000000227e+02 6.235000000000000220e+23
7.877000000000000455e+02 6.143000000000000514e+23
8.998999999999999773e+02 6.049999999999999979e+23
1.028000000000000000e+03 5.949999999999999685e+23
1.174000000000000000e+03 5.843000000000000304e+23
1.342000000000000000e+03 5.729999999999999979e+23
1.533000000000000000e+03 5.603000000000000136e+23
1.751000000000000000e+03 5.468999999999999864e+23
2.000000000000000000e+03 5.325000000000000031e+23


==> data/appendix1/muN.Morgan.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.382000000000000608e+23
2.473999999999999844e+01 9.242999999999999549e+23
2.826000000000000156e+01 9.093999999999999602e+23
3.228000000000000114e+01 8.938000000000000566e+23
3.688000000000000256e+01 8.777000000000000073e+23
4.213000000000000256e+01 8.617000000000000409e+23
4.813000000000000256e+01 8.458000000000000231e+23
5.497999999999999687e+01 8.302999999999999339e+23
6.281000000000000227e+01 8.152000000000000419e+23
7.175000000000000000e+01 8.004999999999999444e+23
8.196999999999999886e+01 7.860999999999999612e+23
9.364000000000000057e+01 7.721000000000000409e+23
1.070000000000000000e+02 7.583000000000000178e+23
1.222000000000000028e+02 7.447000000000000262e+23
1.395999999999999943e+02 7.311000000000000346e+23
1.595000000000000000e+02 7.175000000000000430e+23
1.821999999999999886e+02 7.037000000000000199e+23
2.080999999999999943e+02 6.898999999999999969e+23
2.376999999999999886e+02 6.758999999999999423e+23
2.716000000000000227e+02 6.617999999999999392e+23
3.103000000000000114e+02 6.475999999999999874e+23
3.543999999999999773e+02 6.332999999999999528e+23
4.048999999999999773e+02 6.191999999999999497e+23
4.625000000000000000e+02 6.050999999999999465e+23
5.283999999999999773e+02 5.911000000000000262e+23
6.036000000000000227e+02 5.774000000000000189e+23
6.896000000000000227e+02 5.638000000000000273e+23
7.877000000000000455e+02 5.501999999999999685e+23
8.998999999999999773e+02 5.369999999999999727e+23
1.028000000000000000e+03 5.236000000000000126e+23
1.174000000000000000e+03 5.100999999999999696e+23
1.342000000000000000e+03 4.964999999999999780e+23
1.533000000000000000e+03 4.827999999999999706e+23
1.751000000000000000e+03 4.691000000000000304e+23
2.000000000000000000e+03 4.554000000000000231e+23


==> data/appendix1/muN.Phelps.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.382000000000000608e+23
2.473999999999999844e+01 9.242999999999999549e+23
2.826000000000000156e+01 9.093999999999999602e+23
3.228000000000000114e+01 8.938000000000000566e+23
3.688000000000000256e+01 8.777000000000000073e+23
4.213000000000000256e+01 8.617000000000000409e+23
4.813000000000000256e+01 8.458000000000000231e+23
5.497999999999999687e+01 8.302999999999999339e+23
6.281000000000000227e+01 8.152000000000000419e+23
7.175000000000000000e+01 8.004999999999999444e+23
8.196999999999999886e+01 7.860999999999999612e+23
9.364000000000000057e+01 7.721000000000000409e+23
1.070000000000000000e+02 7.583000000000000178e+23
1.222000000000000028e+02 7.447000000000000262e+23
1.395999999999999943e+02 7.311000000000000346e+23
1.595000000000000000e+02 7.175000000000000430e+23
1.821999999999999886e+02 7.037000000000000199e+23
2.080999999999999943e+02 6.898999999999999969e+23
2.376999999999999886e+02 6.758999999999999423e+23
2.716000000000000227e+02 6.617999999999999392e+23
3.103000000000000114e+02 6.475999999999999874e+23
3.543999999999999773e+02 6.332999999999999528e+23
4.048999999999999773e+02 6.191999999999999497e+23
4.625000000000000000e+02 6.050999999999999465e+23
5.283999999999999773e+02 5.911000000000000262e+23
6.036000000000000227e+02 5.774000000000000189e+23
6.896000000000000227e+02 5.638000000000000273e+23
7.877000000000000455e+02 5.501999999999999685e+23
8.998999999999999773e+02 5.369999999999999727e+23
1.028000000000000000e+03 5.236000000000000126e+23
1.174000000000000000e+03 5.100999999999999696e+23
1.342000000000000000e+03 4.964999999999999780e+23
1.533000000000000000e+03 4.827999999999999706e+23
1.751000000000000000e+03 4.691000000000000304e+23
2.000000000000000000e+03 4.554000000000000231e+23


==> data/appendix1/muN.Puech.txt <==
1.000000000000000021e-03 1.359999999999999934e+26
1.142000000000000003e-03 1.406999999999999966e+26
1.304999999999999953e-03 1.463999999999999928e+26
1.490999999999999921e-03 1.529999999999999947e+26
1.703000000000000087e-03 1.603999999999999980e+26
1.946000000000000030e-03 1.679999999999999929e+26
2.223000000000000149e-03 1.747999999999999865e+26
2.539000000000000024e-03 1.798999999999999904e+26
2.899999999999999800e-03 1.819000000000000107e+26
3.312999999999999973e-03 1.803000000000000082e+26
3.785000000000000170e-03 1.749000000000000082e+26
4.323999999999999719e-03 1.662000000000000158e+26
4.939999999999999947e-03 1.552000000000000068e+26
5.642999999999999579e-03 1.429999999999999960e+26
6.446000000000000341e-03 1.305999999999999934e+26
7.363999999999999886e-03 1.183999999999999997e+26
8.411999999999999339e-03 1.070000000000000073e+26
9.610000000000000486e-03 9.644000000000000424e+25
1.098000000000000018e-02 8.686000000000000014e+25
1.254000000000000080e-02 7.821000000000000139e+25
1.433000000000000072e-02 7.043999999999999716e+25
1.636999999999999914e-02 6.347000000000000281e+25
1.870000000000000134e-02 5.722999999999999630e+25
2.136000000000000051e-02 5.162999999999999596e+25
2.440000000000000155e-02 4.659999999999999696e+25
2.786999999999999894e-02 4.208999999999999708e+25
3.184000000000000025e-02 3.803000000000000005e+25
3.638000000000000261e-02 3.439000000000000198e+25
4.154999999999999666e-02 3.113000000000000194e+25
4.746999999999999831e-02 2.820000000000000200e+25
5.423000000000000043e-02 2.556000000000000122e+25
6.194999999999999812e-02 2.319000000000000131e+25
7.076999999999999957e-02 2.105999999999999835e+25
8.083999999999999519e-02 1.912000000000000084e+25
9.235000000000000153e-02 1.737000000000000020e+25
1.054999999999999966e-01 1.577999999999999895e+25
1.204999999999999960e-01 1.434000000000000009e+25
1.376999999999999891e-01 1.301999999999999971e+25
1.572999999999999954e-01 1.181999999999999994e+25
1.796999999999999986e-01 1.072999999999999949e+25
2.053000000000000103e-01 9.730000000000000046e+24
2.344999999999999862e-01 8.818999999999999969e+24
2.679000000000000270e-01 7.989000000000000149e+24
3.059999999999999942e-01 7.232000000000000403e+24
3.496000000000000218e-01 6.545000000000000124e+24
3.992999999999999883e-01 5.920999999999999688e+24
4.561999999999999944e-01 5.354999999999999516e+24
5.211000000000000076e-01 4.842000000000000029e+24
5.953000000000000513e-01 4.377000000000000040e+24
6.801000000000000378e-01 3.954999999999999969e+24
7.769000000000000350e-01 3.572000000000000260e+24
8.874999999999999556e-01 3.223999999999999748e+24
1.014000000000000012e+00 2.908999999999999998e+24
1.157999999999999918e+00 2.622999999999999843e+24
1.322999999999999954e+00 2.365000000000000065e+24
1.512000000000000011e+00 2.132000000000000059e+24
1.727000000000000091e+00 1.922000000000000046e+24
1.973000000000000087e+00 1.732999999999999981e+24
2.253000000000000114e+00 1.564000000000000109e+24
2.573999999999999844e+00 1.412000000000000092e+24
2.940999999999999837e+00 1.275999999999999908e+24
3.358999999999999986e+00 1.156999999999999981e+24
3.838000000000000078e+00 1.059000000000000002e+24
4.384000000000000341e+00 9.895000000000000094e+23
5.008000000000000007e+00 9.519999999999999497e+23
5.721000000000000085e+00 9.406999999999999843e+23
6.535999999999999588e+00 9.448999999999999738e+23
7.466000000000000192e+00 9.547999999999999874e+23
8.528999999999999915e+00 9.646000000000000524e+23
9.743999999999999773e+00 9.714999999999999969e+23
1.113000000000000078e+01 9.743000000000000346e+23
1.272000000000000064e+01 9.732000000000000629e+23
1.452999999999999936e+01 9.685000000000000619e+23
1.658999999999999986e+01 9.607999999999999916e+23
1.896000000000000085e+01 9.505000000000000493e+23
2.166000000000000014e+01 9.382000000000000608e+23
2.473999999999999844e+01 9.244000000000000377e+23
2.826000000000000156e+01 9.095000000000000430e+23
3.228000000000000114e+01 8.939000000000000052e+23
3.688000000000000256e+01 8.780999999999999360e+23
4.213000000000000256e+01 8.622000000000000524e+23
4.813000000000000256e+01 8.465000000000000661e+23
5.497999999999999687e+01 8.312999999999999570e+23
6.281000000000000227e+01 8.165999999999999937e+23
7.175000000000000000e+01 8.022999999999999591e+23
8.196999999999999886e+01 7.884999999999999360e+23
9.364000000000000057e+01 7.752000000000000587e+23
1.070000000000000000e+02 7.622000000000000273e+23
1.222000000000000028e+02 7.494999999999999759e+23
1.395999999999999943e+02 7.369999999999999560e+23
1.595000000000000000e+02 7.246000000000000189e+23
1.821999999999999886e+02 7.121999999999999476e+23
2.080999999999999943e+02 6.998999999999999591e+23
2.376999999999999886e+02 6.875999999999999706e+23
2.716000000000000227e+02 6.755000000000000136e+23
3.103000000000000114e+02 6.635999999999999539e+23
3.543999999999999773e+02 6.520000000000000084e+23
4.048999999999999773e+02 6.408999999999999402e+23
4.625000000000000000e+02 6.303999999999999664e+23
5.283999999999999773e+02 6.206999999999999843e+23
6.036000000000000227e+02 6.118999999999999423e+23
6.896000000000000227e+02 6.039000000000000262e+23
7.877000000000000455e+02 5.970000000000000147e+23
8.998999999999999773e+02 5.906000000000000147e+23
1.028000000000000000e+03 5.844999999999999948e+23
1.174000000000000000e+03 5.786000000000000063e+23
1.342000000000000000e+03 5.724999999999999864e+23
1.533000000000000000e+03 5.658000000000000063e+23
1.751000000000000000e+03 5.581000000000000031e+23
2.000000000000000000e+03 5.493000000000000283e+23


==> data/appendix2/1/crs.BSR.txt <==
1.162368379279999964e+01 8.544599999999999501e-25
1.163269999999999982e+01 8.544600000000000015e-23
1.164630000000000010e+01 1.874299999999999994e-22
1.165990000000000038e+01 2.614800000000000076e-22
1.167350000000000065e+01 1.820400000000000062e-22
1.168709999999999916e+01 1.541199999999999883e-22
1.170069999999999943e+01 1.365399999999999947e-22
1.171429999999999971e+01 1.221700000000000115e-22
1.172789999999999999e+01 1.059500000000000053e-22
1.174160000000000004e+01 9.875399999999999700e-23
1.175520000000000032e+01 1.169200000000000084e-22
1.176880000000000059e+01 1.188900000000000061e-22
1.178240000000000087e+01 1.149199999999999993e-22
1.179599999999999937e+01 1.124499999999999935e-22
1.180959999999999965e+01 1.117900000000000034e-22
1.182319999999999993e+01 1.138700000000000034e-22
1.183680000000000021e+01 1.284200000000000074e-22
1.185040000000000049e+01 1.298200000000000020e-22
1.186400000000000077e+01 1.005899999999999999e-22
1.187759999999999927e+01 7.430000000000000048e-23
1.189119999999999955e+01 7.007199999999999997e-23
1.190479999999999983e+01 6.958600000000000024e-23
1.191840000000000011e+01 7.022199999999999770e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.Biagi.txt <==
1.162360679280000042e+01 3.461500000000000072e-26
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.Hayashi.txt <==
1.162415679279999914e+01 1.039999999999999994e-24
1.167999999999999972e+01 1.039999999999999994e-22
1.169999999999999929e+01 7.360000000000000320e-23
1.174000000000000021e+01 5.679999999999999787e-23
1.175999999999999979e+01 5.410000000000000331e-23
1.180000000000000071e+01 4.990000000000000198e-23
1.181000000000000050e+01 4.939999999999999972e-23
1.184999999999999964e+01 4.899999999999999791e-23
1.190000000000000036e+01 4.950000000000000017e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.IST-Lisbon.txt <==
1.162677679279999943e+01 7.580599999999999475e-25
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.Morgan.txt <==
1.162677679279999943e+01 7.580599999999999475e-25
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.Phelps.txt <==
1.162677679279999943e+01 7.580599999999999475e-25
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/crs.Puech.txt <==
1.162435679279999867e+01 4.879999999999999958e-26
1.169999999999999929e+01 4.880000000000000142e-24
1.180000000000000071e+01 1.140000000000000005e-23
1.190000000000000036e+01 1.789999999999999854e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/1/ex2.BSR.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.666000000000000095e-32
1.727000000000000091e+00 1.680999999999999888e-29
1.973000000000000087e+00 4.813999999999999829e-27
2.253000000000000114e+00 4.542999999999999994e-25
2.573999999999999844e+00 1.687999999999999923e-23
2.940999999999999837e+00 2.891000000000000065e-22
3.358999999999999986e+00 2.627000000000000001e-21
3.838000000000000078e+00 1.426999999999999887e-20
4.384000000000000341e+00 5.150000000000000041e-20
5.008000000000000007e+00 1.358000000000000064e-19
5.721000000000000085e+00 2.848000000000000176e-19
6.535999999999999588e+00 5.095999999999999693e-19
7.466000000000000192e+00 8.186000000000000199e-19
8.528999999999999915e+00 1.221999999999999930e-18
9.743999999999999773e+00 1.735999999999999853e-18
1.113000000000000078e+01 2.378999999999999821e-18
1.272000000000000064e+01 3.177999999999999961e-18
1.452999999999999936e+01 4.161999999999999886e-18
1.658999999999999986e+01 5.365999999999999797e-18
1.896000000000000085e+01 6.832000000000000316e-18
2.166000000000000014e+01 8.603999999999999824e-18
2.473999999999999844e+01 1.073999999999999986e-17
2.826000000000000156e+01 1.328000000000000021e-17
3.228000000000000114e+01 1.631000000000000027e-17
3.688000000000000256e+01 1.989000000000000125e-17
4.213000000000000256e+01 2.412000000000000108e-17
4.813000000000000256e+01 2.906999999999999708e-17
5.497999999999999687e+01 3.485000000000000176e-17
6.281000000000000227e+01 4.158000000000000216e-17
7.175000000000000000e+01 4.939999999999999907e-17
8.196999999999999886e+01 5.846000000000000478e-17
9.364000000000000057e+01 6.894000000000000449e-17
1.070000000000000000e+02 8.103999999999999403e-17
1.222000000000000028e+02 9.500000000000000294e-17
1.395999999999999943e+02 1.110999999999999959e-16
1.595000000000000000e+02 1.296000000000000006e-16
1.821999999999999886e+02 1.509999999999999885e-16
2.080999999999999943e+02 1.754999999999999921e-16
2.376999999999999886e+02 2.037000000000000116e-16
2.716000000000000227e+02 2.360999999999999809e-16
3.103000000000000114e+02 2.733000000000000233e-16
3.543999999999999773e+02 3.159000000000000154e-16
4.048999999999999773e+02 3.645999999999999982e-16
4.625000000000000000e+02 4.203999999999999879e-16
5.283999999999999773e+02 4.839000000000000336e-16
6.036000000000000227e+02 5.559999999999999627e-16
6.896000000000000227e+02 6.375000000000000052e-16
7.877000000000000455e+02 7.288999999999999718e-16
8.998999999999999773e+02 8.304999999999999858e-16
1.028000000000000000e+03 9.418999999999999816e-16
1.174000000000000000e+03 1.062999999999999918e-15
1.342000000000000000e+03 1.192000000000000042e-15
1.533000000000000000e+03 1.328000000000000083e-15
1.751000000000000000e+03 1.467999999999999991e-15
2.000000000000000000e+03 1.610999999999999948e-15


==> data/appendix2/1/ex2.Biagi.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.062000000000000036e-27
2.253000000000000114e+00 3.922999999999999913e-25
2.573999999999999844e+00 1.487000000000000014e-23
2.940999999999999837e+00 2.594000000000000076e-22
3.358999999999999986e+00 2.394999999999999988e-21
3.838000000000000078e+00 1.318000000000000060e-20
4.384000000000000341e+00 4.813999999999999840e-20
5.008000000000000007e+00 1.281999999999999948e-19
5.721000000000000085e+00 2.710999999999999961e-19
6.535999999999999588e+00 4.885000000000000392e-19
7.466000000000000192e+00 7.894000000000000135e-19
8.528999999999999915e+00 1.185000000000000050e-18
9.743999999999999773e+00 1.689000000000000026e-18
1.113000000000000078e+01 2.324000000000000114e-18
1.272000000000000064e+01 3.114000000000000147e-18
1.452999999999999936e+01 4.089000000000000352e-18
1.658999999999999986e+01 5.283999999999999771e-18
1.896000000000000085e+01 6.740000000000000344e-18
2.166000000000000014e+01 8.503000000000000130e-18
2.473999999999999844e+01 1.062000000000000050e-17
2.826000000000000156e+01 1.315999999999999931e-17
3.228000000000000114e+01 1.617999999999999865e-17
3.688000000000000256e+01 1.975000000000000045e-17
4.213000000000000256e+01 2.397000000000000111e-17
4.813000000000000256e+01 2.890999999999999793e-17
5.497999999999999687e+01 3.467999999999999727e-17
6.281000000000000227e+01 4.139999999999999849e-17
7.175000000000000000e+01 4.922000000000000156e-17
8.196999999999999886e+01 5.826999999999999578e-17
9.364000000000000057e+01 6.873999999999999631e-17
1.070000000000000000e+02 8.082999999999999900e-17
1.222000000000000028e+02 9.477999999999999641e-17
1.395999999999999943e+02 1.109000000000000000e-16
1.595000000000000000e+02 1.293999999999999925e-16
1.821999999999999886e+02 1.506999999999999885e-16
2.080999999999999943e+02 1.753000000000000086e-16
2.376999999999999886e+02 2.035000000000000034e-16
2.716000000000000227e+02 2.358999999999999974e-16
3.103000000000000114e+02 2.729999999999999987e-16
3.543999999999999773e+02 3.155999999999999908e-16
4.048999999999999773e+02 3.644000000000000147e-16
4.625000000000000000e+02 4.201000000000000126e-16
5.283999999999999773e+02 4.836000000000000090e-16
6.036000000000000227e+02 5.557999999999999792e-16
6.896000000000000227e+02 6.371999999999999806e-16
7.877000000000000455e+02 7.286999999999999883e-16
8.998999999999999773e+02 8.301999999999999612e-16
1.028000000000000000e+03 9.417000000000000967e-16
1.174000000000000000e+03 1.062999999999999918e-15
1.342000000000000000e+03 1.192000000000000042e-15
1.533000000000000000e+03 1.328000000000000083e-15
1.751000000000000000e+03 1.467999999999999991e-15
2.000000000000000000e+03 1.610999999999999948e-15


==> data/appendix2/1/ex2.Hayashi.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 7.508999999999999991e-33
1.727000000000000091e+00 7.765999999999999694e-30
1.973000000000000087e+00 2.403000000000000026e-27
2.253000000000000114e+00 2.368000000000000183e-25
2.573999999999999844e+00 9.213999999999999993e-24
2.940999999999999837e+00 1.657000000000000018e-22
3.358999999999999986e+00 1.584000000000000006e-21
3.838000000000000078e+00 9.051999999999999638e-21
4.384000000000000341e+00 3.431000000000000030e-20
5.008000000000000007e+00 9.475999999999999690e-20
5.721000000000000085e+00 2.074000000000000000e-19
6.535999999999999588e+00 3.855999999999999935e-19
7.466000000000000192e+00 6.408999999999999948e-19
8.528999999999999915e+00 9.862999999999999056e-19
9.743999999999999773e+00 1.437999999999999975e-18
1.113000000000000078e+01 2.017999999999999970e-18
1.272000000000000064e+01 2.750999999999999845e-18
1.452999999999999936e+01 3.666999999999999824e-18
1.658999999999999986e+01 4.801000000000000107e-18
1.896000000000000085e+01 6.193000000000000096e-18
2.166000000000000014e+01 7.891000000000000613e-18
2.473999999999999844e+01 9.945000000000000623e-18
2.826000000000000156e+01 1.240999999999999945e-17
3.228000000000000114e+01 1.536000000000000147e-17
3.688000000000000256e+01 1.885999999999999979e-17
4.213000000000000256e+01 2.301000000000000005e-17
4.813000000000000256e+01 2.788000000000000264e-17
5.497999999999999687e+01 3.358000000000000159e-17
6.281000000000000227e+01 4.024000000000000158e-17
7.175000000000000000e+01 4.798999999999999809e-17
8.196999999999999886e+01 5.698000000000000341e-17
9.364000000000000057e+01 6.738999999999999656e-17
1.070000000000000000e+02 7.943000000000000336e-17
1.222000000000000028e+02 9.334000000000000407e-17
1.395999999999999943e+02 1.094000000000000003e-16
1.595000000000000000e+02 1.278999999999999927e-16
1.821999999999999886e+02 1.491999999999999888e-16
2.080999999999999943e+02 1.736999999999999925e-16
2.376999999999999886e+02 2.017999999999999955e-16
2.716000000000000227e+02 2.341999999999999895e-16
3.103000000000000114e+02 2.712999999999999908e-16
3.543999999999999773e+02 3.138999999999999829e-16
4.048999999999999773e+02 3.627000000000000068e-16
4.625000000000000000e+02 4.184000000000000047e-16
5.283999999999999773e+02 4.819000000000000011e-16
6.036000000000000227e+02 5.540999999999999713e-16
6.896000000000000227e+02 6.356000000000000137e-16
7.877000000000000455e+02 7.271000000000000214e-16
8.998999999999999773e+02 8.287000000000000355e-16
1.028000000000000000e+03 9.401999999999999737e-16
1.174000000000000000e+03 1.061000000000000083e-15
1.342000000000000000e+03 1.190000000000000010e-15
1.533000000000000000e+03 1.326000000000000050e-15
1.751000000000000000e+03 1.466999999999999975e-15
2.000000000000000000e+03 1.609999999999999932e-15


==> data/appendix2/1/ex2.IST-Lisbon.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 2.169000000000000048e-33
1.727000000000000091e+00 2.364999999999999917e-30
1.973000000000000087e+00 1.134000000000000061e-27
2.253000000000000114e+00 1.247999999999999910e-25
2.573999999999999844e+00 5.373999999999999845e-24
2.940999999999999837e+00 1.057999999999999958e-22
3.358999999999999986e+00 1.092999999999999963e-21
3.838000000000000078e+00 6.678999999999999913e-21
4.384000000000000341e+00 2.675000000000000030e-20
5.008000000000000007e+00 7.730000000000000228e-20
5.721000000000000085e+00 1.755000000000000002e-19
6.535999999999999588e+00 3.359999999999999840e-19
7.466000000000000192e+00 5.718000000000000119e-19
8.528999999999999915e+00 8.967999999999999196e-19
9.743999999999999773e+00 1.327999999999999983e-18
1.113000000000000078e+01 1.887000000000000051e-18
1.272000000000000064e+01 2.599000000000000191e-18
1.452999999999999936e+01 3.492999999999999825e-18
1.658999999999999986e+01 4.605999999999999989e-18
1.896000000000000085e+01 5.975999999999999633e-18
2.166000000000000014e+01 7.651000000000000349e-18
2.473999999999999844e+01 9.680999999999999562e-18
2.826000000000000156e+01 1.212999999999999940e-17
3.228000000000000114e+01 1.504999999999999927e-17
3.688000000000000256e+01 1.852999999999999924e-17
4.213000000000000256e+01 2.264999999999999889e-17
4.813000000000000256e+01 2.749000000000000087e-17
5.497999999999999687e+01 3.316999999999999837e-17
6.281000000000000227e+01 3.981000000000000002e-17
7.175000000000000000e+01 4.753999999999999818e-17
8.196999999999999886e+01 5.651000000000000514e-17
9.364000000000000057e+01 6.689999999999999993e-17
1.070000000000000000e+02 7.891999999999999606e-17
1.222000000000000028e+02 9.280999999999999842e-17
1.395999999999999943e+02 1.088000000000000004e-16
1.595000000000000000e+02 1.272999999999999929e-16
1.821999999999999886e+02 1.485999999999999889e-16
2.080999999999999943e+02 1.730999999999999926e-16
2.376999999999999886e+02 2.011999999999999956e-16
2.716000000000000227e+02 2.335999999999999896e-16
3.103000000000000114e+02 2.706999999999999909e-16
3.543999999999999773e+02 3.132999999999999830e-16
4.048999999999999773e+02 3.621000000000000069e-16
4.625000000000000000e+02 4.178000000000000048e-16
5.283999999999999773e+02 4.812999999999999519e-16
6.036000000000000227e+02 5.535000000000000207e-16
6.896000000000000227e+02 6.349999999999999645e-16
7.877000000000000455e+02 7.264999999999999722e-16
8.998999999999999773e+02 8.280999999999999863e-16
1.028000000000000000e+03 9.397000000000000642e-16
1.174000000000000000e+03 1.061000000000000083e-15
1.342000000000000000e+03 1.190000000000000010e-15
1.533000000000000000e+03 1.326000000000000050e-15
1.751000000000000000e+03 1.465999999999999959e-15
2.000000000000000000e+03 1.608999999999999916e-15


==> data/appendix2/1/ex2.Morgan.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 2.169000000000000048e-33
1.727000000000000091e+00 2.364999999999999917e-30
1.973000000000000087e+00 1.134000000000000061e-27
2.253000000000000114e+00 1.247999999999999910e-25
2.573999999999999844e+00 5.373999999999999845e-24
2.940999999999999837e+00 1.057999999999999958e-22
3.358999999999999986e+00 1.092999999999999963e-21
3.838000000000000078e+00 6.678999999999999913e-21
4.384000000000000341e+00 2.675000000000000030e-20
5.008000000000000007e+00 7.730000000000000228e-20
5.721000000000000085e+00 1.755000000000000002e-19
6.535999999999999588e+00 3.359999999999999840e-19
7.466000000000000192e+00 5.718000000000000119e-19
8.528999999999999915e+00 8.967999999999999196e-19
9.743999999999999773e+00 1.327999999999999983e-18
1.113000000000000078e+01 1.887000000000000051e-18
1.272000000000000064e+01 2.599000000000000191e-18
1.452999999999999936e+01 3.492999999999999825e-18
1.658999999999999986e+01 4.605999999999999989e-18
1.896000000000000085e+01 5.975999999999999633e-18
2.166000000000000014e+01 7.651000000000000349e-18
2.473999999999999844e+01 9.680999999999999562e-18
2.826000000000000156e+01 1.212999999999999940e-17
3.228000000000000114e+01 1.504999999999999927e-17
3.688000000000000256e+01 1.852999999999999924e-17
4.213000000000000256e+01 2.264999999999999889e-17
4.813000000000000256e+01 2.749000000000000087e-17
5.497999999999999687e+01 3.316999999999999837e-17
6.281000000000000227e+01 3.981000000000000002e-17
7.175000000000000000e+01 4.753999999999999818e-17
8.196999999999999886e+01 5.651000000000000514e-17
9.364000000000000057e+01 6.689999999999999993e-17
1.070000000000000000e+02 7.891999999999999606e-17
1.222000000000000028e+02 9.280999999999999842e-17
1.395999999999999943e+02 1.088000000000000004e-16
1.595000000000000000e+02 1.272999999999999929e-16
1.821999999999999886e+02 1.485999999999999889e-16
2.080999999999999943e+02 1.730999999999999926e-16
2.376999999999999886e+02 2.011999999999999956e-16
2.716000000000000227e+02 2.335999999999999896e-16
3.103000000000000114e+02 2.706999999999999909e-16
3.543999999999999773e+02 3.132999999999999830e-16
4.048999999999999773e+02 3.621000000000000069e-16
4.625000000000000000e+02 4.178000000000000048e-16
5.283999999999999773e+02 4.812999999999999519e-16
6.036000000000000227e+02 5.535000000000000207e-16
6.896000000000000227e+02 6.349999999999999645e-16
7.877000000000000455e+02 7.264999999999999722e-16
8.998999999999999773e+02 8.280999999999999863e-16
1.028000000000000000e+03 9.397000000000000642e-16
1.174000000000000000e+03 1.061000000000000083e-15
1.342000000000000000e+03 1.190000000000000010e-15
1.533000000000000000e+03 1.326000000000000050e-15
1.751000000000000000e+03 1.465999999999999959e-15
2.000000000000000000e+03 1.608999999999999916e-15


==> data/appendix2/1/ex2.Phelps.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 2.169000000000000048e-33
1.727000000000000091e+00 2.364999999999999917e-30
1.973000000000000087e+00 1.134000000000000061e-27
2.253000000000000114e+00 1.247999999999999910e-25
2.573999999999999844e+00 5.373999999999999845e-24
2.940999999999999837e+00 1.057999999999999958e-22
3.358999999999999986e+00 1.092999999999999963e-21
3.838000000000000078e+00 6.678999999999999913e-21
4.384000000000000341e+00 2.675000000000000030e-20
5.008000000000000007e+00 7.730000000000000228e-20
5.721000000000000085e+00 1.755000000000000002e-19
6.535999999999999588e+00 3.359999999999999840e-19
7.466000000000000192e+00 5.718000000000000119e-19
8.528999999999999915e+00 8.967999999999999196e-19
9.743999999999999773e+00 1.327999999999999983e-18
1.113000000000000078e+01 1.887000000000000051e-18
1.272000000000000064e+01 2.599000000000000191e-18
1.452999999999999936e+01 3.492999999999999825e-18
1.658999999999999986e+01 4.605999999999999989e-18
1.896000000000000085e+01 5.975999999999999633e-18
2.166000000000000014e+01 7.651000000000000349e-18
2.473999999999999844e+01 9.680999999999999562e-18
2.826000000000000156e+01 1.212999999999999940e-17
3.228000000000000114e+01 1.504999999999999927e-17
3.688000000000000256e+01 1.852999999999999924e-17
4.213000000000000256e+01 2.264999999999999889e-17
4.813000000000000256e+01 2.749000000000000087e-17
5.497999999999999687e+01 3.316999999999999837e-17
6.281000000000000227e+01 3.981000000000000002e-17
7.175000000000000000e+01 4.753999999999999818e-17
8.196999999999999886e+01 5.651000000000000514e-17
9.364000000000000057e+01 6.689999999999999993e-17
1.070000000000000000e+02 7.891999999999999606e-17
1.222000000000000028e+02 9.280999999999999842e-17
1.395999999999999943e+02 1.088000000000000004e-16
1.595000000000000000e+02 1.272999999999999929e-16
1.821999999999999886e+02 1.485999999999999889e-16
2.080999999999999943e+02 1.730999999999999926e-16
2.376999999999999886e+02 2.011999999999999956e-16
2.716000000000000227e+02 2.335999999999999896e-16
3.103000000000000114e+02 2.706999999999999909e-16
3.543999999999999773e+02 3.132999999999999830e-16
4.048999999999999773e+02 3.621000000000000069e-16
4.625000000000000000e+02 4.178000000000000048e-16
5.283999999999999773e+02 4.812999999999999519e-16
6.036000000000000227e+02 5.535000000000000207e-16
6.896000000000000227e+02 6.349999999999999645e-16
7.877000000000000455e+02 7.264999999999999722e-16
8.998999999999999773e+02 8.280999999999999863e-16
1.028000000000000000e+03 9.397000000000000642e-16
1.174000000000000000e+03 1.061000000000000083e-15
1.342000000000000000e+03 1.190000000000000010e-15
1.533000000000000000e+03 1.326000000000000050e-15
1.751000000000000000e+03 1.465999999999999959e-15
2.000000000000000000e+03 1.608999999999999916e-15


==> data/appendix2/1/ex2.Puech.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 6.049999999999999894e-34
1.727000000000000091e+00 6.604999999999999990e-31
1.973000000000000087e+00 5.105999999999999921e-28
2.253000000000000114e+00 6.295999999999999852e-26
2.573999999999999844e+00 3.013999999999999915e-24
2.940999999999999837e+00 6.523999999999999601e-23
3.358999999999999986e+00 7.317999999999999543e-22
3.838000000000000078e+00 4.799999999999999857e-21
4.384000000000000341e+00 2.037999999999999888e-20
5.008000000000000007e+00 6.173999999999999850e-20
5.721000000000000085e+00 1.456999999999999980e-19
6.535999999999999588e+00 2.878999999999999761e-19
7.466000000000000192e+00 5.027000000000000291e-19
8.528999999999999915e+00 8.049999999999999536e-19
9.743999999999999773e+00 1.213000000000000017e-18
1.113000000000000078e+01 1.747000000000000026e-18
1.272000000000000064e+01 2.433000000000000073e-18
1.452999999999999936e+01 3.301000000000000000e-18
1.658999999999999986e+01 4.386999999999999845e-18
1.896000000000000085e+01 5.729000000000000099e-18
2.166000000000000014e+01 7.374999999999999661e-18
2.473999999999999844e+01 9.374999999999999804e-18
2.826000000000000156e+01 1.178999999999999966e-17
3.228000000000000114e+01 1.467999999999999892e-17
3.688000000000000256e+01 1.813000000000000137e-17
4.213000000000000256e+01 2.222000000000000040e-17
4.813000000000000256e+01 2.702999999999999869e-17
5.497999999999999687e+01 3.268000000000000175e-17
6.281000000000000227e+01 3.928999999999999971e-17
7.175000000000000000e+01 4.699000000000000033e-17
8.196999999999999886e+01 5.593000000000000361e-17
9.364000000000000057e+01 6.630000000000000004e-17
1.070000000000000000e+02 7.828999999999999864e-17
1.222000000000000028e+02 9.216000000000000265e-17
1.395999999999999943e+02 1.082000000000000005e-16
1.595000000000000000e+02 1.266000000000000012e-16
1.821999999999999886e+02 1.478999999999999973e-16
2.080999999999999943e+02 1.724000000000000009e-16
2.376999999999999886e+02 2.005000000000000039e-16
2.716000000000000227e+02 2.328000000000000062e-16
3.103000000000000114e+02 2.699999999999999993e-16
3.543999999999999773e+02 3.124999999999999996e-16
4.048999999999999773e+02 3.613000000000000235e-16
4.625000000000000000e+02 4.170000000000000214e-16
5.283999999999999773e+02 4.805000000000000178e-16
6.036000000000000227e+02 5.526999999999999880e-16
6.896000000000000227e+02 6.342999999999999729e-16
7.877000000000000455e+02 7.257999999999999806e-16
8.998999999999999773e+02 8.273999999999999946e-16
1.028000000000000000e+03 9.390000000000000726e-16
1.174000000000000000e+03 1.060000000000000067e-15
1.342000000000000000e+03 1.188999999999999993e-15
1.533000000000000000e+03 1.325000000000000034e-15
1.751000000000000000e+03 1.465999999999999959e-15
2.000000000000000000e+03 1.608999999999999916e-15


==> data/appendix2/2/crs.BSR.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213610000000000078e+01 9.563899999999999498e-23
1.214969999999999928e+01 9.770300000000000383e-23
1.216329999999999956e+01 9.985100000000000436e-23
1.217689999999999984e+01 1.020399999999999976e-22
1.219050000000000011e+01 1.042899999999999990e-22
1.220410000000000039e+01 1.065999999999999994e-22
1.221770000000000067e+01 1.089699999999999989e-22
1.223140000000000072e+01 1.113900000000000016e-22
1.224499999999999922e+01 1.138700000000000034e-22
1.225859999999999950e+01 1.163799999999999930e-22
1.227219999999999978e+01 1.189699999999999971e-22
1.228580000000000005e+01 1.215699999999999971e-22
1.229940000000000033e+01 1.242200000000000002e-22
1.231300000000000061e+01 1.269300000000000024e-22
1.232659999999999911e+01 1.296500000000000006e-22
1.234019999999999939e+01 1.324000000000000101e-22
1.235379999999999967e+01 1.351999999999999992e-22
1.236739999999999995e+01 1.379999999999999884e-22
1.238100000000000023e+01 1.408199999999999929e-22
1.239460000000000051e+01 1.436800000000000046e-22
1.240820000000000078e+01 1.465399999999999928e-22
1.242179999999999929e+01 1.493900000000000086e-22
1.243539999999999957e+01 1.522499999999999969e-22
1.244899999999999984e+01 1.550600000000000055e-22
1.246260000000000012e+01 1.578800000000000100e-22
1.247630000000000017e+01 1.606700000000000032e-22
1.248990000000000045e+01 1.634500000000000004e-22
1.250350000000000072e+01 1.662299999999999977e-22
1.251709999999999923e+01 1.690099999999999950e-22
1.253069999999999951e+01 1.717600000000000045e-22
1.254429999999999978e+01 1.744600000000000108e-22
1.255790000000000006e+01 1.771699999999999895e-22
1.257150000000000034e+01 1.798099999999999967e-22
1.258510000000000062e+01 1.824400000000000080e-22
1.259869999999999912e+01 1.850400000000000080e-22
1.261229999999999940e+01 1.875900000000000048e-22
1.262589999999999968e+01 1.900800000000000025e-22
1.263949999999999996e+01 1.925399999999999890e-22
1.265310000000000024e+01 1.949300000000000039e-22
1.266670000000000051e+01 1.972500000000000002e-22
1.268030000000000079e+01 1.995199999999999934e-22
1.269389999999999930e+01 2.017300000000000111e-22
1.270749999999999957e+01 2.038499999999999948e-22
1.272109999999999985e+01 2.058900000000000110e-22
1.273479999999999990e+01 2.078299999999999975e-22
1.274840000000000018e+01 2.097100000000000083e-22
1.276200000000000045e+01 2.114500000000000056e-22
1.277560000000000073e+01 2.130999999999999925e-22
1.278919999999999924e+01 2.146300000000000047e-22
1.280279999999999951e+01 2.160400000000000187e-22
1.281639999999999979e+01 2.173200000000000150e-22
1.283000000000000007e+01 2.184699999999999938e-22
1.284360000000000035e+01 2.194700000000000101e-22
1.285720000000000063e+01 2.203200000000000168e-22
1.287079999999999913e+01 2.210099999999999947e-22
1.288439999999999941e+01 2.215399999999999906e-22
1.289799999999999969e+01 2.218799999999999933e-22
1.291159999999999997e+01 2.220300000000000028e-22
1.292520000000000024e+01 2.219900000000000191e-22
1.293880000000000052e+01 2.217099999999999920e-22
1.295240000000000080e+01 2.211699999999999766e-22
1.296599999999999930e+01 2.203499999999999811e-22
1.297969999999999935e+01 2.192199999999999942e-22
1.299329999999999963e+01 2.177100000000000209e-22
1.300689999999999991e+01 2.157700000000000110e-22
1.302050000000000018e+01 2.131999999999999988e-22
1.303410000000000046e+01 2.099099999999999975e-22
1.304770000000000074e+01 2.052999999999999925e-22
1.306129999999999924e+01 1.977799999999999962e-22
1.307489999999999952e+01 1.829399999999999926e-22
1.308849999999999980e+01 1.918399999999999917e-22
1.310210000000000008e+01 1.853099999999999922e-22
1.311570000000000036e+01 1.788899999999999949e-22
1.312930000000000064e+01 1.903500000000000102e-22
1.314289999999999914e+01 1.888500000000000093e-22
1.315649999999999942e+01 1.857400000000000053e-22
1.317009999999999970e+01 1.802600000000000017e-22
1.318369999999999997e+01 1.709500000000000049e-22
1.319730000000000025e+01 1.528500000000000113e-22
1.321090000000000053e+01 2.248600000000000032e-22
1.322460000000000058e+01 1.920300000000000084e-22
1.323820000000000086e+01 1.642299999999999887e-22
1.325179999999999936e+01 1.592700000000000086e-22
1.326539999999999964e+01 1.579000000000000018e-22
1.327899999999999991e+01 1.580899999999999950e-22
1.329260000000000019e+01 1.607999999999999973e-22
1.330620000000000047e+01 1.675599999999999972e-22
1.331980000000000075e+01 1.734900000000000058e-22
1.333339999999999925e+01 1.799299999999999949e-22
1.334699999999999953e+01 1.855899999999999958e-22
1.336059999999999981e+01 1.915499999999999921e-22
1.337420000000000009e+01 1.982100000000000093e-22
1.338780000000000037e+01 2.125000000000000015e-22
1.340140000000000065e+01 2.048700000000000029e-22
1.341499999999999915e+01 2.093999999999999934e-22
1.342859999999999943e+01 2.138199999999999816e-22
1.344219999999999970e+01 2.165099999999999920e-22
1.345579999999999998e+01 2.220400000000000223e-22
1.346950000000000003e+01 2.266000000000000005e-22
1.348310000000000031e+01 2.308799999999999987e-22
1.349670000000000059e+01 2.330600000000000050e-22
1.351030000000000086e+01 2.346999999999999960e-22
1.352389999999999937e+01 2.356599999999999815e-22
1.353749999999999964e+01 2.346300000000000009e-22
1.355109999999999992e+01 2.320900000000000000e-22
1.356470000000000020e+01 2.285499999999999829e-22
1.357830000000000048e+01 2.299400000000000050e-22
1.359190000000000076e+01 2.247000000000000213e-22
1.360549999999999926e+01 2.167100000000000047e-22
1.361909999999999954e+01 2.123900000000000228e-22
1.363269999999999982e+01 2.114199999999999943e-22
1.364630000000000010e+01 2.172799999999999843e-22
1.365990000000000038e+01 2.197900000000000209e-22
1.367350000000000065e+01 2.219100000000000046e-22
1.368709999999999916e+01 2.238000000000000114e-22
1.370069999999999943e+01 2.254999999999999779e-22
1.371439999999999948e+01 2.270700000000000209e-22
1.372799999999999976e+01 2.285900000000000136e-22
1.374160000000000004e+01 2.299799999999999888e-22
1.375520000000000032e+01 2.312200000000000014e-22
1.376880000000000059e+01 2.322299999999999901e-22
1.378240000000000087e+01 2.336000000000000204e-22
1.379599999999999937e+01 2.331699999999999838e-22
1.380959999999999965e+01 2.332399999999999788e-22
1.382319999999999993e+01 2.332399999999999788e-22
1.383680000000000021e+01 2.329799999999999905e-22
1.385040000000000049e+01 2.326500000000000073e-22
1.386400000000000077e+01 2.322299999999999901e-22
1.387759999999999927e+01 2.315100000000000010e-22
1.389119999999999955e+01 2.321700000000000145e-22
1.390479999999999983e+01 2.330699999999999774e-22
1.391840000000000011e+01 2.307099999999999973e-22
1.393200000000000038e+01 2.296000000000000023e-22
1.394560000000000066e+01 2.276599999999999924e-22
1.395930000000000071e+01 2.227900000000000227e-22
1.397289999999999921e+01 2.125300000000000128e-22
1.398649999999999949e+01 2.122200000000000214e-22
1.400009999999999977e+01 2.213100000000000137e-22
1.401370000000000005e+01 2.253299999999999766e-22
1.402730000000000032e+01 2.247099999999999938e-22
1.404090000000000060e+01 2.240400000000000078e-22
1.405450000000000088e+01 2.240499999999999802e-22
1.406809999999999938e+01 2.266399999999999843e-22
1.408169999999999966e+01 2.340699999999999937e-22
1.409529999999999994e+01 2.358500000000000217e-22
1.410890000000000022e+01 2.443699999999999873e-22
1.412250000000000050e+01 2.573700000000000108e-22
1.413610000000000078e+01 2.726699999999999917e-22
1.414969999999999928e+01 2.825399999999999957e-22
1.416329999999999956e+01 2.774700000000000134e-22
1.417689999999999984e+01 2.774000000000000183e-22
1.419050000000000011e+01 2.726300000000000080e-22
1.420410000000000039e+01 2.729900000000000025e-22
1.421780000000000044e+01 2.701700000000000215e-22
1.423140000000000072e+01 2.728899999999999962e-22
1.424499999999999922e+01 2.730599999999999976e-22
1.425859999999999950e+01 2.732800000000000021e-22
1.427219999999999978e+01 2.729799999999999831e-22
1.428580000000000005e+01 2.835499999999999844e-22
1.429940000000000033e+01 2.751799999999999813e-22
1.431300000000000061e+01 2.715599999999999967e-22
1.432659999999999911e+01 2.762999999999999957e-22
1.434019999999999939e+01 2.751099999999999862e-22
1.435379999999999967e+01 2.716799999999999948e-22
1.436739999999999995e+01 2.740600000000000138e-22
1.438100000000000023e+01 2.710800000000000039e-22
1.439460000000000051e+01 2.703400000000000229e-22
1.440820000000000078e+01 2.705300000000000161e-22
1.442179999999999929e+01 2.683599999999999822e-22
1.443539999999999957e+01 2.690800000000000184e-22
1.444899999999999984e+01 2.695800000000000030e-22
1.446269999999999989e+01 2.706700000000000062e-22
1.447630000000000017e+01 2.712599999999999777e-22
1.448990000000000045e+01 2.707900000000000043e-22
1.450350000000000072e+01 2.716900000000000143e-22
1.451709999999999923e+01 2.721399999999999957e-22
1.453069999999999951e+01 2.768799999999999948e-22
1.454429999999999978e+01 2.802199999999999993e-22
1.455790000000000006e+01 2.818799999999999821e-22
1.457150000000000034e+01 2.826999999999999776e-22
1.458510000000000062e+01 2.829899999999999771e-22
1.459869999999999912e+01 2.838399999999999839e-22
1.461229999999999940e+01 2.854500000000000106e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.Biagi.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.213799999999999990e+01 9.951199999999999889e-23
1.216399999999999970e+01 1.047899999999999953e-22
1.219100000000000072e+01 1.101499999999999890e-22
1.221799999999999997e+01 1.197600000000000047e-22
1.224600000000000044e+01 1.316999999999999893e-22
1.227399999999999913e+01 1.438500000000000060e-22
1.230300000000000082e+01 1.552499999999999987e-22
1.233200000000000074e+01 1.578800000000000100e-22
1.236200000000000010e+01 1.605600000000000009e-22
1.239199999999999946e+01 1.632899999999999950e-22
1.242300000000000004e+01 1.701799999999999891e-22
1.245400000000000063e+01 1.786400000000000026e-22
1.248600000000000065e+01 1.872400000000000062e-22
1.251900000000000013e+01 1.956300000000000012e-22
1.255199999999999960e+01 2.038800000000000061e-22
1.258500000000000085e+01 2.122799999999999970e-22
1.261899999999999977e+01 2.190800000000000042e-22
1.265399999999999991e+01 2.246399999999999987e-22
1.268900000000000006e+01 2.302999999999999996e-22
1.272499999999999964e+01 2.335200000000000059e-22
1.276200000000000045e+01 2.357200000000000041e-22
1.279899999999999949e+01 2.379500000000000136e-22
1.283699999999999974e+01 2.350299999999999792e-22
1.287599999999999945e+01 2.227199999999999807e-22
1.291499999999999915e+01 2.219400000000000159e-22
1.295500000000000007e+01 1.919499999999999939e-22
1.299499999999999922e+01 1.920699999999999921e-22
1.303700000000000081e+01 2.680699999999999827e-22
1.307900000000000063e+01 2.768900000000000143e-22
1.312100000000000044e+01 1.925500000000000084e-22
1.316499999999999915e+01 2.014500000000000075e-22
1.320899999999999963e+01 2.340899999999999856e-22
1.325399999999999956e+01 2.004800000000000025e-22
1.330000000000000071e+01 1.889899999999999994e-22
1.334699999999999953e+01 1.824599999999999999e-22
1.339400000000000013e+01 1.864099999999999913e-22
1.344200000000000017e+01 1.929299999999999948e-22
1.349099999999999966e+01 2.072099999999999911e-22
1.354100000000000037e+01 2.144799999999999952e-22
1.359200000000000053e+01 2.218700000000000209e-22
1.364400000000000013e+01 2.304700000000000010e-22
1.369699999999999918e+01 2.394099999999999837e-22
1.375000000000000000e+01 2.475099999999999792e-22
1.380499999999999972e+01 2.557899999999999954e-22
1.385999999999999943e+01 2.654899999999999980e-22
1.391600000000000037e+01 2.753499999999999826e-22
1.397400000000000020e+01 2.853899999999999880e-22
1.403200000000000003e+01 2.967799999999999848e-22
1.409099999999999930e+01 3.093700000000000105e-22
1.415199999999999925e+01 3.221700000000000212e-22
1.421299999999999919e+01 3.352000000000000090e-22
1.427599999999999980e+01 3.484600000000000206e-22
1.433900000000000041e+01 3.619399999999999898e-22
1.440399999999999991e+01 3.756600000000000024e-22
1.447000000000000064e+01 3.896200000000000114e-22
1.453700000000000081e+01 4.038299999999999891e-22
1.460500000000000043e+01 4.182800000000000103e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.Hayashi.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.219999999999999929e+01 5.699999999999999877e-23
1.240000000000000036e+01 7.300000000000000049e-23
1.250000000000000000e+01 7.900000000000000407e-23
1.259999999999999964e+01 8.499999999999999590e-23
1.265000000000000036e+01 8.600000000000000042e-23
1.269999999999999929e+01 8.799999999999999769e-23
1.274000000000000021e+01 8.999999999999999497e-23
1.280000000000000071e+01 9.200000000000000400e-23
1.290000000000000036e+01 9.700000000000000307e-23
1.300000000000000000e+01 1.029999999999999949e-22
1.305000000000000071e+01 1.469999999999999937e-22
1.308000000000000007e+01 1.009999999999999976e-22
1.309999999999999964e+01 9.400000000000000128e-23
1.313000000000000078e+01 8.400000000000000314e-23
1.316000000000000014e+01 1.029999999999999949e-22
1.319999999999999929e+01 1.480000000000000100e-22
1.323000000000000043e+01 1.390000000000000046e-22
1.325000000000000000e+01 1.220000000000000102e-22
1.328999999999999915e+01 1.119999999999999885e-22
1.330000000000000071e+01 1.149999999999999903e-22
1.340000000000000036e+01 1.379999999999999884e-22
1.350000000000000000e+01 1.580000000000000081e-22
1.382000000000000028e+01 2.189999999999999897e-22
1.400000000000000000e+01 2.550000000000000112e-22
1.425000000000000000e+01 2.920000000000000020e-22
1.450000000000000000e+01 3.220000000000000199e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.IST-Lisbon.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.300000000000000000e+01 1.912001000000000050e-22
1.400000000000000000e+01 3.728471000000000136e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.Morgan.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.300000000000000000e+01 1.912001000000000050e-22
1.400000000000000000e+01 3.728471000000000136e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.Phelps.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.300000000000000000e+01 1.912001000000000050e-22
1.400000000000000000e+01 3.728471000000000136e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/crs.Puech.txt <==
1.162400000000000055e+01 0.000000000000000000e+00
1.162500000000000000e+01 3.461500000000000026e-24
1.164100000000000001e+01 6.029800000000000156e-23
1.165900000000000070e+01 1.430199999999999911e-22
1.167699999999999960e+01 1.569999999999999919e-22
1.169599999999999973e+01 1.511400000000000019e-22
1.171400000000000041e+01 1.345199999999999938e-22
1.173300000000000054e+01 1.164799999999999993e-22
1.175200000000000067e+01 1.061200000000000066e-22
1.177200000000000024e+01 1.148600000000000003e-22
1.179199999999999982e+01 1.225699999999999898e-22
1.181300000000000061e+01 1.279999999999999902e-22
1.183300000000000018e+01 1.379199999999999974e-22
1.185399999999999920e+01 1.172700000000000070e-22
1.187599999999999945e+01 8.487099999999999902e-23
1.189799999999999969e+01 7.504900000000000369e-23
1.191999999999999993e+01 7.494800000000000012e-23
1.194200000000000017e+01 7.580599999999999659e-23
1.196499999999999986e+01 7.692199999999999857e-23
1.198900000000000077e+01 7.818300000000000033e-23
1.201200000000000045e+01 8.057899999999999869e-23
1.203700000000000081e+01 8.406099999999999948e-23
1.206099999999999994e+01 8.733700000000000416e-23
1.208600000000000030e+01 9.034099999999999492e-23
1.211200000000000010e+01 9.432899999999999906e-23
1.219999999999999929e+01 3.749999999999999888e-23
1.230000000000000071e+01 4.409999999999999930e-23
1.240000000000000036e+01 5.069999999999999971e-23
1.250000000000000000e+01 5.729999999999999425e-23
1.259999999999999964e+01 6.379999999999999421e-23
1.269999999999999929e+01 7.040000000000000051e-23
1.280000000000000071e+01 7.699999999999999504e-23
1.290000000000000036e+01 8.360000000000000134e-23
1.300000000000000000e+01 9.010000000000000130e-23
1.309999999999999964e+01 9.669998999999999939e-23
1.319999999999999929e+01 1.029999999999999949e-22
1.330000000000000071e+01 1.100000000000000030e-22
1.340000000000000036e+01 1.160000000000000066e-22
1.350000000000000000e+01 1.230000000000000029e-22
1.359999999999999964e+01 1.290000000000000065e-22
1.369999999999999929e+01 1.360000000000000028e-22
1.380000000000000071e+01 1.420000000000000064e-22
1.390000000000000036e+01 1.480000000000000100e-22
1.400000000000000000e+01 1.550000000000000064e-22
1.409999999999999964e+01 1.610000000000000099e-22
1.419999999999999929e+01 1.669999999999999900e-22
1.430000000000000071e+01 1.729999999999999936e-22
1.440000000000000036e+01 1.799999999999999899e-22
1.450000000000000000e+01 1.859999999999999935e-22
1.459999999999999964e+01 1.919999999999999971e-22
1.467399999999999949e+01 4.329800000000000003e-22
1.474499999999999922e+01 4.479300000000000061e-22
1.481700000000000017e+01 4.631499999999999725e-22
1.489000000000000057e+01 4.786399999999999937e-22
1.496400000000000041e+01 4.943899999999999561e-22
1.503999999999999915e+01 5.068000000000000080e-22
1.511700000000000088e+01 5.161099999999999577e-22
1.519500000000000028e+01 5.255800000000000305e-22
1.527500000000000036e+01 5.352100000000000381e-22
1.535599999999999987e+01 5.450200000000000195e-22
1.543800000000000061e+01 5.549900000000000299e-22
1.552200000000000024e+01 5.651400000000000140e-22
1.560699999999999932e+01 5.754600000000000465e-22
1.569400000000000084e+01 5.859599999999999587e-22
1.578200000000000003e+01 5.966499999999999582e-22
1.587199999999999989e+01 6.075200000000000255e-22
1.596299999999999919e+01 6.185799999999999920e-22
1.605699999999999861e+01 6.265599999999999892e-22
1.615099999999999980e+01 6.325200000000000091e-22
1.624699999999999989e+01 6.385899999999999607e-22
1.634499999999999886e+01 6.447600000000000126e-22
1.644500000000000028e+01 6.510399999999999963e-22
1.654599999999999937e+01 6.574300000000000058e-22
1.664999999999999858e+01 6.639200000000000216e-22
1.675499999999999901e+01 6.705400000000000080e-22
1.686100000000000065e+01 6.772600000000000007e-22
1.696999999999999886e+01 6.841099999999999640e-22
1.708099999999999952e+01 6.905899999999999604e-22
1.719300000000000139e+01 6.970000000000000087e-22
1.730699999999999861e+01 7.035199999999999888e-22
1.742399999999999949e+01 7.101600000000000141e-22
1.754200000000000159e+01 7.169099999999999711e-22
1.766300000000000026e+01 7.237799999999999733e-22
1.778500000000000014e+01 7.307700000000000207e-22
1.791000000000000014e+01 7.378800000000000193e-22
1.803699999999999903e+01 7.451099999999999691e-22
1.816600000000000037e+01 7.524800000000000030e-22
1.829799999999999827e+01 7.599599999999999686e-22
1.843100000000000094e+01 7.675800000000000183e-22
1.856700000000000017e+01 7.753399999999999640e-22
1.870599999999999952e+01 7.832199999999999549e-22
1.884600000000000009e+01 7.912499999999999553e-22
1.898999999999999844e+01 7.994100000000000203e-22
1.913500000000000156e+01 8.006800000000000443e-22
1.928399999999999892e+01 8.014199999999999783e-22
1.943400000000000105e+01 8.021700000000000258e-22
1.958800000000000097e+01 8.029400000000000181e-22
1.974399999999999977e+01 8.037200000000000298e-22
1.990299999999999869e+01 8.045099999999999670e-22
2.006500000000000128e+01 8.049999999999999792e-22
2.022899999999999920e+01 8.049999999999999792e-22
2.039600000000000080e+01 8.049999999999999792e-22
2.056700000000000017e+01 8.049999999999999792e-22
2.073999999999999844e+01 8.049999999999999792e-22
2.091600000000000037e+01 8.049999999999999792e-22
2.109499999999999886e+01 8.049999999999999792e-22
2.127799999999999869e+01 8.049999999999999792e-22
2.146300000000000097e+01 8.049999999999999792e-22
2.165200000000000102e+01 8.049999999999999792e-22
2.184400000000000119e+01 8.049999999999999792e-22
2.203999999999999915e+01 8.049999999999999792e-22
2.223799999999999955e+01 8.049999999999999792e-22
2.244099999999999895e+01 8.049999999999999792e-22
2.264699999999999847e+01 8.049999999999999792e-22
2.285600000000000165e+01 8.049999999999999792e-22
2.306899999999999906e+01 8.049999999999999792e-22
2.882100000000000151e+01 7.878600000000000417e-22
3.188100000000000023e+01 7.705999999999999649e-22
3.503000000000000114e+01 7.548500000000000025e-22
3.816599999999999682e+01 7.391699999999999881e-22
4.117300000000000182e+01 7.241299999999999955e-22
4.450800000000000267e+01 7.074600000000000313e-22
4.756400000000000006e+01 6.921800000000000422e-22
5.089600000000000080e+01 6.755200000000000034e-22
5.377600000000000335e+01 6.611200000000000324e-22
5.686200000000000188e+01 6.456900000000000339e-22
6.016899999999999693e+01 6.294099999999999815e-22
6.371200000000000330e+01 6.170100000000000431e-22
6.750900000000000034e+01 6.037199999999999731e-22
7.157800000000000296e+01 5.894800000000000310e-22
7.593699999999999761e+01 5.742199999999999868e-22
7.940999999999999659e+01 5.620699999999999701e-22
8.306799999999999784e+01 5.507999999999999716e-22
8.692000000000000171e+01 5.392399999999999734e-22
9.097700000000000387e+01 5.270700000000000119e-22
9.524899999999999523e+01 5.142500000000000093e-22
9.974899999999999523e+01 5.007500000000000012e-22
1.061200000000000045e+02 4.892799999999999900e-22
1.129500000000000028e+02 4.773299999999999860e-22
1.183900000000000006e+02 4.678100000000000041e-22
1.241299999999999955e+02 4.577799999999999712e-22
1.301599999999999966e+02 4.472200000000000364e-22
1.365200000000000102e+02 4.360999999999999532e-22
1.432100000000000080e+02 4.262499999999999881e-22
1.526899999999999977e+02 4.151900000000000216e-22
1.602500000000000000e+02 4.063800000000000095e-22
1.681999999999999886e+02 3.970999999999999770e-22
1.765800000000000125e+02 3.873200000000000069e-22
1.854099999999999966e+02 3.770200000000000132e-22
1.946999999999999886e+02 3.661800000000000043e-22
2.044900000000000091e+02 3.573100000000000165e-22
2.183499999999999943e+02 3.489900000000000166e-22
2.332100000000000080e+02 3.400699999999999786e-22
2.450500000000000114e+02 3.329699999999999995e-22
2.575099999999999909e+02 3.254899999999999869e-22
2.706399999999999864e+02 3.176200000000000154e-22
2.844700000000000273e+02 3.093200000000000073e-22
2.990299999999999727e+02 3.005799999999999902e-22
3.143600000000000136e+02 2.928199999999999974e-22
3.305099999999999909e+02 2.847399999999999939e-22
3.417599999999999909e+02 2.791199999999999767e-22
3.533899999999999864e+02 2.732999999999999939e-22
3.654399999999999977e+02 2.672799999999999985e-22
3.779100000000000250e+02 2.610500000000000180e-22
3.908100000000000023e+02 2.545900000000000135e-22
4.041700000000000159e+02 2.485400000000000067e-22
4.251000000000000227e+02 2.412100000000000036e-22
4.396700000000000159e+02 2.361199999999999824e-22
4.547400000000000091e+02 2.308400000000000150e-22
4.703500000000000227e+02 2.253799999999999797e-22
4.865099999999999909e+02 2.197199999999999789e-22
5.205399999999999636e+02 2.098599999999999943e-22
5.570099999999999909e+02 2.007500000000000102e-22
5.960900000000000318e+02 1.909799999999999890e-22
6.379600000000000364e+02 1.833600000000000098e-22
6.828300000000000409e+02 1.755100000000000067e-22
7.308999999999999773e+02 1.670900000000000004e-22
7.692000000000000455e+02 1.603899999999999995e-22
8.095399999999999636e+02 1.539000000000000073e-22
8.666799999999999500e+02 1.473300000000000005e-22
9.278999999999999773e+02 1.402899999999999969e-22
9.766699999999999591e+02 1.346799999999999992e-22


==> data/appendix2/2/ex2.BSR.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.058999999999999671e-27
2.253000000000000114e+00 3.917999999999999927e-25
2.573999999999999844e+00 1.484000000000000059e-23
2.940999999999999837e+00 2.582999999999999850e-22
3.358999999999999986e+00 2.378000000000000041e-21
3.838000000000000078e+00 1.304999999999999989e-20
4.384000000000000341e+00 4.744999999999999837e-20
5.008000000000000007e+00 1.258000000000000114e-19
5.721000000000000085e+00 2.646999999999999763e-19
6.535999999999999588e+00 4.745999999999999629e-19
7.466000000000000192e+00 7.631000000000000071e-19
8.528999999999999915e+00 1.139999999999999904e-18
9.743999999999999773e+00 1.617999999999999980e-18
1.113000000000000078e+01 2.216999999999999836e-18
1.272000000000000064e+01 2.957999999999999976e-18
1.452999999999999936e+01 3.867999999999999756e-18
1.658999999999999986e+01 4.979999999999999694e-18
1.896000000000000085e+01 6.328999999999999988e-18
2.166000000000000014e+01 7.959999999999999244e-18
2.473999999999999844e+01 9.919999999999999600e-18
2.826000000000000156e+01 1.227000000000000019e-17
3.228000000000000114e+01 1.506000000000000152e-17
3.688000000000000256e+01 1.837999999999999927e-17
4.213000000000000256e+01 2.230999999999999915e-17
4.813000000000000256e+01 2.693999999999999994e-17
5.497999999999999687e+01 3.238000000000000181e-17
6.281000000000000227e+01 3.875000000000000104e-17
7.175000000000000000e+01 4.618999999999999843e-17
8.196999999999999886e+01 5.485999999999999929e-17
9.364000000000000057e+01 6.495000000000000029e-17
1.070000000000000000e+02 7.665999999999999730e-17
1.222000000000000028e+02 9.023000000000000136e-17
1.395999999999999943e+02 1.059000000000000050e-16
1.595000000000000000e+02 1.241000000000000099e-16
1.821999999999999886e+02 1.451000000000000060e-16
2.080999999999999943e+02 1.693000000000000097e-16
2.376999999999999886e+02 1.970999999999999881e-16
2.716000000000000227e+02 2.292000000000000068e-16
3.103000000000000114e+02 2.660999999999999754e-16
3.543999999999999773e+02 3.083999999999999922e-16
4.048999999999999773e+02 3.568999999999999914e-16
4.625000000000000000e+02 4.124999999999999975e-16
5.283999999999999773e+02 4.757999999999999612e-16
6.036000000000000227e+02 5.478999999999999889e-16
6.896000000000000227e+02 6.292999999999999902e-16
7.877000000000000455e+02 7.207999999999999979e-16
8.998999999999999773e+02 8.224000000000000120e-16
1.028000000000000000e+03 9.339999999999999913e-16
1.174000000000000000e+03 1.054999999999999985e-15
1.342000000000000000e+03 1.184999999999999928e-15
1.533000000000000000e+03 1.320999999999999969e-15
1.751000000000000000e+03 1.462000000000000091e-15
2.000000000000000000e+03 1.605000000000000048e-15


==> data/appendix2/2/ex2.Biagi.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.062000000000000036e-27
2.253000000000000114e+00 3.922999999999999913e-25
2.573999999999999844e+00 1.487000000000000014e-23
2.940999999999999837e+00 2.594000000000000076e-22
3.358999999999999986e+00 2.394999999999999988e-21
3.838000000000000078e+00 1.318000000000000060e-20
4.384000000000000341e+00 4.813999999999999840e-20
5.008000000000000007e+00 1.281999999999999948e-19
5.721000000000000085e+00 2.710999999999999961e-19
6.535999999999999588e+00 4.885000000000000392e-19
7.466000000000000192e+00 7.894000000000000135e-19
8.528999999999999915e+00 1.185000000000000050e-18
9.743999999999999773e+00 1.689000000000000026e-18
1.113000000000000078e+01 2.324000000000000114e-18
1.272000000000000064e+01 3.114000000000000147e-18
1.452999999999999936e+01 4.089000000000000352e-18
1.658999999999999986e+01 5.283999999999999771e-18
1.896000000000000085e+01 6.740000000000000344e-18
2.166000000000000014e+01 8.503000000000000130e-18
2.473999999999999844e+01 1.062000000000000050e-17
2.826000000000000156e+01 1.315999999999999931e-17
3.228000000000000114e+01 1.617999999999999865e-17
3.688000000000000256e+01 1.975000000000000045e-17
4.213000000000000256e+01 2.397000000000000111e-17
4.813000000000000256e+01 2.890999999999999793e-17
5.497999999999999687e+01 3.467999999999999727e-17
6.281000000000000227e+01 4.139999999999999849e-17
7.175000000000000000e+01 4.922000000000000156e-17
8.196999999999999886e+01 5.826999999999999578e-17
9.364000000000000057e+01 6.873999999999999631e-17
1.070000000000000000e+02 8.082999999999999900e-17
1.222000000000000028e+02 9.477999999999999641e-17
1.395999999999999943e+02 1.109000000000000000e-16
1.595000000000000000e+02 1.293999999999999925e-16
1.821999999999999886e+02 1.506999999999999885e-16
2.080999999999999943e+02 1.753000000000000086e-16
2.376999999999999886e+02 2.035000000000000034e-16
2.716000000000000227e+02 2.358999999999999974e-16
3.103000000000000114e+02 2.729999999999999987e-16
3.543999999999999773e+02 3.155999999999999908e-16
4.048999999999999773e+02 3.644000000000000147e-16
4.625000000000000000e+02 4.201000000000000126e-16
5.283999999999999773e+02 4.836000000000000090e-16
6.036000000000000227e+02 5.557999999999999792e-16
6.896000000000000227e+02 6.371999999999999806e-16
7.877000000000000455e+02 7.286999999999999883e-16
8.998999999999999773e+02 8.301999999999999612e-16
1.028000000000000000e+03 9.417000000000000967e-16
1.174000000000000000e+03 1.062999999999999918e-15
1.342000000000000000e+03 1.192000000000000042e-15
1.533000000000000000e+03 1.328000000000000083e-15
1.751000000000000000e+03 1.467999999999999991e-15
2.000000000000000000e+03 1.610999999999999948e-15


==> data/appendix2/2/ex2.Hayashi.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.050000000000000012e-27
2.253000000000000114e+00 3.898999999999999981e-25
2.573999999999999844e+00 1.469999999999999879e-23
2.940999999999999837e+00 2.542000000000000076e-22
3.358999999999999986e+00 2.315999999999999878e-21
3.838000000000000078e+00 1.253000000000000008e-20
4.384000000000000341e+00 4.476999999999999727e-20
5.008000000000000007e+00 1.162000000000000057e-19
5.721000000000000085e+00 2.388999999999999864e-19
6.535999999999999588e+00 4.174999999999999933e-19
7.466000000000000192e+00 6.540000000000000445e-19
8.528999999999999915e+00 9.524999999999999391e-19
9.743999999999999773e+00 1.320999999999999943e-18
1.113000000000000078e+01 1.775000000000000185e-18
1.272000000000000064e+01 2.331999999999999994e-18
1.452999999999999936e+01 3.018000000000000042e-18
1.658999999999999986e+01 3.864999999999999849e-18
1.896000000000000085e+01 4.910000000000000066e-18
2.166000000000000014e+01 6.198999999999999910e-18
2.473999999999999844e+01 7.786000000000000016e-18
2.826000000000000156e+01 9.731000000000000067e-18
3.228000000000000114e+01 1.210999999999999950e-17
3.688000000000000256e+01 1.499000000000000113e-17
4.213000000000000256e+01 1.848000000000000027e-17
4.813000000000000256e+01 2.266000000000000114e-17
5.497999999999999687e+01 2.765999999999999919e-17
6.281000000000000227e+01 3.359999999999999994e-17
7.175000000000000000e+01 4.062000000000000110e-17
8.196999999999999886e+01 4.888999999999999793e-17
9.364000000000000057e+01 5.857999999999999490e-17
1.070000000000000000e+02 6.990999999999999855e-17
1.222000000000000028e+02 8.312999999999999446e-17
1.395999999999999943e+02 9.850999999999999736e-17
1.595000000000000000e+02 1.164000000000000031e-16
1.821999999999999886e+02 1.370000000000000075e-16
2.080999999999999943e+02 1.610000000000000030e-16
2.376999999999999886e+02 1.885999999999999979e-16
2.716000000000000227e+02 2.205000000000000085e-16
3.103000000000000114e+02 2.570999999999999770e-16
3.543999999999999773e+02 2.993000000000000021e-16
4.048999999999999773e+02 3.477000000000000095e-16
4.625000000000000000e+02 4.032000000000000239e-16
5.283999999999999773e+02 4.664999999999999875e-16
6.036000000000000227e+02 5.386000000000000153e-16
6.896000000000000227e+02 6.200999999999999591e-16
7.877000000000000455e+02 7.117000000000000079e-16
8.998999999999999773e+02 8.136000000000000465e-16
1.028000000000000000e+03 9.256000000000000915e-16
1.174000000000000000e+03 1.047000000000000053e-15
1.342000000000000000e+03 1.176999999999999996e-15
1.533000000000000000e+03 1.314000000000000052e-15
1.751000000000000000e+03 1.454999999999999977e-15
2.000000000000000000e+03 1.598999999999999950e-15


==> data/appendix2/2/ex2.IST-Lisbon.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.057999999999999789e-27
2.253000000000000114e+00 3.915999999999999933e-25
2.573999999999999844e+00 1.481999999999999992e-23
2.940999999999999837e+00 2.576999999999999940e-22
3.358999999999999986e+00 2.368000000000000160e-21
3.838000000000000078e+00 1.296000000000000022e-20
4.384000000000000341e+00 4.694999999999999982e-20
5.008000000000000007e+00 1.238999999999999965e-19
5.721000000000000085e+00 2.597000000000000029e-19
6.535999999999999588e+00 4.637999999999999896e-19
7.466000000000000192e+00 7.437000000000000371e-19
8.528999999999999915e+00 1.110000000000000064e-18
9.743999999999999773e+00 1.578000000000000000e-18
1.113000000000000078e+01 2.170999999999999849e-18
1.272000000000000064e+01 2.916000000000000122e-18
1.452999999999999936e+01 3.847999999999999862e-18
1.658999999999999986e+01 5.004999999999999946e-18
1.896000000000000085e+01 6.432000000000000134e-18
2.166000000000000014e+01 8.178999999999999389e-18
2.473999999999999844e+01 1.030000000000000066e-17
2.826000000000000156e+01 1.285999999999999936e-17
3.228000000000000114e+01 1.591999999999999849e-17
3.688000000000000256e+01 1.956000000000000069e-17
4.213000000000000256e+01 2.386000000000000092e-17
4.813000000000000256e+01 2.890999999999999793e-17
5.497999999999999687e+01 3.481999999999999807e-17
6.281000000000000227e+01 4.168999999999999926e-17
7.175000000000000000e+01 4.967000000000000148e-17
8.196999999999999886e+01 5.890000000000000552e-17
9.364000000000000057e+01 6.956000000000000273e-17
1.070000000000000000e+02 8.184000000000000210e-17
1.222000000000000028e+02 9.599999999999999454e-17
1.395999999999999943e+02 1.122999999999999956e-16
1.595000000000000000e+02 1.310000000000000086e-16
1.821999999999999886e+02 1.526000000000000046e-16
2.080999999999999943e+02 1.772999999999999918e-16
2.376999999999999886e+02 2.056999999999999948e-16
2.716000000000000227e+02 2.382000000000000052e-16
3.103000000000000114e+02 2.755999999999999818e-16
3.543999999999999773e+02 3.183000000000000150e-16
4.048999999999999773e+02 3.673000000000000223e-16
4.625000000000000000e+02 4.231000000000000120e-16
5.283999999999999773e+02 4.868000000000000413e-16
6.036000000000000227e+02 5.590000000000000115e-16
6.896000000000000227e+02 6.405999999999999964e-16
7.877000000000000455e+02 7.321000000000000041e-16
8.998999999999999773e+02 8.335999999999999771e-16
1.028000000000000000e+03 9.449999999999999729e-16
1.174000000000000000e+03 1.065999999999999967e-15
1.342000000000000000e+03 1.195000000000000091e-15
1.533000000000000000e+03 1.330999999999999934e-15
1.751000000000000000e+03 1.471000000000000040e-15
2.000000000000000000e+03 1.612999999999999981e-15


==> data/appendix2/2/ex2.Morgan.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.057999999999999789e-27
2.253000000000000114e+00 3.915999999999999933e-25
2.573999999999999844e+00 1.481999999999999992e-23
2.940999999999999837e+00 2.576999999999999940e-22
3.358999999999999986e+00 2.368000000000000160e-21
3.838000000000000078e+00 1.296000000000000022e-20
4.384000000000000341e+00 4.694999999999999982e-20
5.008000000000000007e+00 1.238999999999999965e-19
5.721000000000000085e+00 2.597000000000000029e-19
6.535999999999999588e+00 4.637999999999999896e-19
7.466000000000000192e+00 7.437000000000000371e-19
8.528999999999999915e+00 1.110000000000000064e-18
9.743999999999999773e+00 1.578000000000000000e-18
1.113000000000000078e+01 2.170999999999999849e-18
1.272000000000000064e+01 2.916000000000000122e-18
1.452999999999999936e+01 3.847999999999999862e-18
1.658999999999999986e+01 5.004999999999999946e-18
1.896000000000000085e+01 6.432000000000000134e-18
2.166000000000000014e+01 8.178999999999999389e-18
2.473999999999999844e+01 1.030000000000000066e-17
2.826000000000000156e+01 1.285999999999999936e-17
3.228000000000000114e+01 1.591999999999999849e-17
3.688000000000000256e+01 1.956000000000000069e-17
4.213000000000000256e+01 2.386000000000000092e-17
4.813000000000000256e+01 2.890999999999999793e-17
5.497999999999999687e+01 3.481999999999999807e-17
6.281000000000000227e+01 4.168999999999999926e-17
7.175000000000000000e+01 4.967000000000000148e-17
8.196999999999999886e+01 5.890000000000000552e-17
9.364000000000000057e+01 6.956000000000000273e-17
1.070000000000000000e+02 8.184000000000000210e-17
1.222000000000000028e+02 9.599999999999999454e-17
1.395999999999999943e+02 1.122999999999999956e-16
1.595000000000000000e+02 1.310000000000000086e-16
1.821999999999999886e+02 1.526000000000000046e-16
2.080999999999999943e+02 1.772999999999999918e-16
2.376999999999999886e+02 2.056999999999999948e-16
2.716000000000000227e+02 2.382000000000000052e-16
3.103000000000000114e+02 2.755999999999999818e-16
3.543999999999999773e+02 3.183000000000000150e-16
4.048999999999999773e+02 3.673000000000000223e-16
4.625000000000000000e+02 4.231000000000000120e-16
5.283999999999999773e+02 4.868000000000000413e-16
6.036000000000000227e+02 5.590000000000000115e-16
6.896000000000000227e+02 6.405999999999999964e-16
7.877000000000000455e+02 7.321000000000000041e-16
8.998999999999999773e+02 8.335999999999999771e-16
1.028000000000000000e+03 9.449999999999999729e-16
1.174000000000000000e+03 1.065999999999999967e-15
1.342000000000000000e+03 1.195000000000000091e-15
1.533000000000000000e+03 1.330999999999999934e-15
1.751000000000000000e+03 1.471000000000000040e-15
2.000000000000000000e+03 1.612999999999999981e-15


==> data/appendix2/2/ex2.Phelps.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.057999999999999789e-27
2.253000000000000114e+00 3.915999999999999933e-25
2.573999999999999844e+00 1.481999999999999992e-23
2.940999999999999837e+00 2.576999999999999940e-22
3.358999999999999986e+00 2.368000000000000160e-21
3.838000000000000078e+00 1.296000000000000022e-20
4.384000000000000341e+00 4.694999999999999982e-20
5.008000000000000007e+00 1.238999999999999965e-19
5.721000000000000085e+00 2.597000000000000029e-19
6.535999999999999588e+00 4.637999999999999896e-19
7.466000000000000192e+00 7.437000000000000371e-19
8.528999999999999915e+00 1.110000000000000064e-18
9.743999999999999773e+00 1.578000000000000000e-18
1.113000000000000078e+01 2.170999999999999849e-18
1.272000000000000064e+01 2.916000000000000122e-18
1.452999999999999936e+01 3.847999999999999862e-18
1.658999999999999986e+01 5.004999999999999946e-18
1.896000000000000085e+01 6.432000000000000134e-18
2.166000000000000014e+01 8.178999999999999389e-18
2.473999999999999844e+01 1.030000000000000066e-17
2.826000000000000156e+01 1.285999999999999936e-17
3.228000000000000114e+01 1.591999999999999849e-17
3.688000000000000256e+01 1.956000000000000069e-17
4.213000000000000256e+01 2.386000000000000092e-17
4.813000000000000256e+01 2.890999999999999793e-17
5.497999999999999687e+01 3.481999999999999807e-17
6.281000000000000227e+01 4.168999999999999926e-17
7.175000000000000000e+01 4.967000000000000148e-17
8.196999999999999886e+01 5.890000000000000552e-17
9.364000000000000057e+01 6.956000000000000273e-17
1.070000000000000000e+02 8.184000000000000210e-17
1.222000000000000028e+02 9.599999999999999454e-17
1.395999999999999943e+02 1.122999999999999956e-16
1.595000000000000000e+02 1.310000000000000086e-16
1.821999999999999886e+02 1.526000000000000046e-16
2.080999999999999943e+02 1.772999999999999918e-16
2.376999999999999886e+02 2.056999999999999948e-16
2.716000000000000227e+02 2.382000000000000052e-16
3.103000000000000114e+02 2.755999999999999818e-16
3.543999999999999773e+02 3.183000000000000150e-16
4.048999999999999773e+02 3.673000000000000223e-16
4.625000000000000000e+02 4.231000000000000120e-16
5.283999999999999773e+02 4.868000000000000413e-16
6.036000000000000227e+02 5.590000000000000115e-16
6.896000000000000227e+02 6.405999999999999964e-16
7.877000000000000455e+02 7.321000000000000041e-16
8.998999999999999773e+02 8.335999999999999771e-16
1.028000000000000000e+03 9.449999999999999729e-16
1.174000000000000000e+03 1.065999999999999967e-15
1.342000000000000000e+03 1.195000000000000091e-15
1.533000000000000000e+03 1.330999999999999934e-15
1.751000000000000000e+03 1.471000000000000040e-15
2.000000000000000000e+03 1.612999999999999981e-15


==> data/appendix2/2/ex2.Puech.txt <==
1.000000000000000021e-03 0.000000000000000000e+00
1.142000000000000003e-03 0.000000000000000000e+00
1.304999999999999953e-03 0.000000000000000000e+00
1.490999999999999921e-03 0.000000000000000000e+00
1.703000000000000087e-03 0.000000000000000000e+00
1.946000000000000030e-03 0.000000000000000000e+00
2.223000000000000149e-03 0.000000000000000000e+00
2.539000000000000024e-03 0.000000000000000000e+00
2.899999999999999800e-03 0.000000000000000000e+00
3.312999999999999973e-03 0.000000000000000000e+00
3.785000000000000170e-03 0.000000000000000000e+00
4.323999999999999719e-03 0.000000000000000000e+00
4.939999999999999947e-03 0.000000000000000000e+00
5.642999999999999579e-03 0.000000000000000000e+00
6.446000000000000341e-03 0.000000000000000000e+00
7.363999999999999886e-03 0.000000000000000000e+00
8.411999999999999339e-03 0.000000000000000000e+00
9.610000000000000486e-03 0.000000000000000000e+00
1.098000000000000018e-02 0.000000000000000000e+00
1.254000000000000080e-02 0.000000000000000000e+00
1.433000000000000072e-02 0.000000000000000000e+00
1.636999999999999914e-02 0.000000000000000000e+00
1.870000000000000134e-02 0.000000000000000000e+00
2.136000000000000051e-02 0.000000000000000000e+00
2.440000000000000155e-02 0.000000000000000000e+00
2.786999999999999894e-02 0.000000000000000000e+00
3.184000000000000025e-02 0.000000000000000000e+00
3.638000000000000261e-02 0.000000000000000000e+00
4.154999999999999666e-02 0.000000000000000000e+00
4.746999999999999831e-02 0.000000000000000000e+00
5.423000000000000043e-02 0.000000000000000000e+00
6.194999999999999812e-02 0.000000000000000000e+00
7.076999999999999957e-02 0.000000000000000000e+00
8.083999999999999519e-02 0.000000000000000000e+00
9.235000000000000153e-02 0.000000000000000000e+00
1.054999999999999966e-01 0.000000000000000000e+00
1.204999999999999960e-01 0.000000000000000000e+00
1.376999999999999891e-01 0.000000000000000000e+00
1.572999999999999954e-01 0.000000000000000000e+00
1.796999999999999986e-01 0.000000000000000000e+00
2.053000000000000103e-01 0.000000000000000000e+00
2.344999999999999862e-01 0.000000000000000000e+00
2.679000000000000270e-01 0.000000000000000000e+00
3.059999999999999942e-01 0.000000000000000000e+00
3.496000000000000218e-01 0.000000000000000000e+00
3.992999999999999883e-01 0.000000000000000000e+00
4.561999999999999944e-01 0.000000000000000000e+00
5.211000000000000076e-01 0.000000000000000000e+00
5.953000000000000513e-01 0.000000000000000000e+00
6.801000000000000378e-01 0.000000000000000000e+00
7.769000000000000350e-01 0.000000000000000000e+00
8.874999999999999556e-01 0.000000000000000000e+00
1.014000000000000012e+00 0.000000000000000000e+00
1.157999999999999918e+00 0.000000000000000000e+00
1.322999999999999954e+00 0.000000000000000000e+00
1.512000000000000011e+00 1.312000000000000117e-32
1.727000000000000091e+00 1.354999999999999973e-29
1.973000000000000087e+00 4.046999999999999648e-27
2.253000000000000114e+00 3.892000000000000001e-25
2.573999999999999844e+00 1.464999999999999856e-23
2.940999999999999837e+00 2.526000000000000004e-22
3.358999999999999986e+00 2.293999999999999991e-21
3.838000000000000078e+00 1.235000000000000073e-20
4.384000000000000341e+00 4.386999999999999748e-20
5.008000000000000007e+00 1.130999999999999991e-19
5.721000000000000085e+00 2.307000000000000031e-19
6.535999999999999588e+00 3.997999999999999835e-19
7.466000000000000192e+00 6.203999999999999883e-19
8.528999999999999915e+00 8.944999999999999396e-19
9.743999999999999773e+00 1.227000000000000096e-18
1.113000000000000078e+01 1.627999999999999927e-18
1.272000000000000064e+01 2.112999999999999850e-18
1.452999999999999936e+01 2.699999999999999885e-18
1.658999999999999986e+01 3.416000000000000158e-18
1.896000000000000085e+01 4.291999999999999965e-18
2.166000000000000014e+01 5.368999999999999704e-18
2.473999999999999844e+01 6.696999999999999879e-18
2.826000000000000156e+01 8.335999999999999401e-18
3.228000000000000114e+01 1.036000000000000034e-17
3.688000000000000256e+01 1.283999999999999947e-17
4.213000000000000256e+01 1.587999999999999870e-17
4.813000000000000256e+01 1.957999999999999904e-17
5.497999999999999687e+01 2.406999999999999903e-17
6.281000000000000227e+01 2.947000000000000111e-17
7.175000000000000000e+01 3.592999999999999910e-17
8.196999999999999886e+01 4.362000000000000055e-17
9.364000000000000057e+01 5.274000000000000132e-17
1.070000000000000000e+02 6.348999999999999728e-17
1.222000000000000028e+02 7.612000000000000480e-17
1.395999999999999943e+02 9.093000000000000534e-17
1.595000000000000000e+02 1.082000000000000005e-16
1.821999999999999886e+02 1.284000000000000009e-16
2.080999999999999943e+02 1.517000000000000048e-16
2.376999999999999886e+02 1.789000000000000079e-16
2.716000000000000227e+02 2.103000000000000103e-16
3.103000000000000114e+02 2.465000000000000119e-16
3.543999999999999773e+02 2.883000000000000205e-16
4.048999999999999773e+02 3.364000000000000034e-16
4.625000000000000000e+02 3.915000000000000014e-16
5.283999999999999773e+02 4.546000000000000308e-16
6.036000000000000227e+02 5.264999999999999764e-16
6.896000000000000227e+02 6.078999999999999778e-16
7.877000000000000455e+02 6.995999999999999690e-16
8.998999999999999773e+02 8.016000000000000487e-16
1.028000000000000000e+03 9.137999999999999786e-16
1.174000000000000000e+03 1.036000000000000071e-15
1.342000000000000000e+03 1.166000000000000014e-15
1.533000000000000000e+03 1.304000000000000087e-15
1.751000000000000000e+03 1.446000000000000028e-15
2.000000000000000000e+03 1.591000000000000018e-15


==> data/figure1/1s2/BSR.1s2.txt <==
1.183680000000000021e+01 3.751899999999999938e-23 3.751899999999999938e-24
1.185040000000000049e+01 1.011600000000000030e-22 1.011600000000000148e-23
1.186400000000000077e+01 1.449199999999999938e-22 1.449199999999999938e-23
1.187759999999999927e+01 1.215000000000000020e-22 1.215000000000000050e-23
1.189119999999999955e+01 1.128999999999999985e-22 1.129000000000000073e-23
1.190479999999999983e+01 1.070799999999999922e-22 1.070799999999999980e-23
1.191840000000000011e+01 1.034299999999999963e-22 1.034299999999999992e-23
1.193200000000000038e+01 1.011600000000000030e-22 1.011600000000000148e-23
1.194560000000000066e+01 9.975700000000000500e-23 9.975700000000000500e-24
1.195919999999999916e+01 9.845999999999999673e-23 9.845999999999999673e-24
1.197279999999999944e+01 9.801500000000000148e-23 9.801500000000000442e-24
1.198649999999999949e+01 9.789000000000000532e-23 9.789000000000001120e-24
1.200009999999999977e+01 9.801900000000000220e-23 9.801900000000000808e-24
1.201370000000000005e+01 9.836999999999999809e-23 9.837000000000000984e-24
1.202730000000000032e+01 9.890799999999999546e-23 9.890799999999999546e-24
1.204090000000000060e+01 9.963400000000000332e-23 9.963400000000000626e-24
1.205450000000000088e+01 1.005000000000000012e-22 1.005000000000000130e-23
1.206809999999999938e+01 1.015100000000000017e-22 1.015100000000000046e-23
1.208169999999999966e+01 1.026600000000000039e-22 1.026600000000000069e-23
1.209529999999999994e+01 1.023400000000000048e-22 1.023400000000000078e-23
1.210890000000000022e+01 1.035699999999999981e-22 1.035700000000000098e-23
1.212250000000000050e+01 1.049200000000000012e-22 1.049200000000000042e-23
1.213610000000000078e+01 1.063899999999999908e-22 1.063899999999999908e-23
1.214969999999999928e+01 1.079399999999999949e-22 1.079400000000000066e-23
1.216329999999999956e+01 1.096199999999999931e-22 1.096200000000000019e-23
1.217689999999999984e+01 1.113999999999999976e-22 1.114000000000000005e-23
1.219050000000000011e+01 1.132699999999999890e-22 1.132700000000000007e-23
1.220410000000000039e+01 1.152600000000000021e-22 1.152600000000000079e-23
1.221770000000000067e+01 1.173499999999999980e-22 1.173500000000000039e-23
1.223140000000000072e+01 1.195300000000000043e-22 1.195300000000000161e-23
1.224499999999999922e+01 1.218099999999999934e-22 1.218100000000000022e-23
1.225859999999999950e+01 1.238799999999999975e-22 1.238800000000000092e-23
1.227219999999999978e+01 1.263500000000000034e-22 1.263500000000000151e-23
1.228580000000000005e+01 1.289099999999999961e-22 1.289100000000000079e-23
1.229940000000000033e+01 1.315599999999999993e-22 1.315600000000000022e-23
1.231300000000000061e+01 1.343300000000000006e-22 1.343300000000000182e-23
1.232659999999999911e+01 1.371600000000000010e-22 1.371600000000000010e-23
1.234019999999999939e+01 1.400900000000000078e-22 1.400900000000000019e-23
1.235379999999999967e+01 1.431500000000000087e-22 1.431500000000000263e-23
1.236739999999999995e+01 1.462700000000000087e-22 1.462700000000000028e-23
1.238100000000000023e+01 1.494600000000000037e-22 1.494600000000000213e-23
1.239460000000000051e+01 1.527699999999999969e-22 1.527700000000000028e-23
1.240820000000000078e+01 1.561700000000000005e-22 1.561700000000000005e-23
1.242179999999999929e+01 1.596200000000000072e-22 1.596200000000000072e-23
1.243539999999999957e+01 1.631600000000000009e-22 1.631600000000000009e-23
1.244899999999999984e+01 1.670800000000000045e-22 1.670800000000000045e-23
1.246260000000000012e+01 1.708099999999999913e-22 1.708100000000000031e-23
1.247630000000000017e+01 1.745599999999999936e-22 1.745600000000000053e-23
1.248990000000000045e+01 1.783799999999999909e-22 1.783799999999999909e-23
1.250350000000000072e+01 1.822800000000000026e-22 1.822800000000000202e-23
1.251709999999999923e+01 1.862399999999999899e-22 1.862400000000000017e-23
1.253069999999999951e+01 1.902299999999999885e-22 1.902299999999999885e-23
1.254429999999999978e+01 1.942599999999999944e-22 1.942600000000000120e-23
1.255790000000000006e+01 1.983300000000000075e-22 1.983300000000000133e-23
1.257150000000000034e+01 2.024500000000000002e-22 2.024500000000000237e-23
1.258510000000000062e+01 2.066199999999999961e-22 2.066200000000000138e-23
1.259869999999999912e+01 2.108000000000000115e-22 2.108000000000000350e-23
1.261229999999999940e+01 2.150299999999999830e-22 2.150300000000000065e-23
1.262589999999999968e+01 2.192699999999999974e-22 2.192700000000000092e-23
1.263949999999999996e+01 2.235499999999999956e-22 2.235500000000000191e-23
1.265310000000000024e+01 2.278499999999999856e-22 2.278500000000000032e-23
1.266670000000000051e+01 2.321700000000000145e-22 2.321700000000000204e-23
1.268030000000000079e+01 2.365200000000000077e-22 2.365200000000000136e-23
1.269389999999999930e+01 2.408899999999999928e-22 2.408900000000000104e-23
1.270749999999999957e+01 2.452800000000000167e-22 2.452800000000000402e-23
1.272109999999999985e+01 2.497000000000000049e-22 2.497000000000000167e-23
1.273479999999999990e+01 2.541100000000000207e-22 2.541100000000000207e-23
1.274840000000000018e+01 2.585899999999999845e-22 2.585900000000000080e-23
1.276200000000000045e+01 2.630500000000000035e-22 2.630500000000000211e-23
1.277560000000000073e+01 2.675100000000000224e-22 2.675100000000000342e-23
1.278919999999999924e+01 2.719800000000000138e-22 2.719800000000000491e-23
1.280279999999999951e+01 2.764500000000000052e-22 2.764500000000000052e-23
1.281639999999999979e+01 2.809300000000000160e-22 2.809300000000000513e-23
1.283000000000000007e+01 2.854000000000000074e-22 2.854000000000000074e-23
1.284360000000000035e+01 2.898599999999999794e-22 2.898599999999999911e-23
1.285720000000000063e+01 2.943099999999999789e-22 2.943100000000000024e-23
1.287079999999999913e+01 2.987399999999999866e-22 2.987400000000000101e-23
1.288439999999999941e+01 3.031300000000000105e-22 3.031300000000000105e-23
1.289799999999999969e+01 3.074999999999999955e-22 3.075000000000000073e-23
1.291159999999999997e+01 3.118199999999999774e-22 3.118199999999999657e-23
1.292520000000000024e+01 3.161099999999999950e-22 3.161100000000000068e-23
1.293880000000000052e+01 3.203199999999999982e-22 3.203200000000000335e-23
1.295240000000000080e+01 3.244400000000000144e-22 3.244400000000000144e-23
1.296599999999999930e+01 3.284599999999999773e-22 3.284599999999999773e-23
1.297969999999999935e+01 3.323799999999999809e-22 3.323799999999999809e-23
1.299329999999999963e+01 3.362400000000000089e-22 3.362400000000000325e-23
1.300689999999999991e+01 3.397099999999999841e-22 3.397099999999999841e-23
1.302050000000000018e+01 3.430499999999999886e-22 3.430500000000000003e-23
1.303410000000000046e+01 3.465999999999999781e-22 3.466000000000000252e-23
1.304770000000000074e+01 3.499300000000000102e-22 3.499300000000000102e-23
1.306129999999999924e+01 3.548499999999999831e-22 3.548500000000000183e-23
1.307489999999999952e+01 3.829700000000000137e-22 3.829700000000000489e-23
1.308849999999999980e+01 3.581800000000000152e-22 3.581800000000000622e-23
1.310210000000000008e+01 3.456000000000000089e-22 3.456000000000000207e-23
1.311570000000000036e+01 3.214799999999999964e-22 3.214800000000000081e-23
1.312930000000000064e+01 3.267299999999999995e-22 3.267300000000000465e-23
1.314289999999999914e+01 3.138599999999999937e-22 3.138599999999999819e-23
1.315649999999999942e+01 3.003300000000000214e-22 3.003300000000000331e-23
1.317009999999999970e+01 2.860800000000000128e-22 2.860800000000000128e-23
1.318369999999999997e+01 2.712599999999999777e-22 2.712599999999999777e-23
1.319730000000000025e+01 2.507400000000000049e-22 2.507400000000000284e-23
1.321090000000000053e+01 3.503499999999999804e-22 3.503500000000000274e-23
1.322460000000000058e+01 3.427700000000000085e-22 3.427700000000000085e-23
1.323820000000000086e+01 3.329699999999999995e-22 3.329699999999999995e-23
1.325179999999999936e+01 3.436900000000000103e-22 3.436900000000000573e-23
1.326539999999999964e+01 3.540499999999999795e-22 3.540499999999999912e-23
1.327899999999999991e+01 3.601699999999999812e-22 3.601699999999999812e-23
1.329260000000000019e+01 3.721600000000000160e-22 3.721600000000000630e-23
1.330620000000000047e+01 3.864199999999999969e-22 3.864199999999999969e-23
1.331980000000000075e+01 3.962599999999999896e-22 3.962600000000000131e-23
1.333339999999999925e+01 4.043599999999999851e-22 4.043600000000000086e-23
1.334699999999999953e+01 4.098900000000000153e-22 4.098900000000000388e-23
1.336059999999999981e+01 4.140099999999999845e-22 4.140100000000000198e-23
1.337420000000000009e+01 4.179400000000000076e-22 4.179400000000000546e-23
1.338780000000000037e+01 4.204600000000000166e-22 4.204600000000000401e-23
1.340140000000000065e+01 4.135099999999999999e-22 4.135100000000000469e-23
1.341499999999999915e+01 4.140799999999999796e-22 4.140800000000000031e-23
1.342859999999999943e+01 4.132300000000000198e-22 4.132300000000000551e-23
1.344219999999999970e+01 4.145499999999999999e-22 4.145499999999999999e-23
1.345579999999999998e+01 4.118000000000000139e-22 4.118000000000000610e-23
1.346950000000000003e+01 4.085499999999999963e-22 4.085500000000000316e-23
1.348310000000000031e+01 4.068600000000000022e-22 4.068600000000000492e-23
1.349670000000000059e+01 4.057000000000000040e-22 4.057000000000000158e-23
1.351030000000000086e+01 4.076900000000000171e-22 4.076900000000000524e-23
1.352389999999999937e+01 4.102000000000000067e-22 4.102000000000000067e-23
1.353749999999999964e+01 4.130399999999999796e-22 4.130399999999999913e-23
1.355109999999999992e+01 4.158900000000000189e-22 4.158900000000000659e-23
1.356470000000000020e+01 4.238799999999999886e-22 4.238800000000000121e-23
1.357830000000000048e+01 4.240000000000000338e-22 4.240000000000000338e-23
1.359190000000000076e+01 4.044900000000000027e-22 4.044900000000000027e-23
1.360549999999999926e+01 3.947900000000000000e-22 3.947900000000000118e-23
1.361909999999999954e+01 3.932000000000000122e-22 3.932000000000000475e-23
1.363269999999999982e+01 3.944499999999999973e-22 3.944500000000000091e-23
1.364630000000000010e+01 4.044099999999999882e-22 4.044099999999999882e-23
1.365990000000000038e+01 4.069999999999999923e-22 4.070000000000000158e-23
1.367350000000000065e+01 4.095799999999999769e-22 4.095800000000000122e-23
1.368709999999999916e+01 4.119700000000000153e-22 4.119700000000000623e-23
1.370069999999999943e+01 4.141500000000000216e-22 4.141500000000000451e-23
1.371439999999999948e+01 4.160399999999999814e-22 4.160400000000000049e-23
1.372799999999999976e+01 4.177799999999999786e-22 4.177800000000000257e-23
1.374160000000000004e+01 4.190800000000000139e-22 4.190800000000000257e-23
1.375520000000000032e+01 4.200799999999999832e-22 4.200800000000000302e-23
1.376880000000000059e+01 4.207299999999999773e-22 4.207300000000000008e-23
1.378240000000000087e+01 4.186499999999999773e-22 4.186499999999999773e-23
1.379599999999999937e+01 4.215400000000000003e-22 4.215400000000000003e-23
1.380959999999999965e+01 4.218999999999999949e-22 4.219000000000000067e-23
1.382319999999999993e+01 4.219399999999999786e-22 4.219400000000000139e-23
1.383680000000000021e+01 4.221300000000000189e-22 4.221300000000000189e-23
1.385040000000000049e+01 4.225900000000000198e-22 4.225900000000000433e-23
1.386400000000000077e+01 4.228699999999999999e-22 4.228700000000000351e-23
1.387759999999999927e+01 4.229200000000000030e-22 4.229200000000000148e-23
1.389119999999999955e+01 4.239400000000000112e-22 4.239400000000000229e-23
1.390479999999999983e+01 4.202299999999999926e-22 4.202300000000000279e-23
1.391840000000000011e+01 4.244700000000000071e-22 4.244700000000000306e-23
1.393200000000000038e+01 4.246300000000000360e-22 4.246300000000000595e-23
1.394560000000000066e+01 4.241699999999999881e-22 4.241700000000000351e-23
1.395930000000000071e+01 4.228300000000000161e-22 4.228300000000000279e-23
1.397289999999999921e+01 4.229500000000000143e-22 4.229500000000000496e-23
1.398649999999999949e+01 4.327100000000000396e-22 4.327100000000000514e-23
1.400009999999999977e+01 4.369200000000000427e-22 4.369200000000000780e-23
1.401370000000000005e+01 4.057899999999999909e-22 4.057900000000000027e-23
1.402730000000000032e+01 4.323100000000000143e-22 4.323100000000000378e-23
1.404090000000000060e+01 4.341500000000000179e-22 4.341500000000000179e-23
1.405450000000000088e+01 4.357500000000000251e-22 4.357500000000000721e-23
1.406809999999999938e+01 4.384899999999999916e-22 4.384900000000000387e-23
1.408169999999999966e+01 4.431199999999999649e-22 4.431199999999999649e-23
1.409529999999999994e+01 4.482899999999999536e-22 4.482899999999999889e-23
1.410890000000000022e+01 4.532299999999999653e-22 4.532300000000000006e-23
1.412250000000000050e+01 4.532500000000000042e-22 4.532500000000000042e-23
1.413610000000000078e+01 4.536000000000000264e-22 4.536000000000000381e-23
1.414969999999999928e+01 4.535799999999999875e-22 4.535800000000000345e-23
1.416329999999999956e+01 4.390300000000000070e-22 4.390300000000000188e-23
1.417689999999999984e+01 4.469600000000000011e-22 4.469600000000000128e-23
1.419050000000000011e+01 4.394399999999999577e-22 4.394400000000000047e-23
1.420410000000000039e+01 4.551199999999999721e-22 4.551200000000000191e-23
1.421780000000000044e+01 4.651899999999999888e-22 4.651899999999999888e-23
1.423140000000000072e+01 4.731300000000000023e-22 4.731300000000000141e-23
1.424499999999999922e+01 4.771199999999999539e-22 4.771200000000000009e-23
1.425859999999999950e+01 4.764400000000000425e-22 4.764400000000000543e-23
1.427219999999999978e+01 4.657900000000000268e-22 4.657900000000000385e-23
1.428580000000000005e+01 4.509699999999999916e-22 4.509700000000000033e-23
1.429940000000000033e+01 4.732300000000000086e-22 4.732300000000000321e-23
1.431300000000000061e+01 4.691800000000000344e-22 4.691800000000000344e-23
1.432659999999999911e+01 4.949200000000000460e-22 4.949200000000000460e-23
1.434019999999999939e+01 4.818199999999999692e-22 4.818199999999999692e-23
1.435379999999999967e+01 4.988599999999999945e-22 4.988599999999999945e-23
1.436739999999999995e+01 5.084299999999999795e-22 5.084299999999999912e-23
1.438100000000000023e+01 5.105999999999999664e-22 5.106000000000000016e-23
1.439460000000000051e+01 5.133500000000000464e-22 5.133500000000000581e-23
1.440820000000000078e+01 5.146400000000000152e-22 5.146400000000000269e-23
1.442179999999999929e+01 5.132800000000000043e-22 5.132800000000000161e-23
1.443539999999999957e+01 5.141200000000000387e-22 5.141200000000000504e-23
1.444899999999999984e+01 5.178599999999999745e-22 5.178600000000000215e-23
1.446269999999999989e+01 5.208499999999999568e-22 5.208500000000000038e-23
1.447630000000000017e+01 5.248000000000000187e-22 5.248000000000000422e-23
1.448990000000000045e+01 5.266900000000000255e-22 5.266900000000000608e-23
1.450350000000000072e+01 5.308900000000000092e-22 5.308900000000000562e-23
1.451709999999999923e+01 5.358200000000000015e-22 5.358199999999999780e-23
1.453069999999999951e+01 5.398400000000000114e-22 5.398400000000000584e-23
1.454429999999999978e+01 5.445199999999999879e-22 5.445199999999999644e-23
1.455790000000000006e+01 5.510800000000000457e-22 5.510800000000000927e-23
1.457150000000000034e+01 5.503800000000000014e-22 5.503800000000000249e-23
1.458510000000000062e+01 5.575199999999999643e-22 5.575199999999999643e-23
1.459869999999999912e+01 5.584999999999999887e-22 5.584999999999999652e-23
1.461229999999999940e+01 5.621699999999999765e-22 5.621699999999999530e-23
1.462589999999999968e+01 5.631500000000000009e-22 5.631500000000000714e-23
1.463949999999999996e+01 5.676200000000000393e-22 5.676200000000000863e-23
1.465310000000000024e+01 5.691200000000000402e-22 5.691200000000000637e-23
1.466670000000000051e+01 5.734999999999999977e-22 5.734999999999999742e-23
1.468030000000000079e+01 5.766000000000000058e-22 5.766000000000000058e-23
1.469389999999999930e+01 5.832900000000000342e-22 5.832900000000000107e-23
1.470759999999999934e+01 5.900600000000000301e-22 5.900600000000000301e-23
1.472119999999999962e+01 5.968099999999999871e-22 5.968099999999999871e-23
1.473479999999999990e+01 6.028099999999999907e-22 6.028100000000000142e-23
1.474840000000000018e+01 6.073599999999999966e-22 6.073600000000000436e-23
1.476200000000000045e+01 6.069900000000000296e-22 6.069900000000000061e-23
1.477560000000000073e+01 6.125400000000000047e-22 6.125399999999999812e-23
1.478919999999999924e+01 6.121299999999999599e-22 6.121299999999999364e-23
1.480279999999999951e+01 6.154199999999999613e-22 6.154200000000000318e-23
1.481639999999999979e+01 6.164799999999999531e-22 6.164799999999999296e-23
1.483000000000000007e+01 6.195499999999999969e-22 6.195500000000000440e-23
1.484360000000000035e+01 6.231900000000000204e-22 6.231899999999999969e-23
1.485720000000000063e+01 6.268899999999999725e-22 6.268900000000000195e-23
1.487079999999999913e+01 6.306900000000000249e-22 6.306900000000000014e-23
1.488439999999999941e+01 6.309300000000000213e-22 6.309300000000000448e-23
1.489799999999999969e+01 6.334199999999999720e-22 6.334199999999999955e-23
1.491159999999999997e+01 6.310599999999999919e-22 6.310600000000000389e-23
1.492520000000000024e+01 6.341499999999999806e-22 6.341499999999999806e-23
1.493880000000000052e+01 6.367699999999999959e-22 6.367700000000000430e-23
1.496610000000000085e+01 6.376399999999999946e-22 6.376399999999999946e-23
1.497969999999999935e+01 6.409400000000000154e-22 6.409400000000000624e-23
1.499329999999999963e+01 6.363299999999999869e-22 6.363300000000000809e-23
1.500689999999999991e+01 6.476899999999999724e-22 6.476900000000000194e-23
1.502050000000000018e+01 6.515099999999999696e-22 6.515100000000000637e-23
1.503410000000000046e+01 6.515099999999999696e-22 6.515100000000000637e-23
1.504770000000000074e+01 6.572799999999999963e-22 6.572800000000000198e-23
1.506129999999999924e+01 6.677000000000000351e-22 6.677000000000000821e-23
1.507489999999999952e+01 6.697800000000000351e-22 6.697800000000001056e-23
1.508849999999999980e+01 6.693800000000000098e-22 6.693800000000000333e-23
1.510210000000000008e+01 6.730799999999999618e-22 6.730800000000000559e-23
1.511570000000000036e+01 6.700799999999999600e-22 6.700799999999999836e-23
1.512930000000000064e+01 6.717799999999999736e-22 6.717799999999999971e-23
1.514289999999999914e+01 6.749799999999999880e-22 6.749799999999999880e-23
1.515649999999999942e+01 6.768599999999999754e-22 6.768599999999999754e-23
1.518369999999999997e+01 6.773499999999999876e-22 6.773500000000000346e-23
1.519740000000000002e+01 6.884500000000000318e-22 6.884500000000001024e-23
1.521100000000000030e+01 6.643899999999999949e-22 6.643900000000000419e-23
1.522460000000000058e+01 6.737800000000000061e-22 6.737800000000000061e-23
1.523820000000000086e+01 6.872300000000000110e-22 6.872300000000000581e-23
1.525179999999999936e+01 6.919200000000000069e-22 6.919200000000000540e-23
1.526539999999999964e+01 6.944799999999999997e-22 6.944800000000000467e-23
1.527899999999999991e+01 7.005500000000000453e-22 7.005500000000001158e-23
1.529260000000000019e+01 7.016600000000000403e-22 7.016600000000001109e-23
1.530620000000000047e+01 7.002500000000000263e-22 7.002500000000001204e-23
1.531980000000000075e+01 7.011700000000000281e-22 7.011700000000000516e-23
1.533339999999999925e+01 6.967100000000000092e-22 6.967100000000000092e-23
1.534699999999999953e+01 6.970500000000000119e-22 6.970500000000000119e-23
1.536059999999999981e+01 6.862600000000000061e-22 6.862600000000000296e-23
1.537420000000000009e+01 6.940500000000000101e-22 6.940500000000000571e-23
1.538780000000000037e+01 6.973699999999999757e-22 6.973700000000000697e-23
1.540140000000000065e+01 6.852500000000000174e-22 6.852500000000001114e-23
1.541499999999999915e+01 6.816599999999999970e-22 6.816600000000000206e-23
1.542859999999999943e+01 6.841500000000000418e-22 6.841500000000000888e-23
1.544229999999999947e+01 6.932499999999999595e-22 6.932500000000000300e-23
1.545589999999999975e+01 6.999399999999999879e-22 6.999400000000000349e-23
1.546950000000000003e+01 7.021900000000000363e-22 7.021900000000000598e-23
1.548310000000000031e+01 7.096199999999999987e-22 7.096200000000000222e-23
1.549670000000000059e+01 7.149500000000000163e-22 7.149500000000000163e-23
1.551030000000000086e+01 7.132100000000000190e-22 7.132100000000001131e-23
1.552389999999999937e+01 7.154699999999999928e-22 7.154699999999999928e-23
1.553749999999999964e+01 7.148699999999999548e-22 7.148700000000000018e-23
1.555109999999999992e+01 7.198900000000000280e-22 7.198900000000000280e-23
1.556470000000000020e+01 7.420900000000000225e-22 7.420900000000000460e-23
1.557830000000000048e+01 7.285400000000000113e-22 7.285400000000000348e-23
1.559190000000000076e+01 7.320200000000000058e-22 7.320200000000000763e-23
1.560549999999999926e+01 7.314199999999999678e-22 7.314199999999999678e-23
1.561909999999999954e+01 7.405299999999999990e-22 7.405299999999999990e-23
1.563269999999999982e+01 7.458799999999999614e-22 7.458800000000000555e-23
1.564630000000000010e+01 7.455599999999999976e-22 7.455599999999999976e-23
1.565990000000000038e+01 7.508299999999999926e-22 7.508300000000000396e-23
1.567350000000000065e+01 7.545099999999999998e-22 7.545099999999999998e-23
1.568720000000000070e+01 7.618300000000000305e-22 7.618300000000000305e-23
1.570079999999999920e+01 7.653799999999999731e-22 7.653799999999999966e-23
1.571439999999999948e+01 7.681499999999999979e-22 7.681499999999999979e-23
1.572799999999999976e+01 7.768399999999999649e-22 7.768400000000000119e-23
1.574160000000000004e+01 7.709999999999999902e-22 7.710000000000000137e-23
1.575520000000000032e+01 7.729199999999999613e-22 7.729200000000000083e-23
1.576880000000000059e+01 7.762699999999999852e-22 7.762700000000000557e-23
1.578240000000000087e+01 7.827300000000000367e-22 7.827300000000001072e-23
1.579599999999999937e+01 7.972900000000000366e-22 7.972900000000000366e-23
1.580959999999999965e+01 7.842600000000000019e-22 7.842600000000000019e-23
1.582319999999999993e+01 7.867599999999999720e-22 7.867600000000000426e-23
1.583680000000000021e+01 7.846500000000000078e-22 7.846500000000001018e-23
1.600009999999999977e+01 8.257899999999999596e-22 8.257899999999999596e-23
1.750009999999999977e+01 9.567499999999999914e-22 9.567500000000000149e-23
2.000009999999999977e+01 1.072299999999999970e-21 1.072300000000000017e-22
2.500009999999999977e+01 1.252799999999999921e-21 1.252799999999999921e-22
3.000009999999999977e+01 1.471800000000000051e-21 1.471800000000000145e-22
4.000019999999999953e+01 1.809700000000000184e-21 1.809700000000000184e-22
5.000019999999999953e+01 1.971699999999999905e-21 1.971700000000000093e-22
6.000030000000000285e+01 2.072699999999999902e-21 2.072699999999999902e-22
7.000029999999999575e+01 2.123100000000000083e-21 2.123100000000000083e-22
8.000039999999999907e+01 2.131199999999999843e-21 2.131199999999999843e-22
9.000039999999999907e+01 2.114199999999999896e-21 2.114199999999999943e-22
1.000005000000000024e+02 2.083999999999999865e-21 2.084000000000000006e-22
1.250006000000000057e+02 1.976899999999999858e-21 1.976899999999999858e-22
1.500006999999999948e+02 1.859399999999999944e-21 1.859399999999999944e-22
1.750007999999999981e+02 1.750899999999999848e-21 1.750899999999999895e-22
2.000010000000000048e+02 1.653999999999999922e-21 1.654000000000000063e-22
2.250011000000000081e+02 1.567400000000000083e-21 1.567400000000000271e-22
2.500012000000000114e+02 1.487799999999999936e-21 1.487799999999999983e-22
2.750013000000000147e+02 1.413599999999999941e-21 1.413600000000000082e-22
3.000013999999999896e+02 1.342899999999999981e-21 1.342900000000000169e-22


==> data/figure1/1s2/Chutjian1981.1s2.txt <==
1.600000000000000000e+01 8.530000000000000078e-22 2.473699999999999891e-22
2.000000000000000000e+01 1.000000000000000096e-21 2.900000000000000164e-22
3.000000000000000000e+01 1.440000000000000108e-21 4.176000000000000049e-22
5.000000000000000000e+01 2.140000000000000024e-21 6.205999999999999694e-22
1.000000000000000000e+02 1.339999999999999985e-21 3.885999999999999562e-22


==> data/figure1/1s2/Filipovic2000a.1s2.txt <==
1.600000000000000000e+01 1.499999999999999955e-21 2.499999999999999769e-22
2.000000000000000000e+01 1.760000000000000048e-21 2.033333333333333189e-22
3.000000000000000000e+01 2.969999999999999893e-21 3.333333333333332712e-22
4.000000000000000000e+01 3.129999999999999863e-21 3.666666666666666453e-22
5.000000000000000000e+01 2.950000000000000132e-21 3.333333333333332712e-22
8.000000000000000000e+01 1.929999999999999899e-21 2.233333333333333152e-22


==> data/figure1/1s2/Khakoo2004.1s2.txt <==
1.400000000000000000e+01 7.720000000000000535e-22 1.510000000000000118e-22
1.500000000000000000e+01 1.590000000000000009e-21 2.820000000000000273e-22
1.750000000000000000e+01 1.799999999999999946e-21 3.280000000000000235e-22
2.000000000000000000e+01 1.870000000000000239e-21 2.940000000000000345e-22
3.000000000000000000e+01 2.070000000000000108e-21 3.870000000000000430e-22
5.000000000000000000e+01 1.780000000000000185e-21 3.929999999999999996e-22
1.000000000000000000e+02 1.549999999999999923e-21 3.470000000000000035e-22


==> data/figure1/1s2/Li1988.1s2.txt <==
3.968786575783061039e+02 9.647432360583040690e-22 4.502135101605419710e-23
4.976790156747190395e+02 8.325140696006335748e-22 3.885065658136289679e-23


==> data/figure1/1s3/BSR.1s3.txt <==
1.172789999999999999e+01 1.218499999999999948e-23 2.436999999999999896e-24
1.174160000000000004e+01 2.959000000000000255e-23 5.918000000000000509e-24
1.175520000000000032e+01 5.033900000000000202e-23 1.006780000000000070e-23
1.176880000000000059e+01 3.678900000000000255e-23 7.357800000000001392e-24
1.178240000000000087e+01 3.096300000000000105e-23 6.192600000000000650e-24
1.179599999999999937e+01 2.737099999999999799e-23 5.474199999999999745e-24
1.180959999999999965e+01 2.411299999999999950e-23 4.822600000000000488e-24
1.182319999999999993e+01 2.009499999999999876e-23 4.019000000000000192e-24
1.183680000000000021e+01 1.635100000000000054e-23 3.270200000000000108e-24
1.185040000000000049e+01 1.712900000000000017e-23 3.425800000000000035e-24
1.186400000000000077e+01 1.785799999999999976e-23 3.571599999999999806e-24
1.187759999999999927e+01 1.642799999999999977e-23 3.285600000000000248e-24
1.189119999999999955e+01 1.643300000000000068e-23 3.286600000000000429e-24
1.190479999999999983e+01 1.662199999999999959e-23 3.324399999999999771e-24
1.191840000000000011e+01 1.689299999999999864e-23 3.378600000000000169e-24
1.193200000000000038e+01 1.720000000000000126e-23 3.440000000000000546e-24
1.194560000000000066e+01 1.751299999999999909e-23 3.502599999999999817e-24
1.195919999999999916e+01 1.778300000000000089e-23 3.556600000000000032e-24
1.197279999999999944e+01 1.809499999999999854e-23 3.618999999999999855e-24
1.198649999999999949e+01 1.840300000000000134e-23 3.680600000000000415e-24
1.200009999999999977e+01 1.871000000000000102e-23 3.742000000000000058e-24
1.201370000000000005e+01 1.901400000000000016e-23 3.802799999999999886e-24
1.202730000000000032e+01 1.932300000000000021e-23 3.864599999999999894e-24
1.204090000000000060e+01 1.964099999999999894e-23 3.928200000000000082e-24
1.205450000000000088e+01 1.996499999999999876e-23 3.992999999999999898e-24
1.206809999999999938e+01 2.029599999999999984e-23 4.059200000000000262e-24
1.208169999999999966e+01 2.063900000000000015e-23 4.127800000000000619e-24
1.209529999999999994e+01 2.099299999999999952e-23 4.198600000000000051e-24
1.210890000000000022e+01 2.136000000000000124e-23 4.272000000000000394e-24
1.212250000000000050e+01 2.174299999999999997e-23 4.348599999999999993e-24
1.213610000000000078e+01 2.214199999999999865e-23 4.428400000000000319e-24
1.214969999999999928e+01 2.255199999999999933e-23 4.510400000000000454e-24
1.216329999999999956e+01 2.298400000000000105e-23 4.596800000000000209e-24
1.217689999999999984e+01 2.342699999999999887e-23 4.685399999999999775e-24
1.219050000000000011e+01 2.389000000000000032e-23 4.778000000000000063e-24
1.220410000000000039e+01 2.436799999999999860e-23 4.873600000000000160e-24
1.221770000000000067e+01 2.486500000000000031e-23 4.973000000000000062e-24
1.223140000000000072e+01 2.537599999999999868e-23 5.075200000000000324e-24
1.224499999999999922e+01 2.590800000000000085e-23 5.181600000000000757e-24
1.225859999999999950e+01 2.644999999999999895e-23 5.290000000000000083e-24
1.227219999999999978e+01 2.701400000000000102e-23 5.402800000000000498e-24
1.228580000000000005e+01 2.758999999999999939e-23 5.518000000000000172e-24
1.229940000000000033e+01 2.818000000000000029e-23 5.636000000000000205e-24
1.231300000000000061e+01 2.878999999999999893e-23 5.758000000000000227e-24
1.232659999999999911e+01 2.940700000000000178e-23 5.881400000000000796e-24
1.234019999999999939e+01 3.004000000000000164e-23 6.008000000000000622e-24
1.235379999999999967e+01 3.068899999999999852e-23 6.137799999999999703e-24
1.236739999999999995e+01 3.134600000000000272e-23 6.269200000000000984e-24
1.238100000000000023e+01 3.201100000000000249e-23 6.402200000000000791e-24
1.239460000000000051e+01 3.269399999999999963e-23 6.538800000000000221e-24
1.240820000000000078e+01 3.338499999999999823e-23 6.676999999999999646e-24
1.242179999999999929e+01 3.407999999999999755e-23 6.815999999999999803e-24
1.243539999999999957e+01 3.478299999999999831e-23 6.956599999999999956e-24
1.244899999999999984e+01 3.549600000000000088e-23 7.099200000000000471e-24
1.246260000000000012e+01 3.621600000000000178e-23 7.243200000000000063e-24
1.247630000000000017e+01 3.693799999999999717e-23 7.387600000000000022e-24
1.248990000000000045e+01 3.766399999999999915e-23 7.532800000000000712e-24
1.250350000000000072e+01 3.839099999999999838e-23 7.678199999999999382e-24
1.251709999999999923e+01 3.912599999999999906e-23 7.825199999999999517e-24
1.253069999999999951e+01 3.986300000000000009e-23 7.972600000000000018e-24
1.254429999999999978e+01 4.059400000000000004e-23 8.118800000000000890e-24
1.255790000000000006e+01 4.132000000000000203e-23 8.264000000000001581e-24
1.257150000000000034e+01 4.205399999999999958e-23 8.410800000000000798e-24
1.258510000000000062e+01 4.278499999999999953e-23 8.557000000000000200e-24
1.259869999999999912e+01 4.350900000000000116e-23 8.701800000000000525e-24
1.261229999999999940e+01 4.423699999999999762e-23 8.847400000000000113e-24
1.262589999999999968e+01 4.493599999999999767e-23 8.987199999999999533e-24
1.263949999999999996e+01 4.563800000000000119e-23 9.127600000000000238e-24
1.265310000000000024e+01 4.632699999999999942e-23 9.265400000000000766e-24
1.266670000000000051e+01 4.701099999999999969e-23 9.402200000000001113e-24
1.268030000000000079e+01 4.768400000000000091e-23 9.536800000000000181e-24
1.269389999999999930e+01 4.834299999999999959e-23 9.668600000000001094e-24
1.270749999999999957e+01 4.898299999999999778e-23 9.796600000000000731e-24
1.272109999999999985e+01 4.960499999999999859e-23 9.921000000000000012e-24
1.273479999999999990e+01 5.020700000000000166e-23 1.004140000000000151e-23
1.274840000000000018e+01 5.078799999999999799e-23 1.015759999999999989e-23
1.276200000000000045e+01 5.134999999999999971e-23 1.026999999999999994e-23
1.277560000000000073e+01 5.188900000000000020e-23 1.037780000000000092e-23
1.278919999999999924e+01 5.240200000000000187e-23 1.048040000000000155e-23
1.280279999999999951e+01 5.288499999999999812e-23 1.057699999999999962e-23
1.281639999999999979e+01 5.333800000000000069e-23 1.066760000000000102e-23
1.283000000000000007e+01 5.375699999999999712e-23 1.075140000000000060e-23
1.284360000000000035e+01 5.414200000000000503e-23 1.082840000000000130e-23
1.285720000000000063e+01 5.448800000000000295e-23 1.089760000000000147e-23
1.287079999999999913e+01 5.479699999999999711e-23 1.095940000000000001e-23
1.288439999999999941e+01 5.506400000000000132e-23 1.101280000000000114e-23
1.289799999999999969e+01 5.528699999999999756e-23 1.105740000000000010e-23
1.291159999999999997e+01 5.546599999999999761e-23 1.109319999999999982e-23
1.292520000000000024e+01 5.559200000000000276e-23 1.111840000000000085e-23
1.293880000000000052e+01 5.566199999999999779e-23 1.113240000000000044e-23
1.295240000000000080e+01 5.566699999999999575e-23 1.113339999999999915e-23
1.296599999999999930e+01 5.560299999999999593e-23 1.112059999999999919e-23
1.297969999999999935e+01 5.545900000000000516e-23 1.109180000000000221e-23
1.299329999999999963e+01 5.534299999999999593e-23 1.106860000000000007e-23
1.300689999999999991e+01 5.489300000000000272e-23 1.097860000000000143e-23
1.302050000000000018e+01 5.449099999999999467e-23 1.089819999999999982e-23
1.303410000000000046e+01 5.367300000000000544e-23 1.073460000000000138e-23
1.304770000000000074e+01 5.275899999999999884e-23 1.055180000000000006e-23
1.306129999999999924e+01 5.136299999999999912e-23 1.027260000000000012e-23
1.307489999999999952e+01 4.932100000000000013e-23 9.864200000000000907e-24
1.308849999999999980e+01 4.518200000000000101e-23 9.036400000000000496e-24
1.310210000000000008e+01 4.508000000000000020e-23 9.016000000000000921e-24
1.311570000000000036e+01 4.505800000000000210e-23 9.011600000000001301e-24
1.312930000000000064e+01 4.695900000000000204e-23 9.391800000000000408e-24
1.314289999999999914e+01 4.734599999999999856e-23 9.469200000000000005e-24
1.315649999999999942e+01 4.691400000000000272e-23 9.382800000000001719e-24
1.317009999999999970e+01 4.546799999999999983e-23 9.093599999999999967e-24
1.318369999999999997e+01 4.252900000000000026e-23 8.505800000000000345e-24
1.319730000000000025e+01 3.625000000000000206e-23 7.250000000000000411e-24
1.321090000000000053e+01 9.119900000000000315e-23 1.823980000000000180e-23
1.322460000000000058e+01 7.009099999999999459e-23 1.401819999999999833e-23
1.323820000000000086e+01 6.009300000000000269e-23 1.201860000000000142e-23
1.325179999999999936e+01 5.692100000000000506e-23 1.138420000000000101e-23
1.326539999999999964e+01 5.661699999999999710e-23 1.132339999999999971e-23
1.327899999999999991e+01 5.699800000000000429e-23 1.139960000000000115e-23
1.329260000000000019e+01 5.822899999999999474e-23 1.164579999999999954e-23
1.330620000000000047e+01 5.964299999999999772e-23 1.192859999999999984e-23
1.331980000000000075e+01 6.030700000000000025e-23 1.206140000000000093e-23
1.333339999999999925e+01 6.075999999999999694e-23 1.215199999999999939e-23
1.334699999999999953e+01 6.001700000000000070e-23 1.200340000000000073e-23
1.336059999999999981e+01 5.903500000000000532e-23 1.180700000000000165e-23
1.337420000000000009e+01 5.774800000000000474e-23 1.154960000000000183e-23
1.338780000000000037e+01 5.423799999999999888e-23 1.084759999999999978e-23
1.340140000000000065e+01 5.096899999999999840e-23 1.019379999999999997e-23
1.341499999999999915e+01 4.839899999999999796e-23 9.679799999999999593e-24
1.342859999999999943e+01 4.512799999999999712e-23 9.025599999999999424e-24
1.344219999999999970e+01 4.164099999999999836e-23 8.328200000000000848e-24
1.345579999999999998e+01 3.897499999999999820e-23 7.795000000000000521e-24
1.346950000000000003e+01 3.723100000000000020e-23 7.446200000000000039e-24
1.348310000000000031e+01 3.668799999999999898e-23 7.337599999999999796e-24
1.349670000000000059e+01 3.564900000000000210e-23 7.129800000000001302e-24
1.351030000000000086e+01 3.659800000000000034e-23 7.319600000000000949e-24
1.352389999999999937e+01 3.778999999999999843e-23 7.558000000000000274e-24
1.353749999999999964e+01 3.907400000000000141e-23 7.814800000000000281e-24
1.355109999999999992e+01 3.992000000000000158e-23 7.984000000000000904e-24
1.356470000000000020e+01 4.022599999999999814e-23 8.045199999999999629e-24
1.357830000000000048e+01 4.549300000000000142e-23 9.098600000000000871e-24
1.359190000000000076e+01 4.742200000000000055e-23 9.484400000000000697e-24
1.360549999999999926e+01 4.357199999999999785e-23 8.714399999999999571e-24
1.361909999999999954e+01 4.004100000000000289e-23 8.008200000000001754e-24
1.363269999999999982e+01 3.752099999999999974e-23 7.504200000000000242e-24
1.364630000000000010e+01 3.681799999999999898e-23 7.363600000000000089e-24
1.365990000000000038e+01 3.648799999999999808e-23 7.297599999999999909e-24
1.367350000000000065e+01 3.624699999999999857e-23 7.249400000000000596e-24
1.368709999999999916e+01 3.594100000000000201e-23 7.188200000000000402e-24
1.370069999999999943e+01 3.545300000000000192e-23 7.090600000000000679e-24
1.371439999999999948e+01 3.498099999999999885e-23 6.996199999999999477e-24
1.372799999999999976e+01 3.434900000000000211e-23 6.869800000000001304e-24
1.374160000000000004e+01 3.375399999999999737e-23 6.750800000000000355e-24
1.375520000000000032e+01 3.326000000000000207e-23 6.652000000000001002e-24
1.376880000000000059e+01 3.298799999999999990e-23 6.597600000000000422e-24
1.378240000000000087e+01 3.321199999999999927e-23 6.642399999999999560e-24
1.379599999999999937e+01 3.355099999999999886e-23 6.710200000000000654e-24
1.380959999999999965e+01 3.431700000000000220e-23 6.863400000000001322e-24
1.382319999999999993e+01 3.522399999999999872e-23 7.044800000000000625e-24
1.383680000000000021e+01 3.617699999999999767e-23 7.235399999999999534e-24
1.385040000000000049e+01 3.709000000000000115e-23 7.417999999999999935e-24
1.386400000000000077e+01 3.793000000000000024e-23 7.586000000000000929e-24
1.387759999999999927e+01 3.868200000000000105e-23 7.736400000000000503e-24
1.389119999999999955e+01 3.933600000000000177e-23 7.867200000000001235e-24
1.390479999999999983e+01 3.991400000000000050e-23 7.982800000000001275e-24
1.391840000000000011e+01 4.021299999999999873e-23 8.042600000000000922e-24
1.393200000000000038e+01 4.071999999999999932e-23 8.144000000000000451e-24
1.394560000000000066e+01 4.127500000000000271e-23 8.255000000000001423e-24
1.395930000000000071e+01 4.244599999999999994e-23 8.489200000000000576e-24
1.397289999999999921e+01 4.645600000000000218e-23 9.291200000000001611e-24
1.398649999999999949e+01 4.868199999999999918e-23 9.736400000000000718e-24
1.400009999999999977e+01 4.584200000000000282e-23 9.168400000000000857e-24
1.401370000000000005e+01 4.455199999999999875e-23 8.910399999999999751e-24
1.402730000000000032e+01 4.396599999999999858e-23 8.793199999999999715e-24
1.404090000000000060e+01 4.367199999999999831e-23 8.734400000000000249e-24
1.405450000000000088e+01 4.343799999999999713e-23 8.687600000000000014e-24
1.406809999999999938e+01 4.298799999999999804e-23 8.597599999999999902e-24
1.408169999999999966e+01 4.131600000000000130e-23 8.263200000000000848e-24
1.409529999999999994e+01 4.008200000000000149e-23 8.016400000000001180e-24
1.410890000000000022e+01 3.991299999999999738e-23 7.982600000000000357e-24
1.412250000000000050e+01 3.921000000000000249e-23 7.842000000000000204e-24
1.413610000000000078e+01 3.951799999999999941e-23 7.903600000000000765e-24
1.414969999999999928e+01 3.873999999999999978e-23 7.748000000000000838e-24
1.416329999999999956e+01 3.826899999999999983e-23 7.653800000000000553e-24
1.417689999999999984e+01 4.088699999999999719e-23 8.177399999999999438e-24
1.419050000000000011e+01 4.066299999999999783e-23 8.132599999999999565e-24
1.420410000000000039e+01 4.423899999999999799e-23 8.847800000000000479e-24
1.421780000000000044e+01 4.618699999999999761e-23 9.237400000000000111e-24
1.423140000000000072e+01 4.649500000000000042e-23 9.299000000000000671e-24
1.424499999999999922e+01 4.649300000000000005e-23 9.298600000000000305e-24
1.425859999999999950e+01 4.658299999999999870e-23 9.316600000000000621e-24
1.427219999999999978e+01 5.095999999999999971e-23 1.019200000000000053e-23
1.428580000000000005e+01 5.236699999999999848e-23 1.047340000000000028e-23
1.429940000000000033e+01 4.870599999999999764e-23 9.741200000000000704e-24
1.431300000000000061e+01 4.482699999999999853e-23 8.965400000000000881e-24
1.432659999999999911e+01 4.330600000000000265e-23 8.661200000000000824e-24
1.434019999999999939e+01 4.212600000000000085e-23 8.425200000000000757e-24
1.435379999999999967e+01 4.019399999999999824e-23 8.038799999999999647e-24
1.436739999999999995e+01 3.891699999999999946e-23 7.783400000000000187e-24
1.438100000000000023e+01 3.794000000000000205e-23 7.588000000000001291e-24
1.439460000000000051e+01 3.771799999999999716e-23 7.543600000000000314e-24
1.440820000000000078e+01 3.741400000000000096e-23 7.482800000000000487e-24
1.442179999999999929e+01 3.708899999999999803e-23 7.417800000000000487e-24
1.443539999999999957e+01 3.723100000000000020e-23 7.446200000000000039e-24
1.444899999999999984e+01 3.709999999999999708e-23 7.420000000000000297e-24
1.446269999999999989e+01 3.836099999999999883e-23 7.672199999999999767e-24
1.447630000000000017e+01 3.889999999999999933e-23 7.780000000000000747e-24
1.448990000000000045e+01 3.928500000000000136e-23 7.856999999999999978e-24
1.450350000000000072e+01 3.928999999999999933e-23 7.858000000000000159e-24
1.451709999999999923e+01 3.992499999999999955e-23 7.985000000000001085e-24
1.453069999999999951e+01 3.989000000000000203e-23 7.978000000000001289e-24
1.454429999999999978e+01 3.998000000000000068e-23 7.996000000000000136e-24
1.455790000000000006e+01 4.082699999999999810e-23 8.165400000000000207e-24
1.457150000000000034e+01 3.956800000000000258e-23 7.913600000000001104e-24
1.458510000000000062e+01 4.077999999999999841e-23 8.155999999999999683e-24
1.459869999999999912e+01 4.147699999999999809e-23 8.295400000000000206e-24
1.461229999999999940e+01 4.212600000000000085e-23 8.425200000000000757e-24
1.462589999999999968e+01 4.254199999999999967e-23 8.508400000000000522e-24
1.463949999999999996e+01 4.297099999999999790e-23 8.594200000000000462e-24
1.465310000000000024e+01 4.337099999999999971e-23 8.674200000000000236e-24
1.466670000000000051e+01 4.383500000000000133e-23 8.767000000000001442e-24
1.468030000000000079e+01 4.477500000000000088e-23 8.955000000000000175e-24
1.469389999999999930e+01 4.526300000000000096e-23 9.052600000000001368e-24
1.470759999999999934e+01 4.557800000000000209e-23 9.115600000000001006e-24
1.472119999999999962e+01 4.639999999999999793e-23 9.280000000000000174e-24
1.473479999999999990e+01 4.667200000000000010e-23 9.334400000000000020e-24
1.474840000000000018e+01 4.609899999999999933e-23 9.219800000000000160e-24
1.476200000000000045e+01 4.451100000000000016e-23 8.902200000000000325e-24
1.477560000000000073e+01 4.500100000000000060e-23 9.000200000000000415e-24
1.478919999999999924e+01 4.539799999999999893e-23 9.079600000000000374e-24
1.480279999999999951e+01 4.517300000000000232e-23 9.034600000000001052e-24
1.481639999999999979e+01 4.374800000000000030e-23 8.749600000000000941e-24
1.483000000000000007e+01 4.279799999999999894e-23 8.559600000000000377e-24
1.484360000000000035e+01 4.256700000000000125e-23 8.513400000000001426e-24
1.485720000000000063e+01 4.238200000000000012e-23 8.476400000000000612e-24
1.487079999999999913e+01 4.277100000000000288e-23 8.554200000000000576e-24
1.488439999999999941e+01 4.263599999999999904e-23 8.527200000000000101e-24
1.489799999999999969e+01 4.253599999999999858e-23 8.507200000000000892e-24
1.491159999999999997e+01 4.168000000000000248e-23 8.336000000000001377e-24
1.492520000000000024e+01 4.187699999999999990e-23 8.375399999999999980e-24
1.493880000000000052e+01 4.210400000000000275e-23 8.420800000000001137e-24
1.496610000000000085e+01 4.189800000000000076e-23 8.379600000000000152e-24
1.497969999999999935e+01 4.200400000000000229e-23 8.400800000000000459e-24
1.499329999999999963e+01 4.177099999999999836e-23 8.354199999999999672e-24
1.500689999999999991e+01 4.197599999999999723e-23 8.395199999999999740e-24
1.502050000000000018e+01 4.220799999999999804e-23 8.441599999999999609e-24
1.503410000000000046e+01 4.300400000000000093e-23 8.600800000000001362e-24
1.504770000000000074e+01 4.245400000000000139e-23 8.490800000000000571e-24
1.506129999999999924e+01 4.342400000000000048e-23 8.684800000000000389e-24
1.507489999999999952e+01 4.317799999999999713e-23 8.635599999999999427e-24
1.508849999999999980e+01 4.245699999999999899e-23 8.491400000000000386e-24
1.510210000000000008e+01 4.229400000000000184e-23 8.458800000000000662e-24
1.511570000000000036e+01 4.235000000000000021e-23 8.470000000000000630e-24
1.512930000000000064e+01 4.227799999999999895e-23 8.455600000000000671e-24
1.514289999999999914e+01 4.438900000000000160e-23 8.877800000000001496e-24
1.515649999999999942e+01 4.779500000000000041e-23 9.559000000000000669e-24
1.518369999999999997e+01 4.487399999999999821e-23 8.974799999999999936e-24
1.519740000000000002e+01 4.575799999999999938e-23 9.151600000000000170e-24
1.521100000000000030e+01 4.528000000000000110e-23 9.056000000000000808e-24
1.522460000000000058e+01 4.517899999999999753e-23 9.035800000000000681e-24
1.523820000000000086e+01 4.557800000000000209e-23 9.115600000000001006e-24
1.525179999999999936e+01 4.585199999999999875e-23 9.170399999999999749e-24
1.526539999999999964e+01 4.600200000000000236e-23 9.200400000000000766e-24
1.527899999999999991e+01 4.609699999999999897e-23 9.219399999999999794e-24
1.529260000000000019e+01 4.583499999999999861e-23 9.167000000000000310e-24
1.530620000000000047e+01 4.646799999999999847e-23 9.293600000000000870e-24
1.531980000000000075e+01 4.634100000000000195e-23 9.268200000000000391e-24
1.533339999999999925e+01 4.550600000000000083e-23 9.101200000000001047e-24
1.534699999999999953e+01 4.508499999999999816e-23 9.016999999999999633e-24
1.536059999999999981e+01 4.475300000000000278e-23 8.950600000000000555e-24
1.537420000000000009e+01 4.579499999999999725e-23 9.159000000000000332e-24
1.538780000000000037e+01 4.609299999999999825e-23 9.218600000000000531e-24
1.540140000000000065e+01 4.610900000000000114e-23 9.221800000000000522e-24
1.541499999999999915e+01 4.673699999999999716e-23 9.347399999999999432e-24
1.542859999999999943e+01 4.638200000000000055e-23 9.276400000000001286e-24
1.544229999999999947e+01 4.804899999999999932e-23 9.609800000000000158e-24
1.545589999999999975e+01 4.742699999999999851e-23 9.485400000000000878e-24
1.546950000000000003e+01 4.806700000000000258e-23 9.613400000000000515e-24
1.548310000000000031e+01 4.964499999999999995e-23 9.928999999999999989e-24
1.549670000000000059e+01 4.989699999999999850e-23 9.979400000000000581e-24
1.551030000000000086e+01 4.823499999999999769e-23 9.647000000000000420e-24
1.552389999999999937e+01 4.791699999999999896e-23 9.583400000000000968e-24
1.553749999999999964e+01 4.779399999999999729e-23 9.558799999999999752e-24
1.555109999999999992e+01 4.945500000000000085e-23 9.891000000000000464e-24
1.556470000000000020e+01 5.074099999999999831e-23 1.014820000000000084e-23
1.557830000000000048e+01 4.907699999999999715e-23 9.815400000000000311e-24
1.559190000000000076e+01 5.006600000000000261e-23 1.001320000000000140e-23
1.560549999999999926e+01 4.902499999999999950e-23 9.805000000000001075e-24
1.561909999999999954e+01 4.939799999999999936e-23 9.879600000000001047e-24
1.563269999999999982e+01 4.980400000000000225e-23 9.960800000000000450e-24
1.564630000000000010e+01 4.956499999999999723e-23 9.913000000000000034e-24
1.565990000000000038e+01 4.945399999999999773e-23 9.890799999999999546e-24
1.567350000000000065e+01 4.833299999999999778e-23 9.666600000000000732e-24
1.568720000000000070e+01 4.873499999999999995e-23 9.747000000000000872e-24
1.570079999999999920e+01 4.874100000000000104e-23 9.748200000000000501e-24
1.571439999999999948e+01 4.991399999999999863e-23 9.982800000000000020e-24
1.572799999999999976e+01 5.024199999999999917e-23 1.004839999999999983e-23
1.574160000000000004e+01 5.016599999999999718e-23 1.003320000000000061e-23
1.575520000000000032e+01 5.071999999999999745e-23 1.014400000000000067e-23
1.576880000000000059e+01 4.997700000000000121e-23 9.995400000000000536e-24
1.578240000000000087e+01 4.892800000000000253e-23 9.785600000000001681e-24
1.579599999999999937e+01 4.847799999999999756e-23 9.695600000000000099e-24
1.580959999999999965e+01 4.797800000000000118e-23 9.595600000000001117e-24
1.582319999999999993e+01 4.756900000000000068e-23 9.513800000000000430e-24
1.583680000000000021e+01 4.662300000000000005e-23 9.324600000000000598e-24
1.600009999999999977e+01 4.724100000000000014e-23 9.448200000000000616e-24
1.750009999999999977e+01 5.350000000000000060e-23 1.070000000000000130e-23
2.000009999999999977e+01 4.961000000000000243e-23 9.922000000000001662e-24
2.500009999999999977e+01 3.569000000000000070e-23 7.138000000000000728e-24
3.000009999999999977e+01 2.741500000000000007e-23 5.483000000000000455e-24
4.000019999999999953e+01 1.172899999999999930e-23 2.345800000000000154e-24
5.000019999999999953e+01 5.347099999999999830e-24 1.069419999999999966e-24
6.000030000000000285e+01 3.604599999999999896e-24 7.209200000000000343e-25
7.000029999999999575e+01 2.642200000000000049e-24 5.284400000000000834e-25
8.000039999999999907e+01 1.986799999999999885e-24 3.973600000000000045e-25
9.000039999999999907e+01 1.527800000000000082e-24 3.055600000000000348e-25
1.000005000000000024e+02 1.228800000000000011e-24 2.457600000000000205e-25
1.250006000000000057e+02 6.382799999999999744e-25 1.276559999999999995e-25
1.500006999999999948e+02 3.015399999999999911e-25 6.030800000000000052e-26
1.750007999999999981e+02 1.667500000000000100e-25 3.335000000000000315e-26
2.000010000000000048e+02 1.002700000000000008e-25 2.005400000000000016e-26
2.250011000000000081e+02 6.501499999999999500e-26 1.300300000000000015e-26
2.500012000000000114e+02 4.437300000000000087e-26 8.874600000000000173e-27
2.750013000000000147e+02 3.174699999999999942e-26 6.349399999999999885e-27
3.000013999999999896e+02 2.359000000000000036e-26 4.718000000000000360e-27


==> data/figure1/1s3/Chutjian1981.1s3.txt <==
1.600000000000000000e+01 6.089999999999999875e-23 2.009700000000000206e-23
2.000000000000000000e+01 6.440000000000000868e-23 2.125200000000000228e-23
3.000000000000000000e+01 4.539999999999999929e-23 2.133800000000000020e-23
5.000000000000000000e+01 1.120000000000000208e-23 5.264000000000001259e-24
1.000000000000000000e+02 5.410000000000000478e-24 2.542700000000000423e-24


==> data/figure1/1s3/Filipovic2000b.1s3.txt <==
2.000000000000000000e+01 1.200000000000000011e-22 1.333333333333333085e-23
4.000000000000000000e+01 6.300000000000000236e-23 9.666666666666667215e-24


==> data/figure1/1s3/Khakoo2004.1s3.txt <==
1.400000000000000000e+01 6.979999999999999780e-23 1.930000000000000193e-23
1.500000000000000000e+01 1.640000000000000117e-22 3.749999999999999888e-23
1.750000000000000000e+01 1.460000000000000010e-22 3.080000000000000389e-23
2.000000000000000000e+01 1.370000000000000191e-22 2.320000000000000190e-23
3.000000000000000000e+01 3.999999999999999842e-23 7.510000000000000410e-24
5.000000000000000000e+01 7.260000000000000750e-24 1.760000000000000160e-24
1.000000000000000000e+02 1.330000000000000091e-24 4.999999999999999619e-25


==> data/figure1/1s3/Schappe1994.1s3.txt <==
1.247138456985627641e+01 1.668935387268585081e-23 1.390779489390487506e-24
1.328779668955223769e+01 3.032989023991346494e-23 2.527490853326121834e-24
1.410377259633663982e+01 4.504641845564546416e-23 3.753868204637121524e-24
1.491941886495492753e+01 6.057605414780402041e-23 5.048004512317001701e-24
1.559802240335357482e+01 7.623490800108122254e-23 6.352909000090101633e-24
1.655183911170716726e+01 8.885364206013543296e-23 7.404470171677951767e-24
1.736781501849157650e+01 1.035701702758675027e-22 8.630847522988958070e-24
1.818420731032792048e+01 1.172596153634816504e-22 9.771634613623470378e-24
1.988252050756935319e+01 1.331832660161049651e-22 1.109860550134208043e-23
2.188538463951083202e+01 1.112458123233230503e-22 9.270484360276920367e-24
2.271034752366626464e+01 1.037944630238456809e-22 8.649538585320472427e-24
2.435959666626773412e+01 9.056077450808226564e-23 7.546731209006854490e-24
2.655722492227373266e+01 7.629667178378559975e-23 6.358055981982133313e-24
2.971381025923881225e+01 6.197171735832686034e-23 5.164309779860571695e-24
3.355505158875037353e+01 4.837622988814717239e-23 4.031352490678930543e-24
3.739462737805418158e+01 3.888907493043878474e-23 3.240756244203231939e-24
4.137012314502685939e+01 3.204215810350082658e-23 2.670179841958402215e-24
4.520830850567508463e+01 2.598472716290010248e-23 2.165393930241674839e-24
4.931977258072443959e+01 2.165883346079036077e-23 1.804902788399196976e-24
5.343097641511634066e+01 1.797486671375432034e-23 1.497905559479526572e-24
5.726765237995127933e+01 1.564061211258059641e-23 1.303384342715049701e-24
6.137841380522549883e+01 1.304792118916973061e-23 1.087326765764144157e-24
6.535187969506998229e+01 1.120803461180617225e-23 9.340028843171809595e-25
6.918827311290539228e+01 9.570729276140958730e-24 7.975607730117464996e-25
7.316153824567123820e+01 8.226043492691242324e-24 6.855036243909367991e-25
7.713474389485824645e+01 7.028083870401230957e-24 5.856736558667692158e-25
8.097110757090425182e+01 5.464141615315868489e-24 4.553451346096555849e-25
8.494411618073633008e+01 4.752212401867409910e-24 3.960177001556174772e-25
8.878019359205907790e+01 3.894389797363002037e-24 3.245324831135835031e-25
9.261629702744761516e+01 2.972374497351262973e-24 2.476978747792719144e-25
9.645224431844164314e+01 2.435515370383743944e-24 2.029596141986453210e-25


==> data/figure1/1s4/BSR.1s4.txt <==
1.163269999999999982e+01 8.544600000000000015e-23 8.544600000000000603e-24
1.164630000000000010e+01 1.874299999999999994e-22 1.874300000000000111e-23
1.165990000000000038e+01 2.614800000000000076e-22 2.614800000000000311e-23
1.167350000000000065e+01 1.820400000000000062e-22 1.820400000000000062e-23
1.168709999999999916e+01 1.541199999999999883e-22 1.541199999999999824e-23
1.170069999999999943e+01 1.365399999999999947e-22 1.365400000000000065e-23
1.171429999999999971e+01 1.221700000000000115e-22 1.221700000000000233e-23
1.172789999999999999e+01 1.059500000000000053e-22 1.059500000000000141e-23
1.174160000000000004e+01 9.875399999999999700e-23 9.875400000000000875e-24
1.175520000000000032e+01 1.169200000000000084e-22 1.169200000000000143e-23
1.176880000000000059e+01 1.188900000000000061e-22 1.188900000000000179e-23
1.178240000000000087e+01 1.149199999999999993e-22 1.149200000000000052e-23
1.179599999999999937e+01 1.124499999999999935e-22 1.124499999999999994e-23
1.180959999999999965e+01 1.117900000000000034e-22 1.117900000000000123e-23
1.182319999999999993e+01 1.138700000000000034e-22 1.138700000000000064e-23
1.183680000000000021e+01 1.284200000000000074e-22 1.284200000000000074e-23
1.185040000000000049e+01 1.298200000000000020e-22 1.298200000000000108e-23
1.186400000000000077e+01 1.005899999999999999e-22 1.005899999999999999e-23
1.187759999999999927e+01 7.430000000000000048e-23 7.430000000000000636e-24
1.189119999999999955e+01 7.007199999999999997e-23 7.007199999999999997e-24
1.190479999999999983e+01 6.958600000000000024e-23 6.958600000000000318e-24
1.191840000000000011e+01 7.022199999999999770e-23 7.022199999999999770e-24
1.193200000000000038e+01 7.126999999999999914e-23 7.127000000000000208e-24
1.194560000000000066e+01 7.249399999999999715e-23 7.249400000000000596e-24
1.195919999999999916e+01 7.386999999999999913e-23 7.387000000000000207e-24
1.197279999999999944e+01 7.525800000000000328e-23 7.525800000000000916e-24
1.198649999999999949e+01 7.669599999999999884e-23 7.669599999999999590e-24
1.200009999999999977e+01 7.816500000000000295e-23 7.816500000000000001e-24
1.201370000000000005e+01 7.969299999999999715e-23 7.969300000000000303e-24
1.202730000000000032e+01 8.126099999999999859e-23 8.126099999999999859e-24
1.204090000000000060e+01 8.288700000000000464e-23 8.288700000000001052e-24
1.205450000000000088e+01 8.444000000000000043e-23 8.444000000000000337e-24
1.206809999999999938e+01 8.616000000000000584e-23 8.616000000000000584e-24
1.208169999999999966e+01 8.793599999999999787e-23 8.793600000000000081e-24
1.209529999999999994e+01 8.976800000000000003e-23 8.976800000000000297e-24
1.210890000000000022e+01 9.165799999999999505e-23 9.165800000000000681e-24
1.212250000000000050e+01 9.362000000000000309e-23 9.362000000000000309e-24
1.213610000000000078e+01 9.563899999999999498e-23 9.563900000000000380e-24
1.214969999999999928e+01 9.770300000000000383e-23 9.770300000000001265e-24
1.216329999999999956e+01 9.985100000000000436e-23 9.985100000000001024e-24
1.217689999999999984e+01 1.020399999999999976e-22 1.020399999999999976e-23
1.219050000000000011e+01 1.042899999999999990e-22 1.042900000000000078e-23
1.220410000000000039e+01 1.065999999999999994e-22 1.065999999999999994e-23
1.221770000000000067e+01 1.089699999999999989e-22 1.089700000000000019e-23
1.223140000000000072e+01 1.113900000000000016e-22 1.113900000000000134e-23
1.224499999999999922e+01 1.138700000000000034e-22 1.138700000000000064e-23
1.225859999999999950e+01 1.163799999999999930e-22 1.163800000000000048e-23
1.227219999999999978e+01 1.189699999999999971e-22 1.189700000000000029e-23
1.228580000000000005e+01 1.215699999999999971e-22 1.215700000000000029e-23
1.229940000000000033e+01 1.242200000000000002e-22 1.242200000000000120e-23
1.231300000000000061e+01 1.269300000000000024e-22 1.269300000000000024e-23
1.232659999999999911e+01 1.296500000000000006e-22 1.296500000000000094e-23
1.234019999999999939e+01 1.324000000000000101e-22 1.324000000000000219e-23
1.235379999999999967e+01 1.351999999999999992e-22 1.351999999999999992e-23
1.236739999999999995e+01 1.379999999999999884e-22 1.380000000000000060e-23
1.238100000000000023e+01 1.408199999999999929e-22 1.408199999999999870e-23
1.239460000000000051e+01 1.436800000000000046e-22 1.436800000000000046e-23
1.240820000000000078e+01 1.465399999999999928e-22 1.465399999999999928e-23
1.242179999999999929e+01 1.493900000000000086e-22 1.493900000000000086e-23
1.243539999999999957e+01 1.522499999999999969e-22 1.522499999999999969e-23
1.244899999999999984e+01 1.550600000000000055e-22 1.550600000000000055e-23
1.246260000000000012e+01 1.578800000000000100e-22 1.578800000000000158e-23
1.247630000000000017e+01 1.606700000000000032e-22 1.606700000000000208e-23
1.248990000000000045e+01 1.634500000000000004e-22 1.634500000000000239e-23
1.250350000000000072e+01 1.662299999999999977e-22 1.662299999999999977e-23
1.251709999999999923e+01 1.690099999999999950e-22 1.690100000000000009e-23
1.253069999999999951e+01 1.717600000000000045e-22 1.717600000000000280e-23
1.254429999999999978e+01 1.744600000000000108e-22 1.744600000000000166e-23
1.255790000000000006e+01 1.771699999999999895e-22 1.771700000000000071e-23
1.257150000000000034e+01 1.798099999999999967e-22 1.798100000000000144e-23
1.258510000000000062e+01 1.824400000000000080e-22 1.824400000000000198e-23
1.259869999999999912e+01 1.850400000000000080e-22 1.850400000000000198e-23
1.261229999999999940e+01 1.875900000000000048e-22 1.875900000000000107e-23
1.262589999999999968e+01 1.900800000000000025e-22 1.900800000000000202e-23
1.263949999999999996e+01 1.925399999999999890e-22 1.925399999999999948e-23
1.265310000000000024e+01 1.949300000000000039e-22 1.949300000000000156e-23
1.266670000000000051e+01 1.972500000000000002e-22 1.972500000000000238e-23
1.268030000000000079e+01 1.995199999999999934e-22 1.995199999999999934e-23
1.269389999999999930e+01 2.017300000000000111e-22 2.017300000000000111e-23
1.270749999999999957e+01 2.038499999999999948e-22 2.038500000000000124e-23
1.272109999999999985e+01 2.058900000000000110e-22 2.058900000000000287e-23
1.273479999999999990e+01 2.078299999999999975e-22 2.078299999999999975e-23
1.274840000000000018e+01 2.097100000000000083e-22 2.097100000000000142e-23
1.276200000000000045e+01 2.114500000000000056e-22 2.114500000000000056e-23
1.277560000000000073e+01 2.130999999999999925e-22 2.131000000000000101e-23
1.278919999999999924e+01 2.146300000000000047e-22 2.146300000000000223e-23
1.280279999999999951e+01 2.160400000000000187e-22 2.160400000000000422e-23
1.281639999999999979e+01 2.173200000000000150e-22 2.173200000000000386e-23
1.283000000000000007e+01 2.184699999999999938e-22 2.184700000000000114e-23
1.284360000000000035e+01 2.194700000000000101e-22 2.194700000000000159e-23
1.285720000000000063e+01 2.203200000000000168e-22 2.203200000000000227e-23
1.287079999999999913e+01 2.210099999999999947e-22 2.210100000000000006e-23
1.288439999999999941e+01 2.215399999999999906e-22 2.215400000000000082e-23
1.289799999999999969e+01 2.218799999999999933e-22 2.218800000000000110e-23
1.291159999999999997e+01 2.220300000000000028e-22 2.220300000000000087e-23
1.292520000000000024e+01 2.219900000000000191e-22 2.219900000000000308e-23
1.293880000000000052e+01 2.217099999999999920e-22 2.217100000000000096e-23
1.295240000000000080e+01 2.211699999999999766e-22 2.211700000000000001e-23
1.296599999999999930e+01 2.203499999999999811e-22 2.203499999999999988e-23
1.297969999999999935e+01 2.192199999999999942e-22 2.192200000000000001e-23
1.299329999999999963e+01 2.177100000000000209e-22 2.177100000000000209e-23
1.300689999999999991e+01 2.157700000000000110e-22 2.157700000000000227e-23
1.302050000000000018e+01 2.131999999999999988e-22 2.131999999999999988e-23
1.303410000000000046e+01 2.099099999999999975e-22 2.099100000000000210e-23
1.304770000000000074e+01 2.052999999999999925e-22 2.053000000000000101e-23
1.306129999999999924e+01 1.977799999999999962e-22 1.977800000000000020e-23
1.307489999999999952e+01 1.829399999999999926e-22 1.829399999999999926e-23
1.308849999999999980e+01 1.918399999999999917e-22 1.918400000000000152e-23
1.310210000000000008e+01 1.853099999999999922e-22 1.853100000000000098e-23
1.311570000000000036e+01 1.788899999999999949e-22 1.788899999999999949e-23
1.312930000000000064e+01 1.903500000000000102e-22 1.903500000000000102e-23
1.314289999999999914e+01 1.888500000000000093e-22 1.888500000000000328e-23
1.315649999999999942e+01 1.857400000000000053e-22 1.857400000000000288e-23
1.317009999999999970e+01 1.802600000000000017e-22 1.802600000000000076e-23
1.318369999999999997e+01 1.709500000000000049e-22 1.709500000000000284e-23
1.319730000000000025e+01 1.528500000000000113e-22 1.528500000000000172e-23
1.321090000000000053e+01 2.248600000000000032e-22 2.248600000000000209e-23
1.322460000000000058e+01 1.920300000000000084e-22 1.920300000000000202e-23
1.323820000000000086e+01 1.642299999999999887e-22 1.642299999999999887e-23
1.325179999999999936e+01 1.592700000000000086e-22 1.592700000000000321e-23
1.326539999999999964e+01 1.579000000000000018e-22 1.579000000000000195e-23
1.327899999999999991e+01 1.580899999999999950e-22 1.580899999999999950e-23
1.329260000000000019e+01 1.607999999999999973e-22 1.608000000000000149e-23
1.330620000000000047e+01 1.675599999999999972e-22 1.675600000000000031e-23
1.331980000000000075e+01 1.734900000000000058e-22 1.734900000000000176e-23
1.333339999999999925e+01 1.799299999999999949e-22 1.799300000000000067e-23
1.334699999999999953e+01 1.855899999999999958e-22 1.855900000000000017e-23
1.336059999999999981e+01 1.915499999999999921e-22 1.915499999999999921e-23
1.337420000000000009e+01 1.982100000000000093e-22 1.982100000000000210e-23
1.338780000000000037e+01 2.125000000000000015e-22 2.125000000000000191e-23
1.340140000000000065e+01 2.048700000000000029e-22 2.048700000000000205e-23
1.341499999999999915e+01 2.093999999999999934e-22 2.094000000000000169e-23
1.342859999999999943e+01 2.138199999999999816e-22 2.138199999999999934e-23
1.344219999999999970e+01 2.165099999999999920e-22 2.165100000000000096e-23
1.345579999999999998e+01 2.220400000000000223e-22 2.220400000000000399e-23
1.346950000000000003e+01 2.266000000000000005e-22 2.266000000000000123e-23
1.348310000000000031e+01 2.308799999999999987e-22 2.308800000000000222e-23
1.349670000000000059e+01 2.330600000000000050e-22 2.330600000000000050e-23
1.351030000000000086e+01 2.346999999999999960e-22 2.347000000000000077e-23
1.352389999999999937e+01 2.356599999999999815e-22 2.356600000000000050e-23
1.353749999999999964e+01 2.346300000000000009e-22 2.346300000000000244e-23
1.355109999999999992e+01 2.320900000000000000e-22 2.320900000000000059e-23
1.356470000000000020e+01 2.285499999999999829e-22 2.285499999999999829e-23
1.357830000000000048e+01 2.299400000000000050e-22 2.299400000000000285e-23
1.359190000000000076e+01 2.247000000000000213e-22 2.247000000000000213e-23
1.360549999999999926e+01 2.167100000000000047e-22 2.167100000000000164e-23
1.361909999999999954e+01 2.123900000000000228e-22 2.123900000000000286e-23
1.363269999999999982e+01 2.114199999999999943e-22 2.114200000000000002e-23
1.364630000000000010e+01 2.172799999999999843e-22 2.172800000000000019e-23
1.365990000000000038e+01 2.197900000000000209e-22 2.197900000000000444e-23
1.367350000000000065e+01 2.219100000000000046e-22 2.219100000000000164e-23
1.368709999999999916e+01 2.238000000000000114e-22 2.238000000000000349e-23
1.370069999999999943e+01 2.254999999999999779e-22 2.254999999999999897e-23
1.371439999999999948e+01 2.270700000000000209e-22 2.270700000000000385e-23
1.372799999999999976e+01 2.285900000000000136e-22 2.285900000000000195e-23
1.374160000000000004e+01 2.299799999999999888e-22 2.299800000000000064e-23
1.375520000000000032e+01 2.312200000000000014e-22 2.312200000000000249e-23
1.376880000000000059e+01 2.322299999999999901e-22 2.322300000000000019e-23
1.378240000000000087e+01 2.336000000000000204e-22 2.336000000000000439e-23
1.379599999999999937e+01 2.331699999999999838e-22 2.331699999999999955e-23
1.380959999999999965e+01 2.332399999999999788e-22 2.332399999999999788e-23
1.382319999999999993e+01 2.332399999999999788e-22 2.332399999999999788e-23
1.383680000000000021e+01 2.329799999999999905e-22 2.329799999999999905e-23
1.385040000000000049e+01 2.326500000000000073e-22 2.326500000000000190e-23
1.386400000000000077e+01 2.322299999999999901e-22 2.322300000000000019e-23
1.387759999999999927e+01 2.315100000000000010e-22 2.315100000000000186e-23
1.389119999999999955e+01 2.321700000000000145e-22 2.321700000000000204e-23
1.390479999999999983e+01 2.330699999999999774e-22 2.330699999999999774e-23
1.391840000000000011e+01 2.307099999999999973e-22 2.307100000000000208e-23
1.393200000000000038e+01 2.296000000000000023e-22 2.296000000000000258e-23
1.394560000000000066e+01 2.276599999999999924e-22 2.276599999999999983e-23
1.395930000000000071e+01 2.227900000000000227e-22 2.227900000000000286e-23
1.397289999999999921e+01 2.125300000000000128e-22 2.125300000000000246e-23
1.398649999999999949e+01 2.122200000000000214e-22 2.122200000000000273e-23
1.400009999999999977e+01 2.213100000000000137e-22 2.213100000000000254e-23
1.401370000000000005e+01 2.253299999999999766e-22 2.253299999999999883e-23
1.402730000000000032e+01 2.247099999999999938e-22 2.247099999999999938e-23
1.404090000000000060e+01 2.240400000000000078e-22 2.240400000000000195e-23
1.405450000000000088e+01 2.240499999999999802e-22 2.240499999999999920e-23
1.406809999999999938e+01 2.266399999999999843e-22 2.266399999999999901e-23
1.408169999999999966e+01 2.340699999999999937e-22 2.340700000000000113e-23
1.409529999999999994e+01 2.358500000000000217e-22 2.358500000000000394e-23
1.410890000000000022e+01 2.443699999999999873e-22 2.443699999999999932e-23
1.412250000000000050e+01 2.573700000000000108e-22 2.573700000000000225e-23
1.413610000000000078e+01 2.726699999999999917e-22 2.726700000000000269e-23
1.414969999999999928e+01 2.825399999999999957e-22 2.825400000000000192e-23
1.416329999999999956e+01 2.774700000000000134e-22 2.774700000000000134e-23
1.417689999999999984e+01 2.774000000000000183e-22 2.774000000000000301e-23
1.419050000000000011e+01 2.726300000000000080e-22 2.726300000000000197e-23
1.420410000000000039e+01 2.729900000000000025e-22 2.729900000000000260e-23
1.421780000000000044e+01 2.701700000000000215e-22 2.701700000000000450e-23
1.423140000000000072e+01 2.728899999999999962e-22 2.728900000000000080e-23
1.424499999999999922e+01 2.730599999999999976e-22 2.730600000000000093e-23
1.425859999999999950e+01 2.732800000000000021e-22 2.732799999999999903e-23
1.427219999999999978e+01 2.729799999999999831e-22 2.729799999999999948e-23
1.428580000000000005e+01 2.835499999999999844e-22 2.835499999999999961e-23
1.429940000000000033e+01 2.751799999999999813e-22 2.751799999999999813e-23
1.431300000000000061e+01 2.715599999999999967e-22 2.715600000000000319e-23
1.432659999999999911e+01 2.762999999999999957e-22 2.763000000000000075e-23
1.434019999999999939e+01 2.751099999999999862e-22 2.751099999999999980e-23
1.435379999999999967e+01 2.716799999999999948e-22 2.716799999999999948e-23
1.436739999999999995e+01 2.740600000000000138e-22 2.740600000000000138e-23
1.438100000000000023e+01 2.710800000000000039e-22 2.710800000000000039e-23
1.439460000000000051e+01 2.703400000000000229e-22 2.703400000000000464e-23
1.440820000000000078e+01 2.705300000000000161e-22 2.705300000000000514e-23
1.442179999999999929e+01 2.683599999999999822e-22 2.683599999999999822e-23
1.443539999999999957e+01 2.690800000000000184e-22 2.690800000000000536e-23
1.444899999999999984e+01 2.695800000000000030e-22 2.695800000000000265e-23
1.446269999999999989e+01 2.706700000000000062e-22 2.706700000000000179e-23
1.447630000000000017e+01 2.712599999999999777e-22 2.712599999999999777e-23
1.448990000000000045e+01 2.707900000000000043e-22 2.707900000000000396e-23
1.450350000000000072e+01 2.716900000000000143e-22 2.716900000000000260e-23
1.451709999999999923e+01 2.721399999999999957e-22 2.721400000000000193e-23
1.453069999999999951e+01 2.768799999999999948e-22 2.768799999999999948e-23
1.454429999999999978e+01 2.802199999999999993e-22 2.802200000000000111e-23
1.455790000000000006e+01 2.818799999999999821e-22 2.818800000000000174e-23
1.457150000000000034e+01 2.826999999999999776e-22 2.826999999999999894e-23
1.458510000000000062e+01 2.829899999999999771e-22 2.829900000000000124e-23
1.459869999999999912e+01 2.838399999999999839e-22 2.838400000000000192e-23
1.461229999999999940e+01 2.854500000000000106e-22 2.854500000000000459e-23
1.462589999999999968e+01 2.827999999999999839e-22 2.828000000000000074e-23
1.463949999999999996e+01 2.817500000000000115e-22 2.817500000000000233e-23
1.465310000000000024e+01 2.819799999999999885e-22 2.819799999999999767e-23
1.466670000000000051e+01 2.811500000000000206e-22 2.811500000000000323e-23
1.468030000000000079e+01 2.787099999999999790e-22 2.787100000000000025e-23
1.469389999999999930e+01 2.776900000000000179e-22 2.776900000000000531e-23
1.470759999999999934e+01 2.764300000000000134e-22 2.764300000000000016e-23
1.472119999999999962e+01 2.764199999999999939e-22 2.764200000000000292e-23
1.473479999999999990e+01 2.750500000000000107e-22 2.750500000000000459e-23
1.474840000000000018e+01 2.742199999999999957e-22 2.742199999999999840e-23
1.476200000000000045e+01 2.717900000000000206e-22 2.717900000000000441e-23
1.477560000000000073e+01 2.744200000000000084e-22 2.744200000000000201e-23
1.478919999999999924e+01 2.775499999999999808e-22 2.775499999999999690e-23
1.480279999999999951e+01 2.820900000000000142e-22 2.820900000000000260e-23
1.481639999999999979e+01 2.859499999999999952e-22 2.859500000000000187e-23
1.483000000000000007e+01 2.851699999999999835e-22 2.851699999999999952e-23
1.484360000000000035e+01 2.862500000000000142e-22 2.862500000000000142e-23
1.485720000000000063e+01 2.874800000000000074e-22 2.874800000000000309e-23
1.487079999999999913e+01 2.892000000000000128e-22 2.892000000000000481e-23
1.488439999999999941e+01 2.891000000000000065e-22 2.891000000000000300e-23
1.489799999999999969e+01 2.873299999999999979e-22 2.873300000000000332e-23
1.491159999999999997e+01 2.847399999999999939e-22 2.847400000000000056e-23
1.492520000000000024e+01 2.850499999999999853e-22 2.850499999999999735e-23
1.493880000000000052e+01 2.853899999999999880e-22 2.853899999999999762e-23
1.496610000000000085e+01 2.860100000000000178e-22 2.860100000000000296e-23
1.497969999999999935e+01 2.855399999999999975e-22 2.855400000000000327e-23
1.499329999999999963e+01 2.795200000000000020e-22 2.795200000000000020e-23
1.500689999999999991e+01 2.864799999999999911e-22 2.864800000000000264e-23
1.502050000000000018e+01 2.882899999999999834e-22 2.882899999999999717e-23
1.503410000000000046e+01 2.885900000000000024e-22 2.885900000000000259e-23
1.504770000000000074e+01 2.948800000000000056e-22 2.948800000000000173e-23
1.506129999999999924e+01 3.010000000000000073e-22 3.010000000000000073e-23
1.507489999999999952e+01 3.017699999999999996e-22 3.017699999999999996e-23
1.508849999999999980e+01 3.010000000000000073e-22 3.010000000000000073e-23
1.510210000000000008e+01 2.997099999999999915e-22 2.997099999999999798e-23
1.511570000000000036e+01 2.994399999999999838e-22 2.994400000000000191e-23
1.512930000000000064e+01 2.982700000000000132e-22 2.982700000000000132e-23
1.514289999999999914e+01 3.001100000000000168e-22 3.001100000000000521e-23
1.515649999999999942e+01 3.012200000000000119e-22 3.012200000000000471e-23
1.518369999999999997e+01 3.015899999999999789e-22 3.015899999999999671e-23
1.519740000000000002e+01 3.056400000000000001e-22 3.056400000000000236e-23
1.521100000000000030e+01 3.017899999999999915e-22 3.017900000000000033e-23
1.522460000000000058e+01 2.962999999999999920e-22 2.962999999999999802e-23
1.523820000000000086e+01 2.979600000000000218e-22 2.979600000000000453e-23
1.525179999999999936e+01 2.964399999999999820e-22 2.964400000000000056e-23
1.526539999999999964e+01 2.957399999999999848e-22 2.957399999999999965e-23
1.527899999999999991e+01 2.988700000000000042e-22 2.988700000000000042e-23
1.529260000000000019e+01 3.006100000000000015e-22 3.006100000000000250e-23
1.530620000000000047e+01 3.008399999999999784e-22 3.008399999999999784e-23
1.531980000000000075e+01 3.011099999999999861e-22 3.011099999999999978e-23
1.533339999999999925e+01 3.006699999999999770e-22 3.006699999999999770e-23
1.534699999999999953e+01 2.999100000000000042e-22 2.999100000000000159e-23
1.536059999999999981e+01 2.980000000000000055e-22 2.979999999999999938e-23
1.537420000000000009e+01 2.981099999999999843e-22 2.981099999999999843e-23
1.538780000000000037e+01 2.961999999999999857e-22 2.962000000000000209e-23
1.540140000000000065e+01 2.894400000000000092e-22 2.894400000000000327e-23
1.541499999999999915e+01 3.000400000000000218e-22 3.000400000000000101e-23
1.542859999999999943e+01 3.084800000000000200e-22 3.084800000000000082e-23
1.544229999999999947e+01 3.078200000000000064e-22 3.078200000000000064e-23
1.545589999999999975e+01 3.069000000000000046e-22 3.069000000000000163e-23
1.546950000000000003e+01 3.080299999999999915e-22 3.080300000000000150e-23
1.548310000000000031e+01 3.092799999999999765e-22 3.092799999999999765e-23
1.549670000000000059e+01 3.111400000000000190e-22 3.111400000000000190e-23
1.551030000000000086e+01 3.110200000000000208e-22 3.110200000000000561e-23
1.552389999999999937e+01 3.095999999999999874e-22 3.095999999999999756e-23
1.553749999999999964e+01 3.114599999999999829e-22 3.114600000000000181e-23
1.555109999999999992e+01 3.107500000000000132e-22 3.107500000000000367e-23
1.556470000000000020e+01 2.922099999999999870e-22 2.922099999999999753e-23
1.557830000000000048e+01 3.105500000000000005e-22 3.105500000000000005e-23
1.559190000000000076e+01 3.132400000000000109e-22 3.132400000000000462e-23
1.560549999999999926e+01 3.160099999999999887e-22 3.160099999999999887e-23
1.561909999999999954e+01 3.132900000000000141e-22 3.132900000000000258e-23
1.563269999999999982e+01 3.115900000000000005e-22 3.115900000000000123e-23
1.564630000000000010e+01 3.121199999999999964e-22 3.121200000000000199e-23
1.565990000000000038e+01 3.102099999999999978e-22 3.102099999999999978e-23
1.567350000000000065e+01 3.107500000000000132e-22 3.107500000000000367e-23
1.568720000000000070e+01 3.123099999999999896e-22 3.123100000000000249e-23
1.570079999999999920e+01 3.127499999999999987e-22 3.127499999999999869e-23
1.571439999999999948e+01 3.104999999999999973e-22 3.105000000000000208e-23
1.572799999999999976e+01 3.088900000000000177e-22 3.088900000000000530e-23
1.574160000000000004e+01 3.003500000000000132e-22 3.003500000000000367e-23
1.575520000000000032e+01 2.990000000000000218e-22 2.990000000000000571e-23
1.576880000000000059e+01 2.982599999999999938e-22 2.982599999999999820e-23
1.578240000000000087e+01 3.010399999999999911e-22 3.010400000000000146e-23
1.579599999999999937e+01 2.970499999999999924e-22 2.970500000000000277e-23
1.580959999999999965e+01 3.005999999999999820e-22 3.005999999999999938e-23
1.582319999999999993e+01 3.017399999999999883e-22 3.017400000000000236e-23
1.583680000000000021e+01 3.012200000000000119e-22 3.012200000000000471e-23
1.600009999999999977e+01 3.120800000000000127e-22 3.120800000000000127e-23
1.750009999999999977e+01 3.542699999999999840e-22 3.542700000000000310e-23
2.000009999999999977e+01 3.667400000000000115e-22 3.667400000000000232e-23
2.500009999999999977e+01 3.705999999999999925e-22 3.706000000000000160e-23
3.000009999999999977e+01 4.012899999999999882e-22 4.012900000000000117e-23
4.000019999999999953e+01 4.446100000000000404e-22 4.446100000000000875e-23
5.000019999999999953e+01 4.795099999999999923e-22 4.795099999999999923e-23
6.000030000000000285e+01 5.147800000000000052e-22 5.147800000000000522e-23
7.000029999999999575e+01 5.225700000000000093e-22 5.225700000000000210e-23
8.000039999999999907e+01 5.224800000000000224e-22 5.224800000000000341e-23
9.000039999999999907e+01 5.159799999999999871e-22 5.159800000000000342e-23
1.000005000000000024e+02 5.077499999999999741e-22 5.077499999999999858e-23
1.250006000000000057e+02 4.794599999999999891e-22 4.794600000000000127e-23
1.500006999999999948e+02 4.497599999999999902e-22 4.497599999999999902e-23
1.750007999999999981e+02 4.229500000000000143e-22 4.229500000000000496e-23
2.000010000000000048e+02 3.992200000000000077e-22 3.992200000000000194e-23
2.250011000000000081e+02 3.781100000000000164e-22 3.781100000000000517e-23
2.500012000000000114e+02 3.587899999999999785e-22 3.587900000000000255e-23
2.750013000000000147e+02 3.408400000000000180e-22 3.408400000000000415e-23
3.000013999999999896e+02 3.237600000000000090e-22 3.237600000000000090e-23


==> data/figure1/1s4/Chutjian1981.1s4.txt <==
1.600000000000000000e+01 3.969999999999999706e-22 1.151300000000000079e-22
2.000000000000000000e+01 3.700000000000000485e-22 1.073000000000000202e-22
3.000000000000000000e+01 4.559999999999999902e-22 1.322400000000000047e-22
5.000000000000000000e+01 5.780000000000000003e-22 1.676199999999999963e-22
1.000000000000000000e+02 3.280000000000000235e-22 9.512000000000000398e-23


==> data/figure1/1s4/Filipovic2000b.1s4.txt <==
2.000000000000000000e+01 6.900000000000000359e-22 7.666666666666665237e-23
4.000000000000000000e+01 9.299999999999999911e-22 1.033333333333333376e-22
5.000000000000000000e+01 7.400000000000000030e-22 7.999999999999999683e-23
8.000000000000000000e+01 5.299999999999999717e-22 5.666666666666665610e-23


==> data/figure1/1s4/Khakoo2004.1s4.txt <==
1.400000000000000000e+01 4.450000000000000463e-22 8.950000000000001034e-23
1.500000000000000000e+01 8.880000000000001541e-22 1.569999999999999919e-22
1.750000000000000000e+01 8.500000000000000060e-22 1.550000000000000064e-22
2.000000000000000000e+01 8.139999999999999845e-22 1.290000000000000065e-22
3.000000000000000000e+01 6.519999999999999818e-22 1.209999999999999939e-22
5.000000000000000000e+01 4.860000000000001021e-22 1.070000000000000247e-22
1.000000000000000000e+02 4.060000000000000230e-22 9.130000000000000672e-23


==> data/figure1/1s4/Li1988.1s4.txt <==
4.005634201580015201e+02 2.640557098750493944e-22 1.232259979416897372e-23
4.972920667753350585e+02 2.231734110200249806e-22 1.041475918093449980e-23


==> data/figure1/1s5/BSR.1s5.txt <==
1.155109999999999992e+01 1.713600000000000144e-23 3.427200000000000582e-24
1.156470000000000020e+01 4.743499999999999996e-23 9.487000000000000873e-24
1.157830000000000048e+01 6.903600000000000069e-23 1.380720000000000131e-23
1.159190000000000076e+01 1.050300000000000035e-22 2.100600000000000187e-23
1.160549999999999926e+01 1.365299999999999988e-22 2.730600000000000093e-23
1.161909999999999954e+01 1.670499999999999932e-22 3.340999999999999981e-23
1.163269999999999982e+01 1.857400000000000053e-22 3.714800000000000576e-23
1.164630000000000010e+01 1.397600000000000010e-22 2.795200000000000020e-23
1.165990000000000038e+01 9.469099999999999987e-23 1.893820000000000056e-23
1.167350000000000065e+01 7.892300000000000484e-23 1.578460000000000214e-23
1.168709999999999916e+01 7.797700000000000422e-23 1.559540000000000084e-23
1.170069999999999943e+01 7.936200000000000489e-23 1.587240000000000098e-23
1.171429999999999971e+01 8.177000000000000541e-23 1.635400000000000108e-23
1.172789999999999999e+01 8.459499999999999613e-23 1.691900000000000040e-23
1.174160000000000004e+01 8.513800000000000323e-23 1.702760000000000065e-23
1.175520000000000032e+01 8.175599999999999701e-23 1.635119999999999999e-23
1.176880000000000059e+01 8.976399999999999931e-23 1.795279999999999986e-23
1.178240000000000087e+01 9.620300000000000294e-23 1.924060000000000118e-23
1.179599999999999937e+01 1.029099999999999963e-22 2.058200000000000160e-23
1.180959999999999965e+01 1.121300000000000061e-22 2.242600000000000299e-23
1.182319999999999993e+01 1.279399999999999911e-22 2.558799999999999882e-23
1.183680000000000021e+01 1.609299999999999914e-22 3.218600000000000181e-23
1.185040000000000049e+01 1.688600000000000090e-22 3.377200000000000650e-23
1.186400000000000077e+01 1.353999999999999884e-22 2.708000000000000120e-23
1.187759999999999927e+01 1.006599999999999949e-22 2.013199999999999957e-23
1.189119999999999955e+01 9.547500000000000059e-23 1.909500000000000012e-23
1.190479999999999983e+01 9.504499999999999924e-23 1.900900000000000220e-23
1.191840000000000011e+01 9.621299999999999887e-23 1.924260000000000154e-23
1.193200000000000038e+01 9.799899999999999859e-23 1.959980000000000089e-23
1.194560000000000066e+01 1.000199999999999967e-22 2.000399999999999993e-23
1.195919999999999916e+01 1.020999999999999967e-22 2.042000000000000169e-23
1.197279999999999944e+01 1.043400000000000021e-22 2.086800000000000042e-23
1.198649999999999949e+01 1.066099999999999953e-22 2.132200000000000024e-23
1.200009999999999977e+01 1.089299999999999917e-22 2.178599999999999893e-23
1.201370000000000005e+01 1.113200000000000066e-22 2.226400000000000308e-23
1.202730000000000032e+01 1.137400000000000093e-22 2.274800000000000245e-23
1.204090000000000060e+01 1.162400000000000030e-22 2.324800000000000177e-23
1.205450000000000088e+01 1.187999999999999957e-22 2.376000000000000032e-23
1.206809999999999938e+01 1.214099999999999916e-22 2.428200000000000068e-23
1.208169999999999966e+01 1.240800000000000101e-22 2.481600000000000321e-23
1.209529999999999994e+01 1.268200000000000002e-22 2.536400000000000239e-23
1.210890000000000022e+01 1.296199999999999893e-22 2.592399999999999786e-23
1.212250000000000050e+01 1.325099999999999889e-22 2.650199999999999659e-23
1.213610000000000078e+01 1.354600000000000110e-22 2.709200000000000337e-23
1.214969999999999928e+01 1.384499999999999933e-22 2.768999999999999984e-23
1.216329999999999956e+01 1.415300000000000096e-22 2.830600000000000545e-23
1.217689999999999984e+01 1.446600000000000055e-22 2.893200000000000110e-23
1.219050000000000011e+01 1.478599999999999965e-22 2.957199999999999929e-23
1.220410000000000039e+01 1.511300000000000059e-22 3.022600000000000001e-23
1.221770000000000067e+01 1.544599999999999910e-22 3.089199999999999702e-23
1.223140000000000072e+01 1.578300000000000068e-22 3.156600000000000136e-23
1.224499999999999922e+01 1.612799999999999900e-22 3.225600000000000271e-23
1.225859999999999950e+01 1.647600000000000081e-22 3.295200000000000515e-23
1.227219999999999978e+01 1.683299999999999896e-22 3.366599999999999909e-23
1.228580000000000005e+01 1.719300000000000058e-22 3.438600000000000586e-23
1.229940000000000033e+01 1.755600000000000099e-22 3.511200000000000197e-23
1.231300000000000061e+01 1.792800000000000008e-22 3.585600000000000133e-23
1.232659999999999911e+01 1.829999999999999917e-22 3.660000000000000070e-23
1.234019999999999939e+01 1.867700000000000093e-22 3.735400000000000187e-23
1.235379999999999967e+01 1.906099999999999985e-22 3.812199999999999969e-23
1.236739999999999995e+01 1.944600000000000070e-22 3.889200000000000376e-23
1.238100000000000023e+01 1.983200000000000115e-22 3.966400000000000231e-23
1.239460000000000051e+01 2.022399999999999916e-22 4.044800000000000303e-23
1.240820000000000078e+01 2.061900000000000065e-22 4.123800000000000483e-23
1.242179999999999929e+01 2.101200000000000060e-22 4.202400000000000591e-23
1.243539999999999957e+01 2.140800000000000169e-22 4.281600000000000808e-23
1.244899999999999984e+01 2.178300000000000191e-22 4.356600000000000852e-23
1.246260000000000012e+01 2.218099999999999983e-22 4.436199999999999966e-23
1.247630000000000017e+01 2.257800000000000051e-22 4.515600000000000219e-23
1.248990000000000045e+01 2.297399999999999924e-22 4.594799999999999847e-23
1.250350000000000072e+01 2.337200000000000186e-22 4.674400000000000724e-23
1.251709999999999923e+01 2.377100000000000172e-22 4.754200000000000461e-23
1.253069999999999951e+01 2.416899999999999964e-22 4.833800000000000163e-23
1.254429999999999978e+01 2.455999999999999805e-22 4.911999999999999611e-23
1.255790000000000006e+01 2.495699999999999873e-22 4.991399999999999863e-23
1.257150000000000034e+01 2.533600000000000203e-22 5.067200000000000640e-23
1.258510000000000062e+01 2.571800000000000175e-22 5.143600000000000351e-23
1.259869999999999912e+01 2.609599999999999841e-22 5.219199999999999916e-23
1.261229999999999940e+01 2.646700000000000026e-22 5.293400000000000404e-23
1.262589999999999968e+01 2.683099999999999790e-22 5.366200000000000051e-23
1.263949999999999996e+01 2.718600000000000156e-22 5.437200000000000548e-23
1.265310000000000024e+01 2.753200000000000183e-22 5.506400000000000132e-23
1.266670000000000051e+01 2.786899999999999871e-22 5.573799999999999978e-23
1.268030000000000079e+01 2.819599999999999966e-22 5.639200000000000637e-23
1.269389999999999930e+01 2.851199999999999803e-22 5.702400000000000311e-23
1.270749999999999957e+01 2.881300000000000015e-22 5.762600000000000031e-23
1.272109999999999985e+01 2.909999999999999857e-22 5.820000000000000419e-23
1.273479999999999990e+01 2.936799999999999766e-22 5.873599999999999533e-23
1.274840000000000018e+01 2.962199999999999775e-22 5.924399999999999315e-23
1.276200000000000045e+01 2.985800000000000046e-22 5.971600000000000798e-23
1.277560000000000073e+01 3.007699999999999834e-22 6.015399999999999903e-23
1.278919999999999924e+01 3.027499999999999770e-22 6.055000000000000011e-23
1.280279999999999951e+01 3.044999999999999938e-22 6.089999999999999875e-23
1.281639999999999979e+01 3.060199999999999865e-22 6.120399999999999495e-23
1.283000000000000007e+01 3.072900000000000105e-22 6.145799999999999974e-23
1.284360000000000035e+01 3.082999999999999992e-22 6.166000000000000689e-23
1.285720000000000063e+01 3.090199999999999883e-22 6.180399999999999766e-23
1.287079999999999913e+01 3.094499999999999779e-22 6.188999999999999558e-23
1.288439999999999941e+01 3.095499999999999842e-22 6.190999999999999920e-23
1.289799999999999969e+01 3.093099999999999879e-22 6.186200000000000227e-23
1.291159999999999997e+01 3.087099999999999969e-22 6.174200000000000408e-23
1.292520000000000024e+01 3.076899999999999888e-22 6.153800000000000245e-23
1.293880000000000052e+01 3.062099999999999797e-22 6.124199999999999595e-23
1.295240000000000080e+01 3.042200000000000137e-22 6.084400000000000038e-23
1.296599999999999930e+01 3.016199999999999902e-22 6.032400000000000038e-23
1.297969999999999935e+01 2.983299999999999888e-22 5.966600000000000482e-23
1.299329999999999963e+01 2.945000000000000191e-22 5.890000000000000148e-23
1.300689999999999991e+01 2.891300000000000178e-22 5.782600000000000121e-23
1.302050000000000018e+01 2.827499999999999808e-22 5.654999999999999380e-23
1.303410000000000046e+01 2.744200000000000084e-22 5.488400000000000403e-23
1.304770000000000074e+01 2.631700000000000017e-22 5.263400000000000269e-23
1.306129999999999924e+01 2.453800000000000230e-22 4.907600000000000578e-23
1.307489999999999952e+01 1.882499999999999949e-22 3.765000000000000250e-23
1.308849999999999980e+01 2.297899999999999955e-22 4.595800000000000028e-23
1.310210000000000008e+01 2.123600000000000115e-22 4.247200000000000464e-23
1.311570000000000036e+01 2.146600000000000160e-22 4.293200000000000554e-23
1.312930000000000064e+01 2.327599999999999860e-22 4.655200000000000191e-23
1.314289999999999914e+01 2.397400000000000140e-22 4.794800000000000751e-23
1.315649999999999942e+01 2.424700000000000081e-22 4.849400000000000633e-23
1.317009999999999970e+01 2.406100000000000127e-22 4.812200000000000371e-23
1.318369999999999997e+01 2.321799999999999869e-22 4.643599999999999856e-23
1.319730000000000025e+01 2.132300000000000101e-22 4.264600000000000672e-23
1.321090000000000053e+01 3.554200000000000097e-22 7.108400000000000665e-23
1.322460000000000058e+01 2.607600000000000184e-22 5.215200000000000368e-23
1.323820000000000086e+01 2.290799999999999788e-22 4.581599999999999811e-23
1.325179999999999936e+01 2.079200000000000079e-22 4.158400000000000275e-23
1.326539999999999964e+01 1.888799999999999971e-22 3.777600000000000178e-23
1.327899999999999991e+01 1.638599999999999982e-22 3.277200000000000198e-23
1.329260000000000019e+01 1.602299999999999941e-22 3.204600000000000000e-23
1.330620000000000047e+01 1.632999999999999909e-22 3.265999999999999936e-23
1.331980000000000075e+01 1.689499999999999959e-22 3.379000000000000388e-23
1.333339999999999925e+01 1.779300000000000094e-22 3.558600000000000540e-23
1.334699999999999953e+01 1.903299999999999949e-22 3.806600000000000132e-23
1.336059999999999981e+01 1.990400000000000007e-22 3.980800000000000484e-23
1.337420000000000009e+01 2.061699999999999911e-22 4.123399999999999823e-23
1.338780000000000037e+01 2.220699999999999865e-22 4.441399999999999731e-23
1.340140000000000065e+01 2.420900000000000217e-22 4.841800000000000434e-23
1.341499999999999915e+01 2.501499999999999864e-22 5.003000000000000198e-23
1.342859999999999943e+01 2.605600000000000058e-22 5.211200000000000233e-23
1.344219999999999970e+01 2.747600000000000111e-22 5.495200000000000457e-23
1.345579999999999998e+01 2.871499999999999771e-22 5.743000000000000013e-23
1.346950000000000003e+01 2.972000000000000019e-22 5.944000000000000509e-23
1.348310000000000031e+01 3.035799999999999920e-22 6.071600000000000074e-23
1.349670000000000059e+01 3.040399999999999929e-22 6.080800000000000562e-23
1.351030000000000086e+01 3.058200000000000209e-22 6.116400000000001123e-23
1.352389999999999937e+01 3.057000000000000227e-22 6.114000000000000689e-23
1.353749999999999964e+01 3.037100000000000096e-22 6.074199999999999957e-23
1.355109999999999992e+01 2.992699999999999825e-22 5.985400000000000355e-23
1.356470000000000020e+01 2.940800000000000020e-22 5.881599999999999804e-23
1.357830000000000048e+01 3.001600000000000200e-22 6.003200000000000635e-23
1.359190000000000076e+01 2.844800000000000056e-22 5.689600000000000348e-23
1.360549999999999926e+01 2.688600000000000139e-22 5.377200000000000277e-23
1.361909999999999954e+01 2.596500000000000234e-22 5.193000000000000468e-23
1.363269999999999982e+01 2.551500000000000207e-22 5.103000000000000649e-23
1.364630000000000010e+01 2.594300000000000189e-22 5.188600000000000848e-23
1.365990000000000038e+01 2.601699999999999999e-22 5.203399999999999998e-23
1.367350000000000065e+01 2.605100000000000026e-22 5.210200000000000052e-23
1.368709999999999916e+01 2.606900000000000234e-22 5.213800000000000703e-23
1.370069999999999943e+01 2.607699999999999908e-22 5.215399999999999817e-23
1.371439999999999948e+01 2.607199999999999877e-22 5.214400000000000224e-23
1.372799999999999976e+01 2.606800000000000040e-22 5.213600000000000079e-23
1.374160000000000004e+01 2.606600000000000121e-22 5.213200000000000594e-23
1.375520000000000032e+01 2.606699999999999845e-22 5.213400000000000043e-23
1.376880000000000059e+01 2.607199999999999877e-22 5.214400000000000224e-23
1.378240000000000087e+01 2.608300000000000134e-22 5.216600000000000622e-23
1.379599999999999937e+01 2.606800000000000040e-22 5.213600000000000079e-23
1.380959999999999965e+01 2.603799999999999850e-22 5.207600000000000169e-23
1.382319999999999993e+01 2.598999999999999922e-22 5.198000000000000197e-23
1.383680000000000021e+01 2.592199999999999868e-22 5.184400000000000088e-23
1.385040000000000049e+01 2.583699999999999800e-22 5.167399999999999953e-23
1.386400000000000077e+01 2.573399999999999994e-22 5.146800000000000342e-23
1.387759999999999927e+01 2.560499999999999836e-22 5.120999999999999790e-23
1.389119999999999955e+01 2.548699999999999936e-22 5.097400000000000224e-23
1.390479999999999983e+01 2.533699999999999927e-22 5.067400000000000089e-23
1.391840000000000011e+01 2.501200000000000221e-22 5.002400000000000677e-23
1.393200000000000038e+01 2.468399999999999932e-22 4.936799999999999981e-23
1.394560000000000066e+01 2.407100000000000190e-22 4.814200000000000732e-23
1.395930000000000071e+01 2.272199999999999833e-22 4.544400000000000137e-23
1.397289999999999921e+01 1.984500000000000057e-22 3.969000000000000113e-23
1.398649999999999949e+01 2.137200000000000223e-22 4.274400000000000681e-23
1.400009999999999977e+01 2.403599999999999968e-22 4.807200000000000054e-23
1.401370000000000005e+01 2.464499999999999873e-22 4.928999999999999746e-23
1.402730000000000032e+01 2.460399999999999896e-22 4.920800000000000026e-23
1.404090000000000060e+01 2.439700000000000090e-22 4.879400000000000180e-23
1.405450000000000088e+01 2.409099999999999846e-22 4.818199999999999692e-23
1.406809999999999938e+01 2.389799999999999941e-22 4.779600000000000353e-23
1.408169999999999966e+01 2.500900000000000108e-22 5.001800000000000568e-23
1.409529999999999994e+01 2.480199999999999832e-22 4.960400000000000135e-23
1.410890000000000022e+01 2.556599999999999778e-22 5.113199999999999555e-23
1.412250000000000050e+01 2.562399999999999768e-22 5.124799999999999890e-23
1.413610000000000078e+01 2.539600000000000112e-22 5.079200000000000460e-23
1.414969999999999928e+01 2.545299999999999909e-22 5.090600000000000170e-23
1.416329999999999956e+01 2.498099999999999837e-22 4.996200000000000144e-23
1.417689999999999984e+01 2.591699999999999836e-22 5.183399999999999907e-23
1.419050000000000011e+01 2.498500000000000144e-22 4.997000000000000288e-23
1.420410000000000039e+01 2.524400000000000185e-22 5.048800000000000839e-23
1.421780000000000044e+01 2.541300000000000126e-22 5.082600000000000487e-23
1.423140000000000072e+01 2.552200000000000157e-22 5.104400000000000315e-23
1.424499999999999922e+01 2.535899999999999972e-22 5.071800000000000297e-23
1.425859999999999950e+01 2.516900000000000180e-22 5.033800000000000478e-23
1.427219999999999978e+01 2.512700000000000008e-22 5.025400000000000134e-23
1.428580000000000005e+01 2.513500000000000153e-22 5.027000000000000424e-23
1.429940000000000033e+01 2.512300000000000171e-22 5.024600000000000577e-23
1.431300000000000061e+01 2.500499999999999800e-22 5.000999999999999836e-23
1.432659999999999911e+01 2.540899999999999818e-22 5.081799999999999754e-23
1.434019999999999939e+01 2.497599999999999805e-22 4.995199999999999963e-23
1.435379999999999967e+01 2.494699999999999810e-22 4.989400000000000089e-23
1.436739999999999995e+01 2.507200000000000130e-22 5.014400000000000496e-23
1.438100000000000023e+01 2.528399999999999968e-22 5.056799999999999935e-23
1.439460000000000051e+01 2.544700000000000153e-22 5.089400000000000541e-23
1.440820000000000078e+01 2.542300000000000189e-22 5.084600000000000848e-23
1.442179999999999929e+01 2.548600000000000212e-22 5.097200000000000776e-23
1.443539999999999957e+01 2.560999999999999868e-22 5.121999999999999971e-23
1.444899999999999984e+01 2.575600000000000040e-22 5.151200000000000550e-23
1.446269999999999989e+01 2.601300000000000162e-22 5.202600000000000441e-23
1.447630000000000017e+01 2.618999999999999777e-22 5.237999999999999790e-23
1.448990000000000045e+01 2.618599999999999940e-22 5.237200000000000233e-23
1.450350000000000072e+01 2.645899999999999881e-22 5.291800000000000115e-23
1.451709999999999923e+01 2.663999999999999804e-22 5.327999999999999608e-23
1.453069999999999951e+01 2.701999999999999858e-22 5.404000000000000422e-23
1.454429999999999978e+01 2.745799999999999903e-22 5.491599999999999806e-23
1.455790000000000006e+01 2.789799999999999867e-22 5.579600000000000439e-23
1.457150000000000034e+01 2.767099999999999935e-22 5.534199999999999869e-23
1.458510000000000062e+01 2.762499999999999926e-22 5.525000000000000556e-23
1.459869999999999912e+01 2.772899999999999926e-22 5.545799999999999616e-23
1.461229999999999940e+01 2.768900000000000143e-22 5.537800000000000520e-23
1.462589999999999968e+01 2.745099999999999953e-22 5.490200000000000141e-23
1.463949999999999996e+01 2.757199999999999966e-22 5.514400000000000403e-23
1.465310000000000024e+01 2.753600000000000021e-22 5.507200000000000276e-23
1.466670000000000051e+01 2.736399999999999966e-22 5.472799999999999933e-23
1.468030000000000079e+01 2.697100000000000206e-22 5.394200000000000413e-23
1.469389999999999930e+01 2.666499999999999962e-22 5.332999999999999925e-23
1.470759999999999934e+01 2.618799999999999859e-22 5.237599999999999717e-23
1.472119999999999962e+01 2.627999999999999877e-22 5.256000000000000106e-23
1.473479999999999990e+01 2.602399999999999949e-22 5.204800000000000251e-23
1.474840000000000018e+01 2.590499999999999854e-22 5.181000000000000061e-23
1.476200000000000045e+01 2.555899999999999827e-22 5.111799999999999890e-23
1.477560000000000073e+01 2.540199999999999868e-22 5.080400000000000089e-23
1.478919999999999924e+01 2.532600000000000139e-22 5.065200000000000279e-23
1.480279999999999951e+01 2.549899999999999918e-22 5.099800000000000071e-23
1.481639999999999979e+01 2.565500000000000153e-22 5.131000000000000423e-23
1.483000000000000007e+01 2.576999999999999940e-22 5.153999999999999880e-23
1.484360000000000035e+01 2.603099999999999899e-22 5.206199999999999916e-23
1.485720000000000063e+01 2.587500000000000135e-22 5.175000000000000739e-23
1.487079999999999913e+01 2.602200000000000030e-22 5.204400000000000179e-23
1.488439999999999941e+01 2.605200000000000220e-22 5.210400000000000676e-23
1.489799999999999969e+01 2.606699999999999845e-22 5.213400000000000043e-23
1.491159999999999997e+01 2.601000000000000049e-22 5.202000000000000332e-23
1.492520000000000024e+01 2.596700000000000153e-22 5.193400000000000540e-23
1.493880000000000052e+01 2.593800000000000157e-22 5.187600000000000667e-23
1.496610000000000085e+01 2.628199999999999795e-22 5.256399999999999590e-23
1.497969999999999935e+01 2.663799999999999885e-22 5.327599999999999536e-23
1.499329999999999963e+01 2.687699999999999799e-22 5.375399999999999364e-23
1.500689999999999991e+01 2.682600000000000229e-22 5.365200000000000458e-23
1.502050000000000018e+01 2.705899999999999917e-22 5.411800000000000069e-23
1.503410000000000046e+01 2.746999999999999885e-22 5.494000000000000240e-23
1.504770000000000074e+01 2.786699999999999953e-22 5.573399999999999905e-23
1.506129999999999924e+01 2.788399999999999966e-22 5.576799999999999932e-23
1.507489999999999952e+01 2.839099999999999790e-22 5.678200000000000049e-23
1.508849999999999980e+01 2.807999999999999984e-22 5.615999999999999968e-23
1.510210000000000008e+01 2.832799999999999767e-22 5.665599999999999534e-23
1.511570000000000036e+01 2.788299999999999772e-22 5.576599999999999308e-23
1.512930000000000064e+01 2.806600000000000084e-22 5.613200000000000637e-23
1.514289999999999914e+01 2.810700000000000061e-22 5.621400000000000357e-23
1.515649999999999942e+01 2.801699999999999962e-22 5.603400000000000628e-23
1.518369999999999997e+01 2.816399999999999857e-22 5.632799999999999480e-23
1.519740000000000002e+01 2.752400000000000039e-22 5.504799999999999842e-23
1.521100000000000030e+01 2.774099999999999907e-22 5.548200000000000050e-23
1.522460000000000058e+01 2.749599999999999767e-22 5.499200000000000005e-23
1.523820000000000086e+01 2.669300000000000234e-22 5.338600000000000937e-23
1.525179999999999936e+01 2.754800000000000003e-22 5.509600000000000710e-23
1.526539999999999964e+01 2.742000000000000039e-22 5.484000000000000783e-23
1.527899999999999991e+01 2.783900000000000152e-22 5.567800000000000068e-23
1.529260000000000019e+01 2.823500000000000025e-22 5.647000000000000285e-23
1.530620000000000047e+01 2.864200000000000156e-22 5.728400000000000311e-23
1.531980000000000075e+01 2.845399999999999812e-22 5.690799999999999389e-23
1.533339999999999925e+01 2.853899999999999880e-22 5.707799999999999525e-23
1.534699999999999953e+01 2.871999999999999803e-22 5.743999999999999606e-23
1.536059999999999981e+01 2.864599999999999993e-22 5.729200000000000456e-23
1.537420000000000009e+01 2.853399999999999848e-22 5.706799999999999932e-23
1.538780000000000037e+01 2.873400000000000174e-22 5.746800000000000112e-23
1.540140000000000065e+01 2.891000000000000065e-22 5.782000000000000600e-23
1.541499999999999915e+01 2.879200000000000165e-22 5.758400000000001034e-23
1.542859999999999943e+01 2.877500000000000151e-22 5.755000000000001007e-23
1.544229999999999947e+01 2.894499999999999816e-22 5.789000000000000103e-23
1.545589999999999975e+01 2.882199999999999884e-22 5.764399999999999768e-23
1.546950000000000003e+01 2.907200000000000056e-22 5.814400000000000582e-23
1.548310000000000031e+01 2.943899999999999934e-22 5.887800000000000337e-23
1.549670000000000059e+01 2.968900000000000105e-22 5.937799999999999975e-23
1.551030000000000086e+01 2.970800000000000037e-22 5.941600000000000075e-23
1.552389999999999937e+01 2.928500000000000087e-22 5.857000000000000645e-23
1.553749999999999964e+01 2.933100000000000096e-22 5.866199999999999958e-23
1.555109999999999992e+01 2.932200000000000228e-22 5.864400000000000220e-23
1.556470000000000020e+01 3.082399999999999766e-22 6.164799999999999296e-23
1.557830000000000048e+01 2.903400000000000192e-22 5.806800000000000383e-23
1.559190000000000076e+01 2.919199999999999875e-22 5.838400000000000220e-23
1.560549999999999926e+01 2.977499999999999897e-22 5.954999999999999559e-23
1.561909999999999954e+01 2.962699999999999807e-22 5.925400000000000084e-23
1.563269999999999982e+01 2.945900000000000060e-22 5.891799999999999885e-23
1.564630000000000010e+01 2.936700000000000042e-22 5.873400000000000084e-23
1.565990000000000038e+01 2.911499999999999952e-22 5.823000000000000374e-23
1.567350000000000065e+01 2.901000000000000228e-22 5.802000000000000691e-23
1.568720000000000070e+01 2.911499999999999952e-22 5.823000000000000374e-23
1.570079999999999920e+01 2.909900000000000133e-22 5.819800000000000971e-23
1.571439999999999948e+01 2.921000000000000083e-22 5.842000000000000871e-23
1.572799999999999976e+01 2.871599999999999966e-22 5.743200000000000637e-23
1.574160000000000004e+01 2.869300000000000196e-22 5.738600000000000393e-23
1.575520000000000032e+01 2.860699999999999934e-22 5.721399999999999633e-23
1.576880000000000059e+01 2.834499999999999781e-22 5.668999999999999561e-23
1.578240000000000087e+01 2.850200000000000210e-22 5.700400000000001125e-23
1.579599999999999937e+01 2.837699999999999889e-22 5.675399999999999543e-23
1.580959999999999965e+01 2.816300000000000133e-22 5.632600000000000031e-23
1.582319999999999993e+01 2.825099999999999844e-22 5.650199999999999688e-23
1.583680000000000021e+01 2.806600000000000084e-22 5.613200000000000637e-23
1.600009999999999977e+01 2.861699999999999997e-22 5.723399999999999995e-23
1.750009999999999977e+01 3.041299999999999797e-22 6.082600000000000300e-23
2.000009999999999977e+01 2.928099999999999780e-22 5.856199999999999325e-23
2.500009999999999977e+01 2.093700000000000056e-22 4.187400000000000229e-23
3.000009999999999977e+01 1.456300000000000105e-22 2.912600000000000092e-23
4.000019999999999953e+01 6.005800000000000518e-23 1.201160000000000162e-23
5.000019999999999953e+01 2.722999999999999894e-23 5.446000000000000376e-24
6.000030000000000285e+01 1.902100000000000143e-23 3.804200000000000433e-24
7.000029999999999575e+01 1.361099999999999875e-23 2.722199999999999823e-24
8.000039999999999907e+01 1.003000000000000062e-23 2.006000000000000198e-24
9.000039999999999907e+01 7.601000000000000703e-24 1.520200000000000288e-24
1.000005000000000024e+02 6.071399999999999891e-24 1.214280000000000088e-24
1.250006000000000057e+02 3.176499999999999914e-24 6.353000000000000379e-25
1.500006999999999948e+02 1.505199999999999963e-24 3.010399999999999925e-25
1.750007999999999981e+02 8.318099999999999683e-25 1.663619999999999982e-25
2.000010000000000048e+02 5.002999999999999610e-25 1.000599999999999968e-25
2.250011000000000081e+02 3.234299999999999934e-25 6.468600000000000787e-26
2.500012000000000114e+02 2.227899999999999845e-25 4.455799999999999920e-26
2.750013000000000147e+02 1.594599999999999893e-25 3.189200000000000246e-26
3.000013999999999896e+02 1.186900000000000037e-25 2.373800000000000304e-26


==> data/figure1/1s5/Chutjian1981.1s5.txt <==
1.600000000000000000e+01 4.190000000000000465e-22 1.215099999999999980e-22
2.000000000000000000e+01 3.190000000000000181e-22 9.251000000000000807e-23
3.000000000000000000e+01 1.660000000000000208e-22 4.814000000000000108e-23
5.000000000000000000e+01 3.609999999999999844e-23 1.191300000000000025e-23
1.000000000000000000e+02 5.600000000000001042e-24 2.632000000000000629e-24


==> data/figure1/1s5/Filipovic2000b.1s5.txt <==
2.000000000000000000e+01 5.299999999999999717e-22 5.666666666666665610e-23
4.000000000000000000e+01 1.799999999999999899e-22 1.999999999999999921e-23


==> data/figure1/1s5/Khakoo2004.1s5.txt <==
1.400000000000000000e+01 4.860000000000001021e-22 9.920000000000000125e-23
1.500000000000000000e+01 8.810000000000000872e-22 1.590000000000000009e-22
1.750000000000000000e+01 7.420000000000001296e-22 1.360000000000000264e-22
2.000000000000000000e+01 6.530000000000000451e-22 1.040000000000000112e-22
3.000000000000000000e+01 1.960000000000000152e-22 3.589999999999999754e-23
5.000000000000000000e+01 3.020000000000000119e-23 6.889999999999999961e-24
1.000000000000000000e+02 4.179999999999999920e-24 1.080000000000000065e-24


==> data/figure1/1s5/Schappe1994.1s5.txt <==
1.159999999999999964e+01 2.112440818625899934e-23 2.112440818625899640e-24
1.176292623371126211e+01 1.015275011728127078e-22 1.015275011728126960e-23
1.232739666336580342e+01 1.687600804357760661e-22 1.687600804357760661e-23
1.289279866049791679e+01 2.395093269265725291e-22 2.395093269265725291e-23
1.331864392125593355e+01 2.993427167759224125e-22 2.993427167759224360e-23
1.401801324989670405e+01 3.599078165411672976e-22 3.599078165411673094e-23
1.491604968939115849e+01 4.363520829497446929e-22 4.363520829497446929e-23
1.564814945456289763e+01 5.113854037900994964e-22 5.113854037900995199e-23
1.678085645241368695e+01 5.451259887953964840e-22 5.451259887953964370e-23
1.828396464532833932e+01 4.706388160028768224e-22 4.706388160028768342e-23
1.922488083198343389e+01 4.112216584307396456e-22 4.112216584307396574e-23
2.098082889696421915e+01 3.330849025137012879e-22 3.330849025137012879e-23
2.355557947053706158e+01 2.504626775072754685e-22 2.504626775072754920e-23
2.777240885039603313e+01 1.757580681821867747e-22 1.757580681821867747e-23
3.158769520853952883e+01 1.329610213934163408e-22 1.329610213934163466e-23
3.567895017333670182e+01 1.001238183808098141e-22 1.001238183808098200e-23
3.977328834018730674e+01 7.892570311989715106e-23 7.892570311989715106e-24
4.359544583433559239e+01 6.206719474918495493e-23 6.206719474918495493e-24
4.755523526586175365e+01 4.885842680921946301e-23 4.885842680921945860e-24
5.137941886421657500e+01 3.964846181819254335e-23 3.964846181819253894e-24
5.534088203400031603e+01 3.275805580057489204e-23 3.275805580057488984e-24
5.848192716023849869e+01 2.425447442285867259e-23 2.425447442285867406e-24
6.709019425910364021e+01 1.808091288266296430e-23 1.808091288266296577e-24
7.110594011153990834e+01 1.269681070762287211e-23 1.269681070762287137e-24
7.419415152809762048e+01 8.156798456912095945e-24 8.156798456912096129e-25
7.742842400727577967e+01 7.645925647193176865e-24 7.645925647193177783e-25
7.952344205007172206e+01 5.706415250601538539e-24 5.706415250601537988e-25
8.321296880082229563e+01 4.077673724293201182e-24 4.077673724293201182e-25
8.621931276750817119e+01 2.988038207353265948e-24 2.988038207353265305e-25
8.922580088390044750e+01 2.442567832051648862e-24 2.442567832051648678e-25
9.223224121659501407e+01 1.716713997979861667e-24 1.716713997979861759e-25
9.496551638600246292e+01 1.614015096470275893e-24 1.614015096470275755e-25


==> data/figure1/ion/Rapp1965.ion.total.txt <==
1.000000000000000000e+03 9.149242353534870029e-21 1.982335843265888290e-22
9.500000000000000000e+02 9.413162806040680101e-21 2.039518607975480889e-22
9.000000000000000000e+02 9.853030226883700398e-21 2.134823215824801653e-22
8.500000000000000000e+02 1.020492416355809978e-20 2.211066902104254690e-22
8.000000000000000000e+02 1.064479158440110052e-20 2.306371509953571692e-22
7.500000000000000000e+02 1.108465900524420056e-20 2.032187484294770128e-22
7.000000000000000000e+02 1.161249991025579964e-20 2.128958316880229753e-22
6.500000000000000000e+02 1.222831429943600007e-20 2.241857621563266686e-22
6.000000000000000000e+02 1.302007565695349950e-20 2.387013870441474695e-22
5.500000000000000000e+02 1.372386353030230128e-20 2.516041647222088468e-22
5.000000000000000000e+02 1.460359837198829975e-20 2.677326368197854979e-22
4.500000000000000000e+02 1.548333321367440053e-20 2.838611089173640297e-22
4.000000000000000000e+02 1.680293547620350054e-20 3.080538170637308401e-22
3.500000000000000000e+02 1.812253773873250125e-20 3.322465252100958637e-22
3.000000000000000000e+02 1.979403393793600064e-20 3.628906221954932686e-22
2.500000000000000000e+02 2.172945058964529958e-20 3.983732608101638194e-22
2.000000000000000000e+02 2.392878769386040107e-20 4.386944410541073278e-22
1.800000000000000000e+02 2.516041647222090123e-20 4.612743019907165013e-22
1.600000000000000000e+02 2.621609828224409939e-20 4.806284685078084261e-22
1.500000000000000000e+02 2.683191267142440063e-20 4.919183989761140003e-22
1.450000000000000000e+02 2.709583312393020017e-20 4.967569406053869580e-22
1.400000000000000000e+02 2.727178009226740287e-20 4.999826350249023258e-22
1.350000000000000000e+02 2.744772706060460256e-20 5.032083294444176936e-22
1.300000000000000000e+02 2.762367402894180226e-20 5.064340238639330615e-22
1.250000000000000000e+02 2.788759448144759879e-20 5.112725654932059251e-22
1.200000000000000000e+02 2.806354144978479848e-20 5.144982599127212929e-22
1.150000000000000000e+02 2.823948841812199817e-20 5.177239543322366608e-22
1.100000000000000000e+02 2.832746190229060103e-20 5.193368015419943447e-22
1.050000000000000000e+02 2.841543538645919787e-20 5.209496487517519346e-22
1.000000000000000000e+02 2.850340887062789702e-20 4.560545419300463395e-22
9.500000000000000000e+01 2.859138235479649987e-20 4.574621176767439905e-22
9.000000000000000000e+01 2.859138235479649987e-20 4.574621176767439905e-22
8.500000000000000000e+01 2.850340887062789702e-20 4.560545419300463395e-22
8.000000000000000000e+01 2.841543538645919787e-20 5.209496487517519346e-22
7.500000000000000000e+01 2.815151493395340134e-20 5.161111071224789769e-22
7.000000000000000000e+01 2.771164751311039909e-20 5.080468710736906513e-22
6.500000000000000000e+01 2.727178009226740287e-20 4.999826350249023258e-22
6.000000000000000000e+01 2.656799221891849878e-20 4.870798573468390677e-22
5.750000000000000000e+01 2.621609828224409939e-20 4.806284685078084261e-22
5.500000000000000000e+01 2.595217782973829985e-20 4.757899268785354684e-22
5.250000000000000000e+01 2.560028389306390046e-20 4.693385380395048268e-22
5.000000000000000000e+01 2.533636344055810093e-20 4.644999964102318691e-22
4.750000000000000000e+01 2.507244298805230139e-20 4.596614547809589114e-22
4.500000000000000000e+01 2.489649601971509868e-20 4.564357603614434495e-22
4.250000000000000000e+01 2.445662859887200015e-20 4.483715243126533373e-22
4.000000000000000000e+01 2.392878769386040107e-20 4.386944410541073278e-22
3.800000000000000000e+01 2.331297330468019913e-20 4.274045105858035404e-22
3.600000000000000000e+01 2.243323846299410136e-20 4.112760384882251966e-22
3.400000000000000000e+01 2.111363620046510066e-20 3.870833303418601730e-22
3.200000000000000000e+01 1.961808696959880095e-20 3.596649277759779949e-22
3.000000000000000000e+01 1.803456425456390140e-20 3.306336780003381798e-22
2.800000000000000000e+01 1.601117411868599961e-20 2.935381921759099921e-22
2.600000000000000000e+01 1.407575746697670067e-20 2.580555535612394884e-22
2.550000000000000000e+01 1.354791656196510008e-20 2.483784703026934790e-22
2.500000000000000000e+01 1.302007565695349950e-20 2.387013870441474695e-22
2.450000000000000000e+01 1.240426126777319977e-20 2.274114565758419894e-22
2.400000000000000000e+01 1.178844687859299934e-20 2.161215261075383431e-22
2.350000000000000000e+01 1.117263248941280041e-20 2.048315956392346968e-22
2.300000000000000000e+01 1.055681810023250067e-20 1.935416651709291696e-22
2.250000000000000000e+01 9.941003711052300245e-21 1.822517347026255233e-22
2.200000000000000000e+01 9.325189321872080255e-21 1.709618042343214773e-22
2.150000000000000000e+01 8.577414706438939430e-21 1.572526029513805293e-22
2.100000000000000000e+01 7.873626833090100033e-21 1.443498252733184702e-22
2.050000000000000000e+01 7.125852217656960713e-21 1.306406239903776162e-22
2.000000000000000000e+01 6.272509421221499922e-21 1.149960060557275039e-22
1.950000000000000000e+01 5.463153366870339807e-21 1.001578117259562100e-22
1.900000000000000000e+01 4.601013222018010304e-21 8.435190907033019299e-23
1.850000000000000000e+01 3.774062470833130069e-21 6.919114529860738350e-23
1.800000000000000000e+01 2.938314371231390150e-21 5.386909680590882209e-23
1.750000000000000000e+01 2.120160968463369975e-21 3.886961775516178217e-23
1.700000000000000000e+01 1.337196959362790039e-21 2.451527758831782052e-23
1.650000000000000000e+01 6.685984796813939852e-22 1.225763879415888969e-23
1.600000000000000000e+01 2.023390135877900053e-22 3.709548582442816118e-24


==> data/figure1/ion/Straub1995.ion.1+.txt <==
2.000000000000000000e+01 4.600000000000000741e-21 1.610000000000000334e-22
2.500000000000000000e+01 1.239999999999999938e-20 4.340000000000000084e-22
3.000000000000000000e+01 1.840000000000000296e-20 6.440000000000001338e-22
3.500000000000000000e+01 2.260000000000000397e-20 7.910000000000002216e-22
4.000000000000000000e+01 2.550000000000000093e-20 8.925000000000000628e-22
4.500000000000000000e+01 2.659999999999999833e-20 9.310000000000000544e-22
5.000000000000000000e+01 2.730000000000000351e-20 9.555000000000001004e-22
5.500000000000000000e+01 2.770000000000000476e-20 9.695000000000000461e-22
6.000000000000000000e+01 2.839999999999999790e-20 9.939999999999999040e-22
6.500000000000000000e+01 2.910000000000000308e-20 1.018500000000000138e-21
7.000000000000000000e+01 2.960000000000000163e-20 1.036000000000000117e-21
7.500000000000000000e+01 2.969999999999999893e-20 1.039499999999999962e-21
8.000000000000000000e+01 3.030000000000000079e-20 1.060499999999999975e-21
8.500000000000000000e+01 3.059999999999999871e-20 1.071000000000000075e-21
9.000000000000000000e+01 3.059999999999999871e-20 1.071000000000000075e-21
9.500000000000000000e+01 3.050000000000000141e-20 1.067500000000000042e-21
1.000000000000000000e+02 3.019999999999999747e-20 1.056999999999999942e-21
1.100000000000000000e+02 3.000000000000000287e-20 1.050000000000000063e-21
1.200000000000000000e+02 2.929999999999999769e-20 1.025499999999999829e-21
1.400000000000000000e+02 2.809999999999999998e-20 9.834999999999999917e-22
1.600000000000000000e+02 2.700000000000000258e-20 9.450000000000000001e-22
1.800000000000000000e+02 2.599999999999999948e-20 9.100000000000000419e-22
2.000000000000000000e+02 2.490000000000000208e-20 8.715000000000000502e-22
2.250000000000000000e+02 2.370000000000000136e-20 8.295000000000000251e-22
2.500000000000000000e+02 2.250000000000000065e-20 7.875000000000000001e-22
2.750000000000000000e+02 2.110000000000000232e-20 7.385000000000000962e-22
3.000000000000000000e+02 2.020000000000000253e-20 7.070000000000000774e-22
3.500000000000000000e+02 1.840000000000000296e-20 6.440000000000001338e-22
4.000000000000000000e+02 1.709999999999999893e-20 5.984999999999999812e-22
4.500000000000000000e+02 1.570000000000000060e-20 5.495000000000000774e-22
5.000000000000000000e+02 1.470000000000000050e-20 5.145000000000000251e-22
5.500000000000000000e+02 1.380000000000000072e-20 4.830000000000000063e-22
6.000000000000000000e+02 1.299999999999999974e-20 4.550000000000000209e-22
6.500000000000000000e+02 1.230000000000000057e-20 4.304999999999999750e-22
7.000000000000000000e+02 1.160000000000000141e-20 4.060000000000000230e-22
7.500000000000000000e+02 1.100000000000000105e-20 3.850000000000000105e-22
8.000000000000000000e+02 1.050000000000000100e-20 3.675000000000000314e-22
8.500000000000000000e+02 1.010000000000000127e-20 3.535000000000000387e-22
9.000000000000000000e+02 9.730000000000000419e-21 3.405500000000000184e-22
9.500000000000000000e+02 9.269999999999999893e-21 3.244499999999999869e-22
1.000000000000000000e+03 8.950000000000000705e-21 3.132500000000000303e-22


==> data/figure1/ion/Straub1995.ion.total.txt <==
2.000000000000000000e+01 4.600000000000000741e-21 1.610000000000000334e-22
2.500000000000000000e+01 1.239999999999999938e-20 4.340000000000000084e-22
3.000000000000000000e+01 1.840000000000000296e-20 6.440000000000001338e-22
3.500000000000000000e+01 2.260000000000000397e-20 7.910000000000002216e-22
4.000000000000000000e+01 2.550000000000000093e-20 8.925000000000000628e-22
4.500000000000000000e+01 2.659999999999999833e-20 9.310000000000000544e-22
5.000000000000000000e+01 2.730000000000000351e-20 9.555000000000001004e-22
5.500000000000000000e+01 2.770000000000000476e-20 9.695000000000000461e-22
6.000000000000000000e+01 2.839999999999999790e-20 9.939999999999999040e-22
6.500000000000000000e+01 2.910000000000000308e-20 1.018500000000000138e-21
7.000000000000000000e+01 2.960000000000000163e-20 1.036000000000000117e-21
7.500000000000000000e+01 2.969999999999999893e-20 1.039499999999999962e-21
8.000000000000000000e+01 3.030000000000000079e-20 1.060499999999999975e-21
8.500000000000000000e+01 3.059999999999999871e-20 1.071000000000000075e-21
9.000000000000000000e+01 3.059999999999999871e-20 1.071000000000000075e-21
9.500000000000000000e+01 3.050000000000000141e-20 1.067500000000000042e-21
1.000000000000000000e+02 3.019999999999999747e-20 1.056999999999999942e-21
1.100000000000000000e+02 3.000000000000000287e-20 1.050000000000000063e-21
1.200000000000000000e+02 2.929999999999999769e-20 1.025499999999999829e-21
1.400000000000000000e+02 2.809999999999999998e-20 9.834999999999999917e-22
1.600000000000000000e+02 2.700000000000000258e-20 9.450000000000000001e-22
1.800000000000000000e+02 2.599999999999999948e-20 9.100000000000000419e-22
2.000000000000000000e+02 2.490000000000000208e-20 8.715000000000000502e-22
2.250000000000000000e+02 2.370000000000000136e-20 8.295000000000000251e-22
2.500000000000000000e+02 2.250000000000000065e-20 7.875000000000000001e-22
2.750000000000000000e+02 2.110000000000000232e-20 7.385000000000000962e-22
3.000000000000000000e+02 2.020000000000000253e-20 7.070000000000000774e-22
3.500000000000000000e+02 1.840000000000000296e-20 6.440000000000001338e-22
4.000000000000000000e+02 1.709999999999999893e-20 5.984999999999999812e-22
4.500000000000000000e+02 1.570000000000000060e-20 5.495000000000000774e-22
5.000000000000000000e+02 1.470000000000000050e-20 5.145000000000000251e-22
5.500000000000000000e+02 1.380000000000000072e-20 4.830000000000000063e-22
6.000000000000000000e+02 1.299999999999999974e-20 4.550000000000000209e-22
6.500000000000000000e+02 1.230000000000000057e-20 4.304999999999999750e-22
7.000000000000000000e+02 1.160000000000000141e-20 4.060000000000000230e-22
7.500000000000000000e+02 1.100000000000000105e-20 3.850000000000000105e-22
8.000000000000000000e+02 1.050000000000000100e-20 3.675000000000000314e-22
8.500000000000000000e+02 1.010000000000000127e-20 3.535000000000000387e-22
9.000000000000000000e+02 9.730000000000000419e-21 3.405500000000000184e-22
9.500000000000000000e+02 9.269999999999999893e-21 3.244499999999999869e-22
1.000000000000000000e+03 8.950000000000000705e-21 3.132500000000000303e-22


==> data/figure1/ion/Wetzel1987.ion.1+.txt <==
1.600000000000000000e+01 2.999999999999999911e-22 5.100000000000000107e-23
1.700000000000000000e+01 1.500000000000000143e-21 2.550000000000000582e-22
1.800000000000000000e+01 2.900000000000000353e-21 4.929999999999999809e-22
1.900000000000000000e+01 4.400000000000000120e-21 7.480000000000000392e-22
2.000000000000000000e+01 5.800000000000000705e-21 9.859999999999999619e-22
2.100000000000000000e+01 7.099999999999999475e-21 1.206999999999999843e-21
2.200000000000000000e+01 8.500000000000000813e-21 1.445000000000000048e-21
2.300000000000000000e+01 9.599999999999999714e-21 1.632000000000000034e-21
2.400000000000000000e+01 1.100000000000000105e-20 1.870000000000000239e-21
2.500000000000000000e+01 1.250000000000000120e-20 2.125000000000000203e-21
2.600000000000000000e+01 1.340000000000000098e-20 2.278000000000000483e-21
2.700000000000000000e+01 1.439999999999999957e-20 2.447999999999999957e-21
2.800000000000000000e+01 1.570000000000000060e-20 2.669000000000000403e-21
2.900000000000000000e+01 1.680000000000000100e-20 2.856000000000000201e-21
3.000000000000000000e+01 1.739999999999999986e-20 2.958000000000000262e-21
3.100000000000000000e+01 1.860000000000000057e-20 3.162000000000000384e-21
3.200000000000000000e+01 1.919999999999999943e-20 3.264000000000000068e-21
3.300000000000000000e+01 2.020000000000000253e-20 3.434000000000000671e-21
3.400000000000000000e+01 2.070000000000000108e-20 3.519000000000000033e-21
3.500000000000000000e+01 2.200000000000000210e-20 3.740000000000000478e-21
3.600000000000000000e+01 2.240000000000000034e-20 3.808000000000000268e-21
3.700000000000000000e+01 2.310000000000000251e-20 3.927000000000001028e-21
3.800000000000000000e+01 2.389999999999999898e-20 4.062999999999999856e-21
3.900000000000000000e+01 2.419999999999999991e-20 4.114000000000000074e-21
4.000000000000000000e+01 2.471000000000000360e-20 4.200700000000000672e-21
4.500000000000000000e+01 2.563000000000000164e-20 4.357100000000000038e-21
5.000000000000000000e+01 2.638000000000000246e-20 4.484600000000000960e-21
5.500000000000000000e+01 2.659999999999999833e-20 4.522000000000000318e-21
6.000000000000000000e+01 2.706999999999999949e-20 4.601900000000000485e-21
6.500000000000000000e+01 2.737999999999999654e-20 4.654599999999999683e-21
7.000000000000000000e+01 2.780000000000000206e-20 4.726000000000000440e-21
7.500000000000000000e+01 2.807000000000000259e-20 4.771900000000000712e-21
8.000000000000000000e+01 2.837999999999999964e-20 4.824599999999999909e-21
8.500000000000000000e+01 2.864000000000000105e-20 4.868800000000000450e-21
9.000000000000000000e+01 2.850000000000000122e-20 4.845000000000000448e-21
9.500000000000000000e+01 2.841000000000000305e-20 4.829700000000000608e-21
1.000000000000000000e+02 2.857000000000000114e-20 4.856900000000000073e-21
1.050000000000000000e+02 2.845999999999999869e-20 4.838200000000000018e-21
1.100000000000000000e+02 2.819000000000000417e-20 4.792300000000001251e-21
1.150000000000000000e+02 2.809999999999999998e-20 4.776999999999999906e-21
1.200000000000000000e+02 2.820000000000000330e-20 4.794000000000000230e-21
1.250000000000000000e+02 2.787000000000000197e-20 4.737900000000000065e-21
1.300000000000000000e+02 2.768000000000000048e-20 4.705600000000000653e-21
1.350000000000000000e+02 2.745000000000000247e-20 4.666500000000000060e-21
1.400000000000000000e+02 2.736999999999999741e-20 4.652899999999999199e-21
1.450000000000000000e+02 2.718000000000000194e-20 4.620600000000000540e-21
1.500000000000000000e+02 2.711000000000000202e-20 4.608700000000000915e-21
1.550000000000000000e+02 2.701000000000000171e-20 4.591700000000000592e-21
1.600000000000000000e+02 2.671000000000000078e-20 4.540700000000000373e-21
1.650000000000000000e+02 2.648999999999999889e-20 4.503299999999999511e-21
1.700000000000000000e+02 2.638000000000000246e-20 4.484600000000000960e-21
1.750000000000000000e+02 2.603000000000000288e-20 4.425100000000000580e-21
1.800000000000000000e+02 2.610000000000000280e-20 4.437000000000000205e-21
1.850000000000000000e+02 2.578000000000000361e-20 4.382600000000000523e-21
1.900000000000000000e+02 2.560000000000000425e-20 4.352000000000000091e-21
1.950000000000000000e+02 2.546999999999999753e-20 4.329899999999999821e-21
2.000000000000000000e+02 2.473000000000000185e-20 4.204100000000000887e-21


==> data/figure1/ion/Wetzel1987.ion.total.txt <==
1.600000000000000000e+01 2.999999999999999911e-22 5.100000000000000107e-23
1.700000000000000000e+01 1.500000000000000143e-21 2.550000000000000582e-22
1.800000000000000000e+01 2.900000000000000353e-21 4.929999999999999809e-22
1.900000000000000000e+01 4.400000000000000120e-21 7.480000000000000392e-22
2.000000000000000000e+01 5.800000000000000705e-21 9.859999999999999619e-22
2.100000000000000000e+01 7.099999999999999475e-21 1.206999999999999843e-21
2.200000000000000000e+01 8.500000000000000813e-21 1.445000000000000048e-21
2.300000000000000000e+01 9.599999999999999714e-21 1.632000000000000034e-21
2.400000000000000000e+01 1.100000000000000105e-20 1.870000000000000239e-21
2.500000000000000000e+01 1.250000000000000120e-20 2.125000000000000203e-21
2.600000000000000000e+01 1.340000000000000098e-20 2.278000000000000483e-21
2.700000000000000000e+01 1.439999999999999957e-20 2.447999999999999957e-21
2.800000000000000000e+01 1.570000000000000060e-20 2.669000000000000403e-21
2.900000000000000000e+01 1.680000000000000100e-20 2.856000000000000201e-21
3.000000000000000000e+01 1.739999999999999986e-20 2.958000000000000262e-21
3.100000000000000000e+01 1.860000000000000057e-20 3.162000000000000384e-21
3.200000000000000000e+01 1.919999999999999943e-20 3.264000000000000068e-21
3.300000000000000000e+01 2.020000000000000253e-20 3.434000000000000671e-21
3.400000000000000000e+01 2.070000000000000108e-20 3.519000000000000033e-21
3.500000000000000000e+01 2.200000000000000210e-20 3.740000000000000478e-21
3.600000000000000000e+01 2.240000000000000034e-20 3.808000000000000268e-21
3.700000000000000000e+01 2.310000000000000251e-20 3.927000000000001028e-21
3.800000000000000000e+01 2.389999999999999898e-20 4.062999999999999856e-21
3.900000000000000000e+01 2.419999999999999991e-20 4.114000000000000074e-21
4.000000000000000000e+01 2.471000000000000360e-20 4.200700000000000672e-21
4.500000000000000000e+01 2.563000000000000164e-20 4.357100000000000038e-21
5.000000000000000000e+01 2.638000000000000246e-20 4.484600000000000960e-21
5.500000000000000000e+01 2.659999999999999833e-20 4.522000000000000318e-21
6.000000000000000000e+01 2.706999999999999949e-20 4.601900000000000485e-21
6.500000000000000000e+01 2.737999999999999654e-20 4.654599999999999683e-21
7.000000000000000000e+01 2.780000000000000206e-20 4.726000000000000440e-21
7.500000000000000000e+01 2.807000000000000259e-20 4.771900000000000712e-21
8.000000000000000000e+01 2.837999999999999964e-20 4.824599999999999909e-21
8.500000000000000000e+01 2.864000000000000105e-20 4.868800000000000450e-21
9.000000000000000000e+01 2.850000000000000122e-20 4.845000000000000448e-21
9.500000000000000000e+01 2.841000000000000305e-20 4.829700000000000608e-21
1.000000000000000000e+02 2.857000000000000114e-20 4.856900000000000073e-21
1.050000000000000000e+02 2.845999999999999869e-20 4.838200000000000018e-21
1.100000000000000000e+02 2.819000000000000417e-20 4.792300000000001251e-21
1.150000000000000000e+02 2.809999999999999998e-20 4.776999999999999906e-21
1.200000000000000000e+02 2.820000000000000330e-20 4.794000000000000230e-21
1.250000000000000000e+02 2.787000000000000197e-20 4.737900000000000065e-21
1.300000000000000000e+02 2.768000000000000048e-20 4.705600000000000653e-21
1.350000000000000000e+02 2.745000000000000247e-20 4.666500000000000060e-21
1.400000000000000000e+02 2.736999999999999741e-20 4.652899999999999199e-21
1.450000000000000000e+02 2.718000000000000194e-20 4.620600000000000540e-21
1.500000000000000000e+02 2.711000000000000202e-20 4.608700000000000915e-21
1.550000000000000000e+02 2.701000000000000171e-20 4.591700000000000592e-21
1.600000000000000000e+02 2.671000000000000078e-20 4.540700000000000373e-21
1.650000000000000000e+02 2.648999999999999889e-20 4.503299999999999511e-21
1.700000000000000000e+02 2.638000000000000246e-20 4.484600000000000960e-21
1.750000000000000000e+02 2.603000000000000288e-20 4.425100000000000580e-21
1.800000000000000000e+02 2.610000000000000280e-20 4.437000000000000205e-21
1.850000000000000000e+02 2.578000000000000361e-20 4.382600000000000523e-21
1.900000000000000000e+02 2.560000000000000425e-20 4.352000000000000091e-21
1.950000000000000000e+02 2.546999999999999753e-20 4.329899999999999821e-21
2.000000000000000000e+02 2.473000000000000185e-20 4.204100000000000887e-21


==> data/figure1/momentum/BSR.momentum.txt <==
1.360000000000000098e-03 6.340100000000000357e-20 6.340100000000000658e-21
2.720000000000000195e-03 5.829700000000000554e-20 5.829700000000000704e-21
4.080000000000000293e-03 5.503399999999999688e-20 5.503399999999999989e-21
6.799999999999999621e-03 4.835200000000000279e-20 4.835200000000000580e-21
9.520000000000000684e-03 4.414200000000000266e-20 4.414200000000000266e-21
1.225000000000000047e-02 4.040600000000000093e-20 4.040599999999999943e-21
1.497000000000000067e-02 3.698599999999999814e-20 3.698600000000000115e-21
1.769000000000000086e-02 3.435900000000000265e-20 3.435900000000000415e-21
2.041000000000000106e-02 3.230399999999999823e-20 3.230399999999999823e-21
2.313000000000000125e-02 3.023399999999999812e-20 3.023399999999999887e-21
2.721000000000000155e-02 2.733000000000000090e-20 2.733000000000000315e-21
5.442000000000000309e-02 1.453700000000000147e-20 1.453700000000000222e-21
8.162999999999999423e-02 8.158300000000000627e-21 8.158300000000000627e-22
1.088500000000000023e-01 4.625699999999999734e-21 4.625699999999999734e-22
1.360599999999999865e-01 2.621200000000000010e-21 2.621200000000000293e-22
1.632699999999999985e-01 1.522000000000000031e-21 1.522000000000000172e-22
1.904800000000000104e-01 9.930099999999999541e-22 9.930100000000000482e-23
2.176899999999999946e-01 8.381600000000000278e-22 8.381600000000000513e-23
2.449000000000000066e-01 9.338800000000000110e-22 9.338800000000000815e-23
2.721100000000000185e-01 1.199999999999999964e-21 1.200000000000000011e-22
2.993299999999999850e-01 1.582400000000000092e-21 1.582400000000000280e-22
3.265399999999999969e-01 2.044099999999999973e-21 2.044100000000000020e-22
3.537500000000000089e-01 2.559199999999999848e-21 2.559200000000000130e-22
3.809600000000000208e-01 3.109300000000000057e-21 3.109300000000000340e-22
4.081699999999999773e-01 3.681100000000000136e-21 3.681100000000000418e-22
4.353799999999999892e-01 4.265300000000000246e-21 4.265300000000000622e-22
4.625900000000000012e-01 4.855000000000000329e-21 4.855000000000000705e-22
4.898100000000000231e-01 5.445400000000000080e-21 5.445400000000000268e-22
5.170200000000000351e-01 6.032900000000000023e-21 6.032900000000000775e-22
5.442299999999999915e-01 6.615100000000000007e-21 6.615100000000000383e-22
6.122600000000000264e-01 8.038300000000000556e-21 8.038300000000000556e-22
6.802799999999999958e-01 9.406900000000000658e-21 9.406900000000001787e-22
7.483100000000000307e-01 1.071900000000000057e-20 1.071900000000000132e-21
8.163399999999999546e-01 1.197999999999999988e-20 1.198000000000000026e-21
8.843699999999999894e-01 1.319399999999999998e-20 1.319399999999999998e-21
9.524000000000000243e-01 1.436800000000000056e-20 1.436800000000000093e-21
1.020429999999999948e+00 1.550899999999999979e-20 1.550899999999999979e-21
1.088459999999999983e+00 1.662299999999999958e-20 1.662300000000000071e-21
1.156479999999999952e+00 1.771499999999999948e-20 1.771500000000000023e-21
1.224509999999999987e+00 1.878999999999999906e-20 1.879000000000000056e-21
1.292540000000000022e+00 1.985199999999999856e-20 1.985200000000000007e-21
1.360570000000000057e+00 2.090399999999999894e-20 2.090399999999999894e-21
1.428600000000000092e+00 2.194900000000000113e-20 2.194900000000000113e-21
1.496629999999999905e+00 2.299000000000000006e-20 2.299000000000000307e-21
1.564659999999999940e+00 2.402900000000000037e-20 2.402900000000000112e-21
1.632679999999999909e+00 2.506700000000000136e-20 2.506700000000000287e-21
1.700709999999999944e+00 2.610499999999999935e-20 2.610500000000000086e-21
1.768739999999999979e+00 2.714600000000000129e-20 2.714600000000000279e-21
1.836770000000000014e+00 2.818899999999999884e-20 2.818900000000000110e-21
1.904800000000000049e+00 2.923599999999999965e-20 2.923599999999999965e-21
2.040849999999999831e+00 3.134199999999999903e-20 3.134200000000000129e-21
2.176899999999999835e+00 3.287899999999999926e-20 3.287900000000000076e-21
2.313000000000000167e+00 3.471900000000000136e-20 3.471900000000000437e-21
2.448999999999999844e+00 3.659000000000000016e-20 3.658999999999999865e-21
2.585100000000000176e+00 3.850000000000000218e-20 3.850000000000000669e-21
2.721099999999999852e+00 4.044599999999999745e-20 4.044600000000000196e-21
2.857200000000000184e+00 4.243399999999999989e-20 4.243399999999999989e-21
2.993300000000000072e+00 4.445900000000000091e-20 4.445900000000000392e-21
3.129300000000000193e+00 4.652499999999999775e-20 4.652499999999999926e-21
3.265400000000000080e+00 4.862300000000000264e-20 4.862300000000000415e-21
3.401400000000000201e+00 5.075999999999999871e-20 5.076000000000000022e-21
3.537500000000000089e+00 5.293200000000000076e-20 5.293200000000000227e-21
3.673500000000000210e+00 5.514100000000000139e-20 5.514100000000000290e-21
3.809600000000000097e+00 5.738600000000000129e-20 5.738600000000000581e-21
3.945699999999999985e+00 5.966700000000000046e-20 5.966700000000000347e-21
4.081699999999999662e+00 6.198399999999999890e-20 6.198400000000000341e-21
4.217800000000000438e+00 6.433299999999999936e-20 6.433300000000000538e-21
4.353799999999999670e+00 6.671600000000000047e-20 6.671600000000000197e-21
4.489899999999999558e+00 6.912900000000000498e-20 6.912900000000000799e-21
4.625899999999999679e+00 7.157099999999999553e-20 7.157100000000000456e-21
4.761999999999999567e+00 7.403600000000000033e-20 7.403600000000000634e-21
4.898100000000000342e+00 7.652699999999999924e-20 7.652700000000000225e-21
5.034099999999999575e+00 7.903900000000000175e-20 7.903900000000001077e-21
5.170200000000000351e+00 8.157199999999999580e-20 8.157200000000000182e-21
5.306199999999999584e+00 8.412100000000000290e-20 8.412100000000000892e-21
5.442300000000000360e+00 8.668599999999999898e-20 8.668600000000000199e-21
5.578299999999999592e+00 8.926600000000000278e-20 8.926600000000001481e-21
5.714400000000000368e+00 9.185799999999999830e-20 9.185799999999999830e-21
5.850500000000000256e+00 9.445900000000000569e-20 9.445900000000000870e-21
5.986500000000000377e+00 9.706399999999999828e-20 9.706400000000000430e-21
6.122600000000000264e+00 9.967400000000000548e-20 9.967400000000001150e-21
6.258600000000000385e+00 1.022800000000000034e-19 1.022800000000000034e-20
6.394700000000000273e+00 1.048899999999999986e-19 1.048900000000000106e-20
6.530700000000000394e+00 1.074900000000000006e-19 1.074900000000000096e-20
6.666800000000000281e+00 1.100700000000000044e-19 1.100700000000000074e-20
6.802800000000000402e+00 1.126400000000000031e-19 1.126400000000000121e-20
6.938900000000000290e+00 1.151899999999999914e-19 1.151900000000000005e-20
7.075000000000000178e+00 1.177199999999999936e-19 1.177200000000000026e-20
7.211000000000000298e+00 1.202300000000000095e-19 1.202300000000000185e-20
7.347100000000000186e+00 1.227000000000000048e-19 1.227000000000000168e-20
7.483100000000000307e+00 1.251300000000000036e-19 1.251300000000000127e-20
7.619200000000000195e+00 1.275300000000000111e-19 1.275300000000000141e-20
7.755200000000000315e+00 1.298899999999999979e-19 1.298899999999999979e-20
7.891300000000000203e+00 1.322000000000000072e-19 1.322000000000000163e-20
8.027400000000000091e+00 1.344500000000000097e-19 1.344500000000000157e-20
8.163399999999999324e+00 1.366599999999999916e-19 1.366599999999999976e-20
8.299500000000000099e+00 1.388000000000000097e-19 1.388000000000000277e-20
8.435499999999999332e+00 1.408799999999999969e-19 1.408800000000000089e-20
8.571600000000000108e+00 1.428799999999999910e-19 1.428799999999999850e-20
8.707599999999999341e+00 1.448200000000000025e-19 1.448200000000000025e-20
8.843700000000000117e+00 1.466799999999999968e-19 1.466800000000000149e-20
8.979799999999999116e+00 1.484599999999999981e-19 1.484599999999999921e-20
9.115800000000000125e+00 1.501600000000000064e-19 1.501600000000000245e-20
9.251899999999999125e+00 1.517799999999999976e-19 1.517799999999999916e-20
9.387900000000000134e+00 1.533000000000000095e-19 1.533000000000000276e-20
9.523999999999999133e+00 1.547400000000000044e-19 1.547399999999999984e-20
9.660000000000000142e+00 1.560799999999999959e-19 1.560800000000000079e-20
9.796099999999999142e+00 1.573299999999999893e-19 1.573299999999999893e-20
9.932199999999999918e+00 1.584800000000000034e-19 1.584800000000000094e-20
1.006819999999999915e+01 1.595299999999999901e-19 1.595300000000000081e-20
1.020429999999999993e+01 1.604799999999999975e-19 1.604800000000000156e-20
1.034029999999999916e+01 1.613400000000000068e-19 1.613400000000000249e-20
1.047639999999999993e+01 1.620999999999999887e-19 1.620999999999999827e-20
1.061239999999999917e+01 1.627500000000000103e-19 1.627500000000000163e-20
1.074849999999999994e+01 1.633100000000000096e-19 1.633100000000000217e-20
1.088460000000000072e+01 1.637800000000000108e-19 1.637800000000000288e-20
1.151040000000000063e+01 1.642900000000000085e-19 1.642900000000000085e-20
1.152399999999999913e+01 1.643199999999999998e-19 1.643200000000000179e-20
1.153759999999999941e+01 1.643400000000000101e-19 1.643400000000000342e-20
1.155119999999999969e+01 1.643499999999999912e-19 1.643499999999999972e-20
1.156479999999999997e+01 1.643599999999999963e-19 1.643600000000000204e-20
1.157850000000000001e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.159210000000000029e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.160570000000000057e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.161930000000000085e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.163289999999999935e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.164649999999999963e+01 1.643700000000000015e-19 1.643700000000000135e-20
1.166009999999999991e+01 1.643599999999999963e-19 1.643600000000000204e-20
1.167370000000000019e+01 1.643499999999999912e-19 1.643499999999999972e-20
1.168730000000000047e+01 1.643400000000000101e-19 1.643400000000000342e-20
1.170090000000000074e+01 1.643300000000000050e-19 1.643300000000000110e-20
1.171449999999999925e+01 1.643199999999999998e-19 1.643200000000000179e-20
1.172809999999999953e+01 1.642999999999999895e-19 1.643000000000000016e-20
1.174169999999999980e+01 1.642900000000000085e-19 1.642900000000000085e-20
1.175530000000000008e+01 1.642699999999999982e-19 1.642700000000000222e-20
1.176890000000000036e+01 1.642500000000000119e-19 1.642500000000000360e-20
1.178250000000000064e+01 1.642300000000000016e-19 1.642300000000000197e-20
1.179609999999999914e+01 1.642099999999999914e-19 1.642100000000000034e-20
1.180969999999999942e+01 1.641900000000000051e-19 1.641900000000000172e-20
1.182339999999999947e+01 1.641599999999999897e-19 1.641600000000000078e-20
1.183699999999999974e+01 1.641299999999999983e-19 1.641299999999999983e-20
1.185060000000000002e+01 1.640600000000000105e-19 1.640600000000000165e-20
1.186420000000000030e+01 1.639399999999999968e-19 1.639400000000000089e-20
1.187780000000000058e+01 1.638399999999999935e-19 1.638400000000000176e-20
1.189140000000000086e+01 1.637300000000000091e-19 1.637300000000000332e-20
1.190499999999999936e+01 1.625199999999999882e-19 1.625199999999999942e-20
1.191859999999999964e+01 1.635999999999999904e-19 1.636000000000000024e-20
1.193219999999999992e+01 1.635900000000000093e-19 1.635900000000000093e-20
1.194580000000000020e+01 1.636099999999999955e-19 1.636099999999999955e-20
1.195940000000000047e+01 1.636499999999999920e-19 1.636499999999999980e-20
1.197300000000000075e+01 1.636999999999999937e-19 1.636999999999999937e-20
1.198659999999999926e+01 1.637600000000000005e-19 1.637600000000000125e-20
1.200019999999999953e+01 1.638100000000000022e-19 1.638100000000000082e-20
1.201379999999999981e+01 1.638399999999999935e-19 1.638400000000000176e-20
1.202740000000000009e+01 1.637499999999999953e-19 1.637500000000000194e-20
1.204100000000000037e+01 1.636599999999999972e-19 1.636600000000000212e-20
1.205460000000000065e+01 1.635900000000000093e-19 1.635900000000000093e-20
1.206830000000000069e+01 1.635300000000000025e-19 1.635300000000000205e-20
1.208189999999999920e+01 1.634699999999999957e-19 1.634700000000000017e-20
1.209549999999999947e+01 1.634199999999999940e-19 1.634200000000000061e-20
1.210909999999999975e+01 1.633600000000000113e-19 1.633600000000000173e-20
1.212270000000000003e+01 1.633199999999999907e-19 1.633200000000000148e-20
1.213630000000000031e+01 1.632600000000000080e-19 1.632600000000000260e-20
1.214990000000000059e+01 1.632100000000000063e-19 1.632100000000000304e-20
1.216350000000000087e+01 1.631600000000000046e-19 1.631600000000000046e-20
1.217709999999999937e+01 1.630999999999999978e-19 1.631000000000000159e-20
1.219069999999999965e+01 1.630499999999999962e-19 1.630500000000000203e-20
1.220429999999999993e+01 1.629899999999999894e-19 1.629900000000000014e-20
1.221790000000000020e+01 1.629300000000000066e-19 1.629300000000000127e-20
1.223150000000000048e+01 1.628699999999999998e-19 1.628700000000000239e-20
1.224510000000000076e+01 1.628099999999999930e-19 1.628100000000000051e-20
1.225869999999999926e+01 1.627500000000000103e-19 1.627500000000000163e-20
1.227229999999999954e+01 1.626900000000000035e-19 1.626900000000000276e-20
1.228589999999999982e+01 1.626199999999999915e-19 1.626199999999999855e-20
1.229959999999999987e+01 1.625600000000000088e-19 1.625600000000000269e-20
1.231320000000000014e+01 1.624899999999999968e-19 1.624900000000000149e-20
1.232680000000000042e+01 1.624299999999999900e-19 1.624299999999999961e-20
1.234040000000000070e+01 1.623600000000000022e-19 1.623600000000000142e-20
1.235399999999999920e+01 1.622899999999999902e-19 1.622900000000000022e-20
1.236759999999999948e+01 1.622099999999999972e-19 1.622099999999999972e-20
1.238119999999999976e+01 1.621400000000000093e-19 1.621400000000000153e-20
1.239480000000000004e+01 1.620699999999999974e-19 1.620700000000000034e-20
1.240840000000000032e+01 1.620000000000000095e-19 1.620000000000000215e-20
1.242200000000000060e+01 1.619199999999999924e-19 1.619199999999999864e-20
1.243560000000000088e+01 1.618399999999999993e-19 1.618400000000000114e-20
1.244919999999999938e+01 1.617700000000000115e-19 1.617700000000000295e-20
1.246279999999999966e+01 1.616899999999999944e-19 1.616899999999999944e-20
1.247639999999999993e+01 1.616100000000000013e-19 1.616100000000000194e-20
1.249000000000000021e+01 1.615300000000000083e-19 1.615300000000000143e-20
1.250360000000000049e+01 1.614499999999999912e-19 1.614500000000000093e-20
1.251720000000000077e+01 1.613699999999999982e-19 1.613700000000000042e-20
1.253079999999999927e+01 1.612900000000000052e-19 1.612899999999999991e-20
1.254449999999999932e+01 1.612099999999999881e-19 1.612099999999999941e-20
1.255809999999999960e+01 1.611299999999999950e-19 1.611299999999999890e-20
1.257169999999999987e+01 1.610500000000000020e-19 1.610500000000000140e-20
1.258530000000000015e+01 1.609700000000000090e-19 1.609700000000000090e-20
1.259890000000000043e+01 1.608899999999999919e-19 1.608900000000000039e-20
1.261250000000000071e+01 1.608099999999999989e-19 1.608099999999999989e-20
1.262609999999999921e+01 1.607300000000000058e-19 1.607300000000000239e-20
1.263969999999999949e+01 1.606499999999999887e-19 1.606499999999999887e-20
1.265329999999999977e+01 1.605699999999999957e-19 1.605700000000000138e-20
1.266690000000000005e+01 1.604799999999999975e-19 1.604800000000000156e-20
1.268050000000000033e+01 1.604000000000000045e-19 1.604000000000000105e-20
1.269410000000000061e+01 1.603200000000000115e-19 1.603200000000000055e-20
1.270770000000000088e+01 1.602399999999999944e-19 1.602400000000000004e-20
1.272129999999999939e+01 1.601600000000000014e-19 1.601599999999999953e-20
1.273489999999999966e+01 1.600800000000000083e-19 1.600800000000000204e-20
1.274849999999999994e+01 1.599999999999999912e-19 1.599999999999999852e-20
1.276210000000000022e+01 1.599300000000000033e-19 1.599300000000000033e-20
1.277580000000000027e+01 1.598500000000000103e-19 1.598500000000000284e-20
1.278940000000000055e+01 1.597699999999999932e-19 1.597699999999999932e-20
1.280300000000000082e+01 1.596900000000000002e-19 1.596900000000000182e-20
1.281659999999999933e+01 1.596199999999999882e-19 1.596200000000000063e-20
1.283019999999999960e+01 1.595399999999999952e-19 1.595400000000000012e-20
1.284379999999999988e+01 1.594700000000000073e-19 1.594700000000000194e-20
1.285740000000000016e+01 1.593899999999999902e-19 1.593899999999999842e-20
1.287100000000000044e+01 1.593200000000000024e-19 1.593200000000000024e-20
1.288460000000000072e+01 1.592499999999999904e-19 1.592499999999999904e-20
1.289819999999999922e+01 1.591800000000000025e-19 1.591800000000000085e-20
1.291179999999999950e+01 1.591199999999999957e-19 1.591199999999999897e-20
1.292539999999999978e+01 1.590599999999999889e-19 1.590600000000000009e-20
1.293900000000000006e+01 1.590000000000000062e-19 1.590000000000000122e-20
1.295260000000000034e+01 1.589399999999999994e-19 1.589399999999999934e-20
1.296620000000000061e+01 1.589000000000000029e-19 1.589000000000000209e-20
1.297979999999999912e+01 1.588600000000000063e-19 1.588600000000000184e-20
1.299339999999999939e+01 1.588100000000000047e-19 1.588100000000000227e-20
1.300699999999999967e+01 1.587600000000000030e-19 1.587599999999999970e-20
1.302069999999999972e+01 1.586899999999999911e-19 1.586899999999999851e-20
1.303430000000000000e+01 1.586099999999999980e-19 1.586100000000000101e-20
1.304790000000000028e+01 1.585099999999999947e-19 1.585099999999999887e-20
1.306150000000000055e+01 1.584000000000000103e-19 1.584000000000000043e-20
1.307510000000000083e+01 1.582699999999999916e-19 1.582700000000000036e-20
1.308869999999999933e+01 1.581000000000000004e-19 1.581000000000000004e-20
1.310229999999999961e+01 1.578300000000000059e-19 1.578300000000000059e-20
1.311589999999999989e+01 1.573899999999999961e-19 1.573900000000000081e-20
1.312950000000000017e+01 1.567500000000000037e-19 1.567499999999999977e-20
1.314310000000000045e+01 1.563400000000000094e-19 1.563400000000000094e-20
1.315670000000000073e+01 1.564300000000000075e-19 1.564300000000000075e-20
1.317029999999999923e+01 1.566799999999999917e-19 1.566799999999999857e-20
1.318389999999999951e+01 1.568599999999999881e-19 1.568599999999999821e-20
1.319749999999999979e+01 1.569099999999999898e-19 1.569100000000000078e-20
1.321110000000000007e+01 1.568699999999999932e-19 1.568700000000000053e-20
1.322470000000000034e+01 1.568500000000000070e-19 1.568500000000000191e-20
1.323830000000000062e+01 1.567600000000000088e-19 1.567600000000000209e-20
1.325200000000000067e+01 1.567100000000000072e-19 1.567100000000000252e-20
1.326559999999999917e+01 1.567000000000000020e-19 1.567000000000000020e-20
1.327919999999999945e+01 1.566600000000000055e-19 1.566599999999999995e-20
1.329279999999999973e+01 1.565999999999999987e-19 1.566000000000000108e-20
1.330640000000000001e+01 1.565899999999999936e-19 1.565899999999999876e-20
1.332000000000000028e+01 1.565300000000000108e-19 1.565300000000000289e-20
1.333360000000000056e+01 1.563999999999999921e-19 1.563999999999999981e-20
1.334720000000000084e+01 1.562300000000000009e-19 1.562299999999999949e-20
1.336079999999999934e+01 1.560799999999999959e-19 1.560800000000000079e-20
1.337439999999999962e+01 1.559299999999999909e-19 1.559299999999999909e-20
1.338799999999999990e+01 1.557999999999999962e-19 1.557999999999999902e-20
1.340160000000000018e+01 1.556300000000000050e-19 1.556300000000000171e-20
1.341520000000000046e+01 1.554500000000000087e-19 1.554500000000000207e-20
1.342880000000000074e+01 1.554800000000000001e-19 1.554800000000000001e-20
1.344239999999999924e+01 1.553900000000000019e-19 1.553900000000000019e-20
1.345599999999999952e+01 1.552799999999999934e-19 1.552799999999999874e-20
1.346959999999999980e+01 1.551499999999999987e-19 1.551500000000000168e-20
1.348320000000000007e+01 1.550200000000000040e-19 1.550200000000000161e-20
1.349690000000000012e+01 1.548999999999999904e-19 1.549000000000000085e-20
1.351050000000000040e+01 1.547800000000000009e-19 1.547800000000000009e-20
1.352410000000000068e+01 1.546600000000000114e-19 1.546600000000000234e-20
1.353769999999999918e+01 1.545399999999999977e-19 1.545400000000000158e-20
1.355129999999999946e+01 1.544200000000000082e-19 1.544200000000000082e-20
1.356489999999999974e+01 1.542999999999999946e-19 1.543000000000000006e-20
1.357850000000000001e+01 1.541800000000000051e-19 1.541800000000000231e-20
1.359210000000000029e+01 1.540699999999999966e-19 1.540700000000000086e-20
1.360570000000000057e+01 1.539500000000000070e-19 1.539500000000000010e-20
1.361930000000000085e+01 1.538299999999999934e-19 1.538299999999999934e-20
1.363289999999999935e+01 1.537100000000000039e-19 1.537100000000000159e-20
1.364649999999999963e+01 1.535999999999999954e-19 1.536000000000000014e-20
1.366009999999999991e+01 1.534800000000000059e-19 1.534800000000000239e-20
1.367370000000000019e+01 1.533599999999999923e-19 1.533599999999999863e-20
1.368730000000000047e+01 1.532400000000000027e-19 1.532400000000000088e-20
1.370090000000000074e+01 1.531199999999999891e-19 1.531200000000000012e-20
1.371449999999999925e+01 1.529999999999999996e-19 1.529999999999999936e-20
1.372819999999999929e+01 1.528800000000000100e-19 1.528800000000000161e-20
1.374179999999999957e+01 1.527599999999999964e-19 1.527600000000000085e-20
1.375539999999999985e+01 1.526400000000000069e-19 1.526400000000000009e-20
1.376900000000000013e+01 1.525199999999999933e-19 1.525199999999999933e-20
1.378260000000000041e+01 1.524000000000000037e-19 1.524000000000000158e-20
1.379620000000000068e+01 1.522799999999999901e-19 1.522800000000000082e-20
1.380979999999999919e+01 1.521499999999999954e-19 1.521500000000000075e-20
1.382339999999999947e+01 1.520300000000000059e-19 1.520299999999999999e-20
1.383699999999999974e+01 1.519099999999999923e-19 1.519099999999999923e-20
1.385060000000000002e+01 1.517900000000000027e-19 1.517900000000000148e-20
1.386420000000000030e+01 1.516799999999999943e-19 1.516800000000000003e-20
1.387780000000000058e+01 1.515700000000000099e-19 1.515700000000000159e-20
1.389140000000000086e+01 1.514800000000000117e-19 1.514800000000000177e-20
1.390499999999999936e+01 1.514399999999999911e-19 1.514399999999999851e-20
1.391859999999999964e+01 1.512400000000000086e-19 1.512400000000000025e-20
1.393219999999999992e+01 1.510599999999999881e-19 1.510600000000000062e-20
1.394580000000000020e+01 1.509299999999999935e-19 1.509300000000000055e-20
1.395940000000000047e+01 1.507999999999999988e-19 1.508000000000000048e-20
1.397310000000000052e+01 1.506800000000000092e-19 1.506800000000000273e-20
1.398670000000000080e+01 1.505599999999999956e-19 1.505599999999999896e-20
1.400029999999999930e+01 1.504500000000000112e-19 1.504500000000000052e-20
1.401389999999999958e+01 1.503699999999999941e-19 1.503700000000000001e-20
1.402749999999999986e+01 1.502500000000000046e-19 1.502500000000000226e-20
1.404110000000000014e+01 1.500999999999999996e-19 1.501000000000000056e-20
1.405470000000000041e+01 1.499399999999999895e-19 1.499399999999999955e-20
1.406830000000000069e+01 1.497300000000000018e-19 1.497300000000000198e-20
1.408189999999999920e+01 1.494799999999999935e-19 1.494800000000000115e-20
1.409549999999999947e+01 1.493299999999999885e-19 1.493299999999999945e-20
1.410909999999999975e+01 1.493299999999999885e-19 1.493299999999999945e-20
1.412270000000000003e+01 1.492600000000000006e-19 1.492600000000000126e-20
1.413630000000000031e+01 1.491599999999999973e-19 1.491599999999999913e-20
1.414990000000000059e+01 1.490599999999999940e-19 1.490600000000000000e-20
1.416350000000000087e+01 1.489400000000000044e-19 1.489400000000000225e-20
1.417709999999999937e+01 1.488100000000000097e-19 1.488100000000000218e-20
1.419069999999999965e+01 1.486600000000000048e-19 1.486600000000000048e-20
1.420439999999999969e+01 1.485099999999999998e-19 1.485100000000000178e-20
1.421799999999999997e+01 1.483999999999999913e-19 1.484000000000000034e-20
1.423160000000000025e+01 1.482500000000000104e-19 1.482500000000000164e-20
1.424520000000000053e+01 1.481199999999999917e-19 1.481199999999999856e-20
1.425880000000000081e+01 1.479899999999999970e-19 1.479900000000000150e-20
1.427239999999999931e+01 1.480000000000000021e-19 1.480000000000000081e-20
1.428599999999999959e+01 1.477300000000000076e-19 1.477300000000000136e-20
1.429959999999999987e+01 1.475900000000000078e-19 1.475900000000000198e-20
1.431320000000000014e+01 1.474400000000000028e-19 1.474400000000000028e-20
1.432680000000000042e+01 1.473100000000000081e-19 1.473100000000000021e-20
1.434040000000000070e+01 1.471700000000000083e-19 1.471700000000000083e-20
1.435399999999999920e+01 1.470300000000000084e-19 1.470300000000000144e-20
1.436759999999999948e+01 1.468900000000000086e-19 1.468900000000000206e-20
1.438119999999999976e+01 1.467599999999999898e-19 1.467599999999999898e-20
1.439480000000000004e+01 1.466199999999999900e-19 1.466199999999999960e-20
1.440840000000000032e+01 1.465500000000000021e-19 1.465500000000000142e-20
1.442200000000000060e+01 1.463300000000000093e-19 1.463300000000000153e-20
1.443560000000000088e+01 1.461900000000000094e-19 1.461900000000000215e-20
1.444929999999999914e+01 1.460800000000000010e-19 1.460800000000000070e-20
1.446289999999999942e+01 1.459500000000000063e-19 1.459500000000000063e-20
1.447649999999999970e+01 1.458100000000000064e-19 1.458100000000000125e-20
1.449009999999999998e+01 1.456700000000000066e-19 1.456700000000000187e-20
1.450370000000000026e+01 1.455200000000000016e-19 1.455200000000000016e-20
1.451730000000000054e+01 1.452699999999999933e-19 1.452699999999999933e-20
1.453090000000000082e+01 1.451100000000000073e-19 1.451100000000000133e-20
1.454449999999999932e+01 1.449899999999999937e-19 1.449900000000000057e-20
1.455809999999999960e+01 1.448599999999999990e-19 1.448600000000000050e-20
1.457169999999999987e+01 1.447300000000000043e-19 1.447300000000000043e-20
1.458530000000000015e+01 1.445500000000000080e-19 1.445500000000000080e-20
1.459890000000000043e+01 1.444500000000000046e-19 1.444500000000000167e-20
1.461250000000000071e+01 1.443200000000000099e-19 1.443200000000000160e-20
1.462609999999999921e+01 1.442300000000000118e-19 1.442300000000000178e-20
1.463969999999999949e+01 1.440900000000000119e-19 1.440900000000000240e-20
1.465329999999999977e+01 1.439099999999999915e-19 1.439099999999999975e-20
1.466690000000000005e+01 1.437699999999999917e-19 1.437700000000000037e-20
1.468050000000000033e+01 1.436399999999999970e-19 1.436400000000000030e-20
1.469420000000000037e+01 1.435399999999999937e-19 1.435400000000000117e-20
1.470780000000000065e+01 1.433999999999999939e-19 1.433999999999999878e-20
1.472139999999999915e+01 1.432599999999999940e-19 1.432599999999999940e-20
1.473499999999999943e+01 1.431199999999999942e-19 1.431200000000000002e-20
1.474859999999999971e+01 1.429799999999999944e-19 1.429800000000000064e-20
1.476219999999999999e+01 1.428299999999999894e-19 1.428299999999999894e-20
1.477580000000000027e+01 1.426899999999999895e-19 1.426899999999999956e-20
1.478940000000000055e+01 1.425499999999999897e-19 1.425500000000000017e-20
1.480300000000000082e+01 1.424199999999999950e-19 1.424200000000000010e-20
1.481659999999999933e+01 1.422900000000000003e-19 1.422900000000000003e-20
1.483019999999999960e+01 1.421399999999999954e-19 1.421400000000000134e-20
1.484379999999999988e+01 1.420300000000000110e-19 1.420300000000000290e-20
1.485740000000000016e+01 1.418900000000000111e-19 1.418900000000000051e-20
1.487100000000000044e+01 1.417400000000000061e-19 1.417400000000000182e-20
1.488460000000000072e+01 1.415600000000000098e-19 1.415600000000000218e-20
1.489819999999999922e+01 1.413399999999999929e-19 1.413399999999999929e-20
1.491179999999999950e+01 1.411300000000000052e-19 1.411300000000000172e-20
1.492549999999999955e+01 1.409400000000000037e-19 1.409399999999999976e-20
1.493909999999999982e+01 1.408900000000000020e-19 1.408900000000000020e-20
1.495270000000000010e+01 1.407600000000000073e-19 1.407600000000000013e-20
1.496630000000000038e+01 1.407699999999999884e-19 1.407699999999999944e-20
1.497990000000000066e+01 1.405300000000000093e-19 1.405300000000000093e-20
1.499349999999999916e+01 1.404400000000000111e-19 1.404400000000000111e-20
1.500709999999999944e+01 1.402699999999999959e-19 1.402700000000000079e-20
1.502069999999999972e+01 1.400799999999999944e-19 1.400799999999999884e-20
1.503430000000000000e+01 1.398899999999999929e-19 1.398899999999999989e-20
1.504790000000000028e+01 1.397300000000000068e-19 1.397300000000000189e-20
1.506150000000000055e+01 1.395599999999999916e-19 1.395599999999999855e-20
1.507510000000000083e+01 1.394400000000000020e-19 1.394400000000000080e-20
1.508869999999999933e+01 1.392700000000000108e-19 1.392700000000000048e-20
1.510229999999999961e+01 1.391300000000000110e-19 1.391300000000000110e-20
1.511589999999999989e+01 1.389700000000000009e-19 1.389700000000000009e-20
1.512950000000000017e+01 1.388300000000000010e-19 1.388300000000000070e-20
1.514310000000000045e+01 1.386500000000000047e-19 1.386500000000000107e-20
1.515670000000000073e+01 1.384600000000000032e-19 1.384600000000000212e-20
1.517040000000000077e+01 1.382999999999999931e-19 1.383000000000000111e-20
1.518399999999999928e+01 1.381699999999999984e-19 1.381700000000000104e-20
1.519759999999999955e+01 1.380000000000000072e-19 1.380000000000000072e-20
1.521119999999999983e+01 1.378500000000000022e-19 1.378500000000000203e-20
1.522480000000000011e+01 1.377200000000000075e-19 1.377200000000000195e-20
1.523840000000000039e+01 1.375400000000000112e-19 1.375400000000000232e-20
1.525200000000000067e+01 1.373900000000000062e-19 1.373900000000000062e-20
1.526559999999999917e+01 1.372500000000000064e-19 1.372500000000000124e-20
1.527919999999999945e+01 1.371100000000000065e-19 1.371100000000000186e-20
1.529279999999999973e+01 1.369800000000000118e-19 1.369800000000000179e-20
1.530640000000000001e+01 1.368300000000000069e-19 1.368300000000000008e-20
1.532000000000000028e+01 1.366500000000000105e-19 1.366500000000000045e-20
1.533360000000000056e+01 1.364600000000000090e-19 1.364600000000000150e-20
1.534720000000000084e+01 1.363600000000000057e-19 1.363600000000000238e-20
1.536079999999999934e+01 1.362200000000000059e-19 1.362199999999999998e-20
1.537439999999999962e+01 1.360400000000000095e-19 1.360400000000000035e-20
1.538799999999999990e+01 1.358799999999999994e-19 1.358799999999999934e-20
1.540169999999999995e+01 1.357600000000000099e-19 1.357600000000000159e-20
1.541530000000000022e+01 1.356299999999999911e-19 1.356299999999999851e-20
1.542890000000000050e+01 1.354300000000000085e-19 1.354300000000000176e-20
1.544250000000000078e+01 1.353099999999999949e-19 1.353099999999999949e-20
1.545609999999999928e+01 1.351800000000000002e-19 1.351800000000000093e-20
1.546969999999999956e+01 1.350799999999999969e-19 1.350800000000000029e-20
1.548329999999999984e+01 1.349500000000000022e-19 1.349500000000000022e-20
1.549690000000000012e+01 1.347999999999999972e-19 1.348000000000000003e-20
1.552410000000000068e+01 1.344000000000000080e-19 1.344000000000000201e-20
1.553769999999999918e+01 1.343299999999999961e-19 1.343300000000000081e-20
1.555129999999999946e+01 1.341700000000000100e-19 1.341700000000000130e-20
1.556489999999999974e+01 1.339499999999999931e-19 1.339499999999999991e-20
1.557850000000000001e+01 1.337900000000000070e-19 1.337900000000000191e-20
1.559210000000000029e+01 1.336500000000000072e-19 1.336500000000000102e-20
1.560570000000000057e+01 1.334899999999999971e-19 1.334900000000000001e-20
1.561930000000000085e+01 1.333799999999999886e-19 1.333800000000000007e-20
1.563289999999999935e+01 1.331800000000000061e-19 1.331800000000000181e-20
1.564659999999999940e+01 1.330300000000000011e-19 1.330300000000000011e-20
1.566019999999999968e+01 1.328699999999999909e-19 1.328699999999999909e-20
1.567379999999999995e+01 1.327399999999999963e-19 1.327400000000000053e-20
1.568740000000000023e+01 1.325599999999999999e-19 1.325600000000000089e-20
1.570100000000000051e+01 1.324099999999999949e-19 1.324100000000000070e-20
1.571460000000000079e+01 1.322199999999999934e-19 1.322200000000000025e-20
1.572819999999999929e+01 1.320799999999999936e-19 1.320799999999999936e-20
1.574179999999999957e+01 1.319799999999999903e-19 1.319800000000000023e-20
1.575539999999999985e+01 1.317899999999999888e-19 1.317899999999999978e-20
1.576900000000000013e+01 1.315900000000000062e-19 1.315900000000000153e-20
1.578260000000000041e+01 1.314600000000000115e-19 1.314600000000000146e-20
1.579620000000000068e+01 1.313000000000000014e-19 1.313000000000000044e-20
1.580979999999999919e+01 1.311200000000000051e-19 1.311200000000000081e-20
1.582339999999999947e+01 1.309499999999999898e-19 1.309499999999999898e-20
1.583699999999999974e+01 1.308199999999999951e-19 1.308200000000000041e-20
1.585060000000000002e+01 1.306799999999999953e-19 1.306799999999999953e-20
1.600029999999999930e+01 1.289099999999999991e-19 1.289100000000000112e-20
1.700029999999999930e+01 1.174700000000000093e-19 1.174700000000000093e-20
1.800029999999999930e+01 1.067099999999999964e-19 1.067100000000000054e-20
1.900039999999999907e+01 9.734099999999999399e-20 9.734100000000000302e-21
2.000039999999999907e+01 8.870600000000000344e-20 8.870600000000000946e-21
2.100039999999999907e+01 8.096100000000000152e-20 8.096100000000000452e-21
2.200039999999999907e+01 7.526700000000000075e-20 7.526699999999999774e-21
2.300039999999999907e+01 6.935500000000000574e-20 6.935500000000001477e-21
2.400049999999999883e+01 6.512499999999999532e-20 6.512499999999999532e-21
2.500049999999999883e+01 6.073800000000000279e-20 6.073800000000000731e-21
3.000059999999999860e+01 4.772700000000000010e-20 4.772700000000000010e-21
4.000079999999999814e+01 3.559900000000000289e-20 3.559900000000000740e-21
5.000090000000000146e+01 3.052199999999999829e-20 3.052199999999999829e-21
6.000110000000000099e+01 2.754000000000000065e-20 2.754000000000000140e-21
7.000130000000000052e+01 2.548999999999999880e-20 2.548999999999999955e-21
8.000149999999999295e+01 2.370699999999999955e-20 2.370699999999999955e-21
9.000169999999999959e+01 2.185599999999999901e-20 2.185599999999999901e-21
1.000019000000000062e+02 1.995000000000000025e-20 1.995000000000000251e-21
1.250023999999999944e+02 1.687199999999999954e-20 1.687199999999999954e-21
1.500028000000000077e+02 1.480000000000000081e-20 1.480000000000000194e-21
1.750032999999999959e+02 1.307300000000000060e-20 1.307300000000000173e-21
2.000038000000000125e+02 1.161399999999999929e-20 1.161399999999999966e-21
2.250011000000000081e+02 1.096800000000000053e-20 1.096800000000000204e-21
2.500012000000000114e+02 9.682000000000000390e-21 9.682000000000001519e-22
2.750013000000000147e+02 8.890700000000000338e-21 8.890700000000000714e-22
3.000013999999999896e+02 8.396199999999999509e-21 8.396199999999999509e-22


==> data/figure1/momentum/Gibson1996.momentum.txt <==
1.000000000000000000e+00 1.509999999999999874e-20 1.207999999999999906e-21
1.500000000000000000e+00 2.070000000000000108e-20 1.656000000000000049e-21
2.000000000000000000e+00 2.780000000000000206e-20 2.224000000000000074e-21
3.000000000000000000e+00 4.149999999999999945e-20 3.319999999999999851e-21
4.000000000000000000e+00 6.799999999999999446e-20 5.439999999999999738e-21
5.000000000000000000e+00 8.729999999999999721e-20 6.983999999999999657e-21
7.500000000000000000e+00 1.322000000000000072e-19 1.057600000000000130e-20
1.000000000000000000e+01 1.785000000000000035e-19 1.428000000000000100e-20


==> data/figure1/momentum/Mielewska2004.momentum.txt <==
5.000000000000000000e+00 7.429999999999999898e-20 2.266666666666666432e-21
7.500000000000000000e+00 1.170000000000000082e-19 4.333333333333332995e-21
1.000000000000000000e+01 1.289999999999999973e-19 5.000000000000000478e-21


==> data/figure1/momentum/Panajotovic1997.momentum.txt <==
1.030000000000000071e+01 1.250000000000000089e-19 1.250000000000000120e-20
1.530000000000000071e+01 1.129999999999999958e-19 1.130000000000000048e-20
2.030000000000000071e+01 5.600000000000000535e-20 5.600000000000000836e-21
2.530000000000000071e+01 4.399999999999999819e-20 4.400000000000000120e-21
3.030000000000000071e+01 3.700000000000000053e-20 3.700000000000000203e-21
4.029999999999999716e+01 3.000000000000000287e-20 3.000000000000000663e-21
5.029999999999999716e+01 2.399999999999999929e-20 2.399999999999999929e-21
6.029999999999999716e+01 2.599999999999999948e-20 2.599999999999999797e-21
7.529999999999999716e+01 1.599999999999999852e-20 1.600000000000000078e-21
8.029999999999999716e+01 1.500000000000000143e-20 1.500000000000000332e-21
9.029999999999999716e+01 1.500000000000000143e-20 1.500000000000000332e-21
1.002999999999999972e+02 1.400000000000000134e-20 1.400000000000000209e-21


==> data/figure1/momentum/Srivastava1981.momentum.txt <==
3.000000000000000000e+00 4.100000000000000091e-20 4.100000000000000693e-21
5.000000000000000000e+00 6.399999999999999408e-20 6.400000000000000311e-21
7.500000000000000000e+00 1.099999999999999925e-19 1.100000000000000105e-20
1.000000000000000000e+01 1.499999999999999963e-19 1.499999999999999842e-20
1.500000000000000000e+01 1.499999999999999963e-19 1.499999999999999842e-20
2.000000000000000000e+01 6.600000000000000029e-20 6.600000000000000180e-21
3.000000000000000000e+01 3.700000000000000053e-20 3.700000000000000203e-21
5.000000000000000000e+01 2.399999999999999929e-20 2.399999999999999929e-21
7.500000000000000000e+01 1.899999999999999881e-20 1.899999999999999881e-21
1.000000000000000000e+02 1.599999999999999852e-20 1.600000000000000078e-21


==> data/figure10/1s3.sample_crs.bayes1.all.txt <==
1.172989833699908502e+01 3.424567274490506955e-25 3.388270086230432238e-25 3.460826186004890806e-25 3.353022819269636090e-25 3.495251603542248304e-25 3.317851167713091875e-25 3.533784384411947757e-25
1.173523480332353230e+01 6.127172999901818376e-25 6.062212923277795220e-25 6.191992804435075688e-25 5.999177978724637138e-25 6.253603471784644918e-25 5.936308428691681711e-25 6.322475419320473844e-25
1.174479776071949289e+01 1.094896987225965306e-24 1.083292000123573969e-24 1.106466844180917862e-24 1.072029303364886180e-24 1.117474844389510427e-24 1.060813658390871552e-24 1.129763373657462622e-24
1.176193459783172202e+01 1.952151670178859828e-24 1.931498257365504616e-24 1.972747852215694889e-24 1.911429328975656017e-24 1.992382398635608891e-24 1.891478047730896047e-24 2.014233291824209860e-24
1.179264384122280163e+01 3.466775203563287558e-24 3.430176043317181312e-24 3.503240993961324966e-24 3.394580668905574715e-24 3.538092610607795726e-24 3.359292634188701107e-24 3.576719679387479703e-24
1.184767486144412274e+01 6.113022671913372212e-24 6.048641378791211010e-24 6.177102129649482942e-24 5.986169199676076618e-24 6.238390472405000451e-24 5.924302860588583590e-24 6.305896486775377390e-24
1.194629055014842933e+01 1.064418609270875093e-23 1.053289384514392358e-23 1.075482462165152231e-23 1.042483326667000155e-23 1.086142297791454998e-23 1.031818673157562319e-23 1.097803235369160226e-23
1.212301004434484852e+01 1.812794500163756116e-23 1.794001907412856768e-23 1.831398903068583366e-23 1.775905604875050801e-23 1.849450528859749293e-23 1.758020644076597461e-23 1.868758502825446194e-23
1.243969170057378903e+01 2.970654962622741324e-23 2.940518885263151297e-23 3.000595891657909861e-23 2.911359204559949861e-23 3.029681601961532384e-23 2.883177317490431788e-23 3.060340121498279082e-23
1.300718580668774216e+01 4.560617830284007791e-23 4.515586687934237926e-23 4.605224872063386565e-23 4.472224539073276000e-23 4.648371628429724668e-23 4.429679792520724093e-23 4.694170497135606008e-23
1.402413628089282582e+01 6.295277338505275824e-23 6.236108344654650612e-23 6.353657307920011939e-23 6.179474517476089939e-23 6.410392354886399005e-23 6.120769459736257913e-23 6.471897108147847489e-23
1.584651338726982317e+01 7.385940184024956485e-23 7.321104834308095069e-23 7.449451620959619960e-23 7.259188272748340730e-23 7.512640202269396104e-23 7.194165127372855465e-23 7.580439782892755113e-23
1.911221648893064895e+01 6.911412846889749416e-23 6.855250945645889060e-23 6.968219542131606672e-23 6.801402305627921405e-23 7.024048741423975360e-23 6.739683505193155465e-23 7.079556269981201220e-23
2.496436240915652860e+01 4.905387164076494291e-23 4.864042577338100743e-23 4.947293220557401976e-23 4.824684680075987552e-23 4.988868450655284778e-23 4.782326571840732162e-23 5.028118266221903752e-23
3.545141858220519282e+01 2.605868476205621215e-23 2.578905013947914301e-23 2.632816145739420844e-23 2.553482706709784543e-23 2.659940667321117454e-23 2.527432413302095345e-23 2.687310403564716269e-23
5.424424239006278015e+01 1.068633146895639258e-23 1.053664170719989903e-23 1.083836838460508169e-23 1.039570574352380995e-23 1.098973766914161775e-23 1.025230948197357914e-23 1.114918127418555720e-23
8.792101696297063995e+01 3.589144548046705085e-24 3.521126537580562981e-24 3.658606246574695513e-24 3.457742212492785917e-24 3.727740075400879083e-24 3.395382915720200807e-24 3.801772242500960107e-24
1.482698584798188790e+02 1.050776857174321445e-24 1.024834388861895484e-24 1.077058790789387415e-24 1.000512289691050283e-24 1.103283239100571234e-24 9.774387821885876972e-25 1.132426743368982622e-24
2.564150926542203592e+02 2.818750476253530957e-25 2.732076616489070146e-25 2.907523276107315462e-25 2.650038393538329672e-25 2.996907301632119436e-25 2.569872946601186152e-25 3.098391086264490448e-25
4.502115497307176497e+02 7.174831951379437600e-26 6.908142917950939421e-26 7.449279677663826981e-26 6.659784789700073666e-26 7.729054925601970792e-26 6.417089836199496908e-26 8.047827437731058503e-26
7.974951546174181658e+02 1.771187725935174788e-26 1.693829983487967935e-26 1.851249542866309492e-26 1.622761786493966409e-26 1.933382371047689084e-26 1.550126837337222422e-26 2.027072669912734973e-26
1.419828008594695575e+03 4.296201469728575842e-27 4.080499618440899801e-27 4.521154336542883220e-27 3.883290183517287697e-27 4.753113512490332520e-27 3.688688986242245314e-27 5.020091795095346263e-27
2.535049619087536485e+03 1.031812708617763218e-27 9.732630590984228732e-28 1.093401244916940914e-27 9.198832178823961054e-28 1.157087293566625625e-27 8.678564880816522777e-28 1.230829215912226824e-27
4.533528781101460481e+03 2.463977602627519446e-28 2.308159253604171747e-28 2.629260026601471768e-28 2.167824672786435917e-28 2.800845216809742624e-28 2.029730047978332507e-28 3.000351334223682212e-28
8.114807087965384198e+03 5.865418421629029692e-29 5.457589049728193839e-29 6.302748329501189159e-29 5.089400682264701746e-29 6.759774002641952319e-29 4.731193343317745095e-29 7.292490299250821290e-29


==> data/figure10/excitation.1s3.hyper-param.intervals.new.txt <==
1.172989833699908502e+01 7.804646780228507966e-25 1.320712547860979088e-24 4.874782971558801104e-25 3.273598871898972455e-24 1.593114161369867362e-25 2.194244524612558439e-23 1.502468493027113069e-26
1.173523480332353230e+01 1.396336941832408720e-24 2.363094136465138534e-24 8.720350355373624306e-25 5.857994862269603217e-24 2.849147528356467245e-25 3.927180327481632661e-23 2.686430428782491139e-26
1.174479776071949289e+01 2.495010819990111372e-24 4.222150448387888262e-24 1.557799943380185292e-24 1.047095248938546996e-23 5.087384957972539198e-25 7.021784857324495748e-23 4.794905902054594757e-26
1.176193459783172202e+01 4.446989097742651446e-24 7.525999824865993160e-24 2.775968461629356061e-24 1.867899236942325559e-23 9.058220295194716377e-25 1.253275432036453541e-22 8.531292088907061490e-26
1.179264384122280163e+01 7.892321551288584897e-24 1.335903855845683628e-23 4.926612479985645429e-24 3.320218663426608259e-23 1.608577848755675860e-24 2.229842682487448633e-22 1.509394188161106312e-25
1.184767486144412274e+01 1.390372411035001938e-23 2.354333574535721476e-23 8.678119395824429991e-24 5.864228204939464561e-23 2.827143531885810106e-24 3.945103610927245352e-22 2.643811726227557157e-25
1.194629055014842933e+01 2.416425476602398593e-23 4.095784648300830197e-23 1.506838496331439257e-23 1.023656327371821891e-22 4.890335668398002686e-24 6.910474255696603853e-22 4.549082128269511862e-25
1.212301004434484852e+01 4.104985524350730942e-23 6.975304056923566235e-23 2.555215096509634105e-23 1.746241255148930702e-22 8.231678635130124627e-24 1.189399311809690783e-21 7.585833979801580684e-25
1.243969170057378903e+01 6.699019201605206747e-23 1.145571468341661560e-22 4.139773878787950490e-23 2.891189122686961251e-22 1.321543771493877557e-23 1.985647690398186814e-21 1.197978300730867558e-24
1.300718580668774216e+01 1.020342068410564723e-22 1.757579473848215161e-22 6.265012203271850084e-23 4.522022167834933218e-22 1.971229227535937857e-23 3.147902327141238473e-21 1.725149574698972284e-24
1.402413628089282582e+01 1.391556285774904634e-22 2.422117214707721099e-22 8.466296239179851448e-23 6.398789752727422135e-22 2.673665811705110560e-23 4.587256520760529531e-21 2.212276178772357470e-24
1.584651338726982317e+01 1.595723641931279863e-22 2.837302895484915698e-22 9.453450286264150458e-23 7.730469723256443007e-22 2.926391973686089488e-23 5.876826811028695911e-21 2.395458991645357335e-24
1.911221648893064895e+01 1.445796955777140133e-22 2.654255289652702050e-22 8.231024992630422966e-23 7.559539906908919440e-22 2.521189862839567131e-23 6.375175132100236759e-21 1.679767144711604970e-24
2.496436240915652860e+01 9.842719897782941421e-23 1.878012036665773508e-22 5.263652081181972680e-23 5.817001973602830129e-22 1.509869188931549245e-23 6.009524113116600539e-21 7.901276938728502998e-25
3.545141858220519282e+01 4.941415844593682779e-23 9.970908925511791154e-23 2.438477354767820710e-23 3.425316878325407251e-22 6.351223121713296002e-24 4.633203923583473502e-21 2.445474015529991988e-25
5.424424239006278015e+01 1.899065476447149654e-23 4.099196012423292963e-23 8.420716327173884304e-24 1.550663542691782446e-22 1.993714752570700429e-24 2.985297234212624536e-21 5.209053790759475028e-26
8.792101696297063995e+01 5.904232563037623394e-24 1.388536094789084964e-23 2.349839718782936345e-24 5.885369015034506085e-23 4.862412407613074273e-25 1.640252227588280663e-21 8.315295229838008390e-27
1.482698584798188790e+02 1.592313036510846161e-24 4.164095272576279336e-24 5.545217150693682986e-25 2.051922151888058067e-23 9.691414404536826512e-26 7.596883383094569790e-22 1.088342949151233114e-27
2.564150926542203592e+02 3.884403339755620761e-25 1.135035571281992938e-24 1.196454041056120702e-25 6.508837480203844774e-24 1.714439288407629025e-26 3.296555946526935668e-22 1.255803579484031714e-28
4.502115497307176497e+02 9.003255320737929234e-26 2.958721046265622675e-25 2.417684083958355663e-26 2.014144173675246838e-24 2.846030181886595740e-27 1.375445457144057163e-22 1.343130287935369737e-29
7.974951546174181658e+02 2.023786421124452654e-26 7.489599216040078471e-26 4.721865000017140555e-27 5.922208893188157571e-25 4.567604522863568361e-28 5.609039725624517297e-23 1.374341964158372561e-30
1.419828008594695575e+03 4.470261937503893791e-27 1.895734508847765805e-26 8.926099458172000637e-28 1.760295632841860215e-25 7.175752250165261711e-29 2.228948621261880440e-23 1.371115953932468739e-31
2.535049619087536485e+03 9.808034568122662512e-28 4.709638477936202858e-27 1.679389783009514923e-28 5.073589883313242087e-26 1.113791836962129659e-29 8.785912900810169731e-24 1.348432872632522701e-32
4.533528781101460481e+03 2.112664558497092752e-28 1.144145001984510194e-27 3.160660427247981103e-29 1.583414355753509099e-26 1.717795730359511859e-30 3.448635006262904985e-24 1.315477602944908725e-33
8.114807087965384198e+03 4.553674631139247272e-29 2.795147563894630981e-28 5.870666825466031124e-30 4.602810115206287486e-27 2.637052352049792690e-31 1.350466390259489292e-24 1.277542003527670226e-34


==> data/figure10/excitation.1s3.hyper-param.intervals.txt <==
1.172989833699908502e+01 7.736289639654270775e-25 1.411940733887507985e-24 4.445298601640612670e-25 4.446258181627246215e-24 9.656006963199872100e-26 7.250307832655486605e-23 3.547813721969202149e-27
1.173523480332353230e+01 1.384090943288432594e-24 2.526147884721398915e-24 7.952134581573552351e-25 7.956685302759867266e-24 1.726803247425091424e-25 1.297869581536692330e-22 6.347412632377806874e-27
1.174479776071949289e+01 2.473077656295469887e-24 4.513885297581959213e-24 1.421189173531167425e-24 1.422310514150131836e-23 3.083058556403583709e-25 2.321340384095754740e-22 1.134167118645053660e-26
1.176193459783172202e+01 4.408707836489137610e-24 8.047433848390927601e-24 2.534519157391688632e-24 2.537502568188690048e-23 5.488543539683189779e-25 4.145628624970861123e-22 2.021917792461948151e-26
1.179264384122280163e+01 7.825838115222806376e-24 1.428910542253977454e-23 4.496932505250064555e-24 4.511280970074829076e-23 9.720201943706653998e-25 7.383627206821045629e-22 3.589835423486182923e-26
1.184767486144412274e+01 1.378467351661227709e-23 2.518940188418073634e-23 7.910494415660245902e-24 7.970529076714987926e-23 1.705577518147119284e-24 1.308761190171686888e-21 6.327352640616458895e-26
1.194629055014842933e+01 2.394533242403618514e-23 4.383990070258875304e-23 1.372762068906113429e-23 1.392752092635517610e-22 2.943965175342550986e-24 2.300094577499555490e-21 1.100924300900278553e-25
1.212301004434484852e+01 4.066291869301307885e-23 7.459902281169365842e-23 2.325166586284575665e-23 2.384018475498604028e-22 4.936686920579718294e-24 3.982072477962609496e-21 1.872470688996158108e-25
1.243969170057378903e+01 6.634239514757967961e-23 1.221545710236202280e-22 3.761804287550885136e-23 3.939999825024036112e-22 7.946113877189418024e-24 6.716615370599067907e-21 3.061429386498627602e-25
1.300718580668774216e+01 1.012898624036508250e-22 1.874126603909396601e-22 5.671106684942186288e-23 6.137965733910317258e-22 1.182079059376040007e-23 1.083918893307450281e-20 4.681240945665473726e-25
1.402413628089282582e+01 1.381090020277506237e-22 2.581906803632975784e-22 7.618671132872595324e-23 8.684541987745541084e-22 1.625082867433226267e-23 1.627676717839107134e-20 5.939762942701599154e-25
1.584651338726982317e+01 1.587885965347883407e-22 3.026634560204775286e-22 8.554036935073510006e-23 1.058871955960311643e-21 1.754851620499544326e-23 2.189375012151981648e-20 5.469959854529823627e-25
1.911221648893064895e+01 1.440209189107891539e-22 2.828073184086010461e-22 7.522614603774169319e-23 1.043789335453392766e-21 1.416067556215263651e-23 2.526815775035267889e-20 3.530841456592515436e-25
2.496436240915652860e+01 9.833477920566759999e-23 1.994468588147432956e-22 4.800881225393214237e-23 8.006428862822937423e-22 7.966123027857192573e-24 2.418277630687506775e-20 1.475889501469072406e-25
3.545141858220519282e+01 4.980586956541641365e-23 1.076503776689794927e-22 2.217711293745334628e-23 4.832284088126879066e-22 3.139269673672274749e-24 1.913286907701054503e-20 3.912027663378985977e-26
5.424424239006278015e+01 1.910303578883419299e-23 4.508661009760412496e-23 7.573598546483593839e-24 2.250498536764020665e-22 8.882622034678175439e-25 1.344241271230232018e-20 6.904896435364862652e-27
8.792101696297063995e+01 5.914215042773304144e-24 1.546543963161411011e-23 2.103856458633682301e-24 8.948592711741616308e-23 1.944703794927383346e-25 8.319508154894411470e-21 8.903849847720343934e-28
1.482698584798188790e+02 1.582779616361056334e-24 4.649089474538598873e-24 4.928461239648657819e-25 3.075396568151302351e-23 3.589531930358135402e-26 4.760904765877419156e-21 9.250315589506196172e-29
2.564150926542203592e+02 3.903497316170223958e-25 1.297819874027180737e-24 1.032237521570324694e-25 9.888160520580655489e-24 5.943951016523968000e-27 2.588614241106229931e-21 8.378613643458847442e-30
4.502115497307176497e+02 9.056128341395701226e-26 3.337446780568639711e-25 2.070948159594828468e-26 3.090783235012385895e-24 9.395636575622278800e-28 1.361800295885207475e-21 6.987455705557246472e-31
7.974951546174181658e+02 2.048964826974246829e-26 8.595051135516785423e-26 3.978961070510839849e-27 9.204663647028738713e-25 1.409960887047478525e-28 7.027521843365453124e-22 5.553282510364077691e-32
1.419828008594695575e+03 4.512487968947836658e-27 2.194581673279733608e-26 7.518732865671654420e-28 2.763997538931556799e-25 2.382620658827615328e-29 3.586815560984989003e-22 4.293510194064975890e-33
2.535049619087536485e+03 9.773218840655655830e-28 5.509945483743413309e-27 1.391828244041579616e-28 8.126275359012632571e-26 3.406301130590386030e-30 1.819321329735305679e-22 3.268147240157346667e-34
4.533528781101460481e+03 2.117291537327633750e-28 1.384224725793556342e-27 2.553067151012651711e-29 2.434468397390165183e-26 4.747693157845139190e-31 9.195755854484987133e-23 2.465929699236079553e-35
8.114807087965384198e+03 4.589525762016641285e-29 3.439870616966617612e-28 4.743245972344227576e-30 7.186981787388189015e-27 6.591137795386216779e-32 4.638869405584929245e-23 1.851501885215713697e-36


==> data/figure11/elastic.intervals.txt <==
4.139937718785166831e-08 7.185189402854280080e-20 7.949029414817909126e-20 6.526726088861816588e-20 8.869620876504263655e-20 5.962341543107590269e-20 9.930521266723787465e-20 5.421239186121174729e-20
4.929203377320602164e-08 7.184515405711162906e-20 7.948308416875970597e-20 6.526140739533927545e-20 8.868854686441057677e-20 5.961756991488429723e-20 9.929698445298981291e-20 5.420708445582098877e-20
5.868939966111040162e-08 7.183779941880286607e-20 7.947521657698264849e-20 6.525502012673540397e-20 8.868018603007958042e-20 5.961119139735004879e-20 9.928800553529400234e-20 5.420129318407761691e-20
6.987834278515512112e-08 7.182977404955737650e-20 7.946663137694806952e-20 6.524805040455491276e-20 8.867106247769303986e-20 5.960423127967664928e-20 9.927820738564233383e-20 5.419497393976800250e-20
8.320042151726571867e-08 7.182116476690438330e-20 7.945726309745513070e-20 6.524044511145663245e-20 8.866110659848268552e-20 5.959663653291432672e-20 9.926751521438845384e-20 5.418807859829406391e-20
9.906231122185773535e-08 7.181223304842077631e-20 7.944704029225355355e-20 6.523214628640233909e-20 8.865024242704554954e-20 5.958834929449015614e-20 9.925584739799146188e-20 5.418055465110228487e-20
1.179482185986247877e-07 7.180248672755087471e-20 7.943588499471840946e-20 6.522309068324241007e-20 8.863838706047301016e-20 5.957930642809572837e-20 9.924311485379573568e-20 5.417234480698409507e-20
1.404346627793943403e-07 7.179185149879201289e-20 7.942371212280862898e-20 6.521320928916646004e-20 8.862545002439310611e-20 5.956943904363163353e-20 9.922922035753973861e-20 5.416338655727381529e-20
1.672080743930126479e-07 7.178024627868834596e-20 7.941042882979801666e-20 6.520242679939399580e-20 8.861133258108594571e-20 5.955867197361604545e-20 9.921405779835029672e-20 5.415361170171305232e-20
1.990857498347024797e-07 7.176758258795431800e-20 7.939593379586510990e-20 6.519066104416060495e-20 8.859592697439565636e-20 5.954692320214823853e-20 9.919751136550011857e-20 5.414294583146537958e-20
2.370408003987034117e-07 7.175376387742502504e-20 7.938011645519109504e-20 6.517744612194350600e-20 8.857911560568681985e-20 5.953410324217835134e-20 9.917945466068777446e-20 5.413130776546576520e-20
2.822318578818940371e-07 7.173868479276842165e-20 7.936285615273981834e-20 6.516254663839896242e-20 8.856077013458131824e-20 5.952011445646321149e-20 9.915974972903452465e-20 5.411860893595794364e-20
3.360384434641032221e-07 7.172223037245153638e-20 7.934402122438213793e-20 6.514628840613514476e-20 8.854075049764638724e-20 5.950485031719272695e-20 9.913824600137817072e-20 5.410475271871941637e-20
4.001030795504031091e-07 7.170427517297111416e-20 7.932346799346966724e-20 6.512854753324896777e-20 8.851890383760375986e-20 5.948819459883829170e-20 9.911477913977614398e-20 5.408963370309651953e-20
4.763814300991323230e-07 7.168468231483733308e-20 7.930103967636302094e-20 6.510918884059989438e-20 8.849506333496887576e-20 5.947002049831450093e-20 9.908916977740778459e-20 5.407313689655999199e-20
5.672020000403575191e-07 7.166330244224031439e-20 7.927656518877310407e-20 6.508806483638878880e-20 8.846904693332134101e-20 5.945018967604943535e-20 9.906122214327879421e-20 5.405513685805593424e-20
6.753372161942444776e-07 7.163997258872245192e-20 7.924985784407396916e-20 6.506501459835573601e-20 8.844065594863649959e-20 5.942855121102311335e-20 9.903072256128424225e-20 5.403549675395855389e-20
8.040880595353006251e-07 7.161451494053241520e-20 7.922071393399822893e-20 6.503986255546251831e-20 8.840967355228523299e-20 5.940494046226878580e-20 9.899743781226303444e-20 5.401406732993307833e-20
9.573848323224605385e-07 7.158673548863636372e-20 7.918891118131981764e-20 6.501241716026062018e-20 8.837586311641245132e-20 5.937917782872184301e-20 9.896111334669100114e-20 5.399068579148589308e-20
1.139907136154740990e-06 7.155642255962070384e-20 7.915420705327080813e-20 6.498325833526697657e-20 8.833896640945322181e-20 5.935106739865731245e-20 9.892147133458695999e-20 5.396517458541988493e-20
1.357226723452883062e-06 7.152133366678480312e-20 7.911633692351943230e-20 6.495145059243248293e-20 8.829870162851704574e-20 5.932039547927608612e-20 9.887820853806076860e-20 5.393734007382117289e-20
1.615977583111291410e-06 7.148236093200722595e-20 7.907501206956453236e-20 6.491674380121468430e-20 8.825476125427880492e-20 5.928692899627861086e-20 9.883099399070055855e-20 5.390697109158377208e-20
1.924058452426177409e-06 7.143983611549840904e-20 7.902991749137090009e-20 6.487887407838749734e-20 8.820680971285120350e-20 5.925041375251653932e-20 9.877946646668351945e-20 5.387383737783601669e-20
2.290873937264060152e-06 7.139343596612318934e-20 7.898070953598433911e-20 6.483755361359933967e-20 8.815448082787939531e-20 5.921057253402695132e-20 9.872323172109205569e-20 5.383768787096437299e-20
2.727621601005953212e-06 7.134280795063121855e-20 7.892701331173636502e-20 6.479246852272632959e-20 8.809737504480174597e-20 5.916853667963039583e-20 9.866185948143728980e-20 5.379824885624975762e-20
3.247633786064904317e-06 7.128768386905401386e-20 7.886841987446856126e-20 6.474327651404477574e-20 8.803505640786000964e-20 5.912282464808979628e-20 9.859488016882456464e-20 5.375522195444471438e-20
3.866784602563808659e-06 7.122729583735976981e-20 7.880453126209369112e-20 6.468960435214988286e-20 8.796704926902782147e-20 5.907295145132903310e-20 9.852178132556080720e-20 5.370828193893213707e-20
4.603974508080729598e-06 7.116153554223332259e-20 7.873742689190625408e-20 6.463104510362338164e-20 8.789283470657418325e-20 5.901890040211014385e-20 9.844200372429912050e-20 5.365707436844158149e-20
5.481707270946291523e-06 7.109025821447080786e-20 7.866420353479133128e-20 6.456715514754375231e-20 8.781048857023604420e-20 5.896031496446312577e-20 9.835493713206402387e-20 5.360121302166769147e-20
6.526776929716785094e-06 7.101640194671806237e-20 7.858430430122439619e-20 6.449745093306273240e-20 8.772037663153219099e-20 5.889640115883912592e-20 9.825991570072267136e-20 5.354027711956365969e-20
7.771085719236071882e-06 7.093581847202464775e-20 7.849513230748847470e-20 6.442282099527571357e-20 8.762204273914093409e-20 5.882667655091939575e-20 9.815621295368314781e-20 5.347380832060204018e-20
9.252617931640445923e-06 7.084789711119732548e-20 7.839361562478311086e-20 6.434217988092367985e-20 8.751473822061884941e-20 5.875061553670315928e-20 9.804303633686132269e-20 5.340130747393745204e-20
1.101659944079605870e-05 7.075197229414813063e-20 7.828286263849263763e-20 6.425420818739807244e-20 8.739764674225324288e-20 5.866764559559398216e-20 9.791952130030412538e-20 5.332223111522441748e-20
1.311687828629823177e-05 7.064362151662986917e-20 7.816203761522021210e-20 6.415824340306642456e-20 8.726987833550858013e-20 5.857714324435047313e-20 9.778472487535691521e-20 5.323598768988972750e-20
1.561756846131909005e-05 7.052068316953696752e-20 7.803575471891125304e-20 6.405356405818972903e-20 8.713046293196285911e-20 5.847842967395107288e-20 9.763761871100410828e-20 5.314193348900635281e-20
1.859500708326102106e-05 7.038728414846454947e-20 7.790140546741508429e-20 6.393715748835061679e-20 8.697834337512922280e-20 5.837076605178592798e-20 9.747708153210149886e-20 5.303936828365270019e-20
2.214008469262844419e-05 7.024746017858934838e-20 7.775482548079370784e-20 6.380799292566690001e-20 8.681236787778442967e-20 5.825334847240833062e-20 9.730189098178743768e-20 5.292753064486957716e-20
2.636101981579871151e-05 7.009499592299973270e-20 7.759490804550719158e-20 6.366421762753044714e-20 8.663128189437309267e-20 5.812530254147848836e-20 9.711071481059203129e-20 5.280559293818517863e-20
3.138666248915935008e-05 6.992872028225352979e-20 7.742044811459990157e-20 6.351364496390695106e-20 8.643371937994588634e-20 5.798567757966822032e-20 9.690210137586170423e-20 5.267265598431126351e-20
3.737042758937559868e-05 6.974739726936385566e-20 7.722857168213584325e-20 6.335229367554084588e-20 8.621819341018545690e-20 5.783344043635700783e-20 9.667446941735614171e-20 5.252774338122602395e-20
4.449497804027806991e-05 6.954992668923503269e-20 7.700871171636501669e-20 6.317636737786776034e-20 8.598308614171260130e-20 5.766088937480702751e-20 9.642609707858861778e-20 5.236979548766905128e-20
5.297780085790853812e-05 6.934382888963388107e-20 7.678231507960082509e-20 6.298067891508727473e-20 8.572663809844924085e-20 5.747087794050558774e-20 9.615511014907693678e-20 5.219766307436410089e-20
6.307784625041415092e-05 6.911947524461627575e-20 7.652206859506869003e-20 6.276034417677273316e-20 8.544693677884159747e-20 5.726611313755799043e-20 9.585946951065341414e-20 5.201010065738218404e-20
7.510343244073941558e-05 6.887030289374871471e-20 7.623861805876727006e-20 6.251944946593060263e-20 8.514190459081608467e-20 5.704837899435836499e-20 9.553695778197478408e-20 5.180575953835694909e-20
8.942165751804936251e-05 6.858113361795397609e-20 7.594478617990408776e-20 6.225861828158417494e-20 8.480928613718678498e-20 5.681113664918854578e-20 9.518516517011601233e-20 5.158318058923027632e-20
1.064696056280088160e-04 6.828131423451333542e-20 7.562438077657203056e-20 6.198579175648621225e-20 8.444663489473084101e-20 5.655199741314743494e-20 9.480147455755631888e-20 5.134078683538873968e-20
1.267676895867832795e-04 6.795098381521744148e-20 7.525187479569876574e-20 6.168886769598434508e-20 8.405129935635475763e-20 5.626340353771233467e-20 9.438304587806005783e-20 5.107687591110062752e-20
1.509355372209952731e-04 6.759214071408321781e-20 7.486346637174216673e-20 6.134133254533115248e-20 8.362040873895322215e-20 5.594920327304678403e-20 9.392679986726405645e-20 5.078961248583089839e-20
1.797109063867144885e-04 6.720127346236672497e-20 7.445627595342995102e-20 6.098941119105343781e-20 8.315085840120799697e-20 5.561581892303810299e-20 9.342940131479184195e-20 5.047702079017018082e-20
2.139722060752833200e-04 6.677589332174034854e-20 7.398248525934695274e-20 6.060618124963821450e-20 8.263929516746115891e-20 5.525152280585946788e-20 9.295218446876933478e-20 5.013697740678171815e-20
2.547653110947098931e-04 6.630988502738257082e-20 7.348878118445517179e-20 6.016991200519255464e-20 8.208210281799936257e-20 5.486090403195593065e-20 9.244897986202171154e-20 4.976720453607998168e-20
3.033354888828321749e-04 6.579943049840196495e-20 7.293418428493470985e-20 5.970482171718224287e-20 8.147538808501906901e-20 5.443612001942048274e-20 9.190128252501602827e-20 4.936526399961386663e-20
3.611654130635588776e-04 6.524488340902866358e-20 7.234935276577461237e-20 5.920576995816303989e-20 8.081496758999514238e-20 5.396502437427114510e-20 9.130536577302481590e-20 4.892855230777024573e-20
4.300204241639376222e-04 6.465162947105153456e-20 7.171283307677520516e-20 5.866838581476448420e-20 8.009635627532177172e-20 5.346083751055569068e-20 9.065723770358875050e-20 4.845429719400708004e-20
5.120024191397055903e-04 6.399896112953998352e-20 7.103674594418039063e-20 5.807414279191367431e-20 7.931475802450032770e-20 5.291082330006407587e-20 8.995263311061079966e-20 4.793955610705740024e-20
6.096140147635676146e-04 6.328562556825140292e-20 7.027398041888023079e-20 5.743883837682009702e-20 7.846505933476008189e-20 5.231596420017281482e-20 8.918700795885613423e-20 4.738121725713686499e-20
7.258349435547347414e-04 6.252365209291426716e-20 6.942654376149696712e-20 5.674355487683828017e-20 7.754182710805877444e-20 5.164633673069202738e-20 8.835553727827574406e-20 4.677600393386149533e-20
8.642130143438910526e-04 6.169353100643732399e-20 6.850339735231095255e-20 5.598666700109248331e-20 7.654433160073613643e-20 5.091982244234239373e-20 8.745311751876164474e-20 4.612048295389039926e-20
1.028972414173988034e-03 6.080581171334974872e-20 6.750953212798345303e-20 5.517647750509005718e-20 7.548082746994870840e-20 5.014629060134322294e-20 8.647437461481137310e-20 4.541107825649670572e-20
1.225142657606088535e-03 5.984257666636192965e-20 6.643934650374235486e-20 5.428646487578761839e-20 7.440842590229974011e-20 4.930035276231061518e-20 8.541367924754773420e-20 4.464409084598622260e-20
1.458712119790913763e-03 5.880143482833818321e-20 6.528279423502763841e-20 5.332766873349144166e-20 7.325775327026081981e-20 4.838497960012421609e-20 8.426517105879684824e-20 4.381572648084129826e-20
1.736810840120993479e-03 5.769894987523830055e-20 6.406702302952946811e-20 5.226873774016115730e-20 7.188759624676523356e-20 4.742571417103550559e-20 8.279751896583511930e-20 4.292213272895091615e-20
2.067928176804462257e-03 5.648944915756027145e-20 6.271483795329175581e-20 5.114571120798268731e-20 7.043757116512650062e-20 4.639673381484279315e-20 8.116801567202833411e-20 4.195944724250400989e-20
2.462171956575255182e-03 5.518497118411110215e-20 6.124746538439947636e-20 4.994313309275194591e-20 6.885029106363841343e-20 4.526742014324667260e-20 7.940588267980947413e-20 4.092385934835760152e-20
2.931577030452574371e-03 5.374769107919579149e-20 5.968541233514822901e-20 4.864253905267835034e-20 6.713357464992156116e-20 4.405220484169750065e-20 7.750281595375686438e-20 3.981168728921342852e-20
3.490472654652078746e-03 5.222740607783964704e-20 5.801984466704624211e-20 4.723470917237405237e-20 6.525381048714921806e-20 4.275919230134680338e-20 7.547451293836790489e-20 3.861947367165283493e-20
4.155919911472715118e-03 5.059210346199054809e-20 5.621018350779951994e-20 4.571312938301212889e-20 6.326275246365807502e-20 4.134871867364005555e-20 7.363424478454770468e-20 3.734410185583619588e-20
4.948232523052670945e-03 4.883797250501569536e-20 5.430589740666127870e-20 4.411241832892521246e-20 6.111473499581823240e-20 3.981318547370498826e-20 7.125022867638578479e-20 3.598293612632241791e-20
5.891596956573573636e-03 4.699598994147352541e-20 5.224311598254263146e-20 4.240495573540930512e-20 5.881821348378858558e-20 3.822304104071958579e-20 6.869390041927601381e-20 3.450450340777063425e-20
7.014810750504736278e-03 4.500041505149146361e-20 5.009262982572474313e-20 4.058872884546379906e-20 5.641899347318582204e-20 3.655778841328118401e-20 6.595952415202339951e-20 3.281333104706384071e-20
8.352161600343891226e-03 4.289260234230451909e-20 4.778265474454134698e-20 3.866543119014265519e-20 5.385739605671991806e-20 3.479935752937915508e-20 6.304285130517366912e-20 3.117238340639077908e-20
9.944474039194829695e-03 4.063145445590639284e-20 4.532758205474428438e-20 3.660075927607237845e-20 5.119369995723236653e-20 3.289519544778379043e-20 5.994160363374950725e-20 2.948318910095904871e-20
1.184035566459202063e-02 3.826981130496177494e-20 4.273371747665623522e-20 3.445429136990785679e-20 4.829826739215304842e-20 3.090640823857156093e-20 5.665604116021358247e-20 2.771114842096591845e-20
1.409768095441552883e-02 3.579444906047498704e-20 4.001255157517907163e-20 3.218922961008471594e-20 4.525662221394125157e-20 2.881389069053239120e-20 5.318962045290086343e-20 2.586107889341672245e-20
1.678535796748281683e-02 3.320667645943757343e-20 3.719940994377268188e-20 2.982110163771387013e-20 4.204163809088245613e-20 2.669065046564179593e-20 4.954974565718521309e-20 2.394003776819179343e-20
1.998543185986154103e-02 3.053888237312033026e-20 3.424191188297608782e-20 2.739454616502795059e-20 3.873678266575237186e-20 2.444704590880698508e-20 4.574861009248633360e-20 2.195767566056986021e-20
2.379558942972402266e-02 2.777863723040718738e-20 3.117875750775727104e-20 2.490270685298398196e-20 3.531863616771136833e-20 2.216480124167783247e-20 4.180411959338719388e-20 1.990942390237584874e-20
2.833214114553126925e-02 2.495184288571179127e-20 2.806654595231340022e-20 2.234218329517155083e-20 3.193933972762545170e-20 1.985027550513047664e-20 3.774087961959464488e-20 1.780557365965092137e-20
3.373357168818886392e-02 2.211587019172773475e-20 2.490550818411790620e-20 1.974719745392721380e-20 2.844158189948623142e-20 1.748635520386457873e-20 3.359121595120893719e-20 1.568050317850276104e-20
4.016476739251543387e-02 1.927052331146787228e-20 2.173669484756257725e-20 1.716266613962585623e-20 2.492976898788267592e-20 1.512796260585356843e-20 3.002919286797576805e-20 1.353911117798479013e-20
4.782204963667399666e-02 1.644887124546398067e-20 1.859992248565892536e-20 1.461601535027261110e-20 2.132889088089009967e-20 1.282827103359345245e-20 2.587004143278789569e-20 1.137579392805632323e-20
5.693916783092537598e-02 1.368823898424947027e-20 1.550721254734121570e-20 1.214598362938230372e-20 1.788974203821817454e-20 1.063118024538595117e-20 2.180761793703059236e-20 9.285477110334641747e-21
6.779443495019059351e-02 1.105682829230135194e-20 1.258292448731732801e-20 9.781931859347580485e-21 1.461698738330988476e-20 8.516854204839719726e-21 1.952775071147746215e-20 7.481487045674452610e-21
8.071922343268531086e-02 8.611405237177437977e-21 9.824554047768784454e-21 7.584452796177088200e-21 1.146283258539903439e-20 6.593169743593635654e-21 1.732295402623132266e-20 5.702297044228880041e-21
9.610808079398917847e-02 6.398087892136472236e-21 7.352159853059121758e-21 5.608924549569791517e-21 8.566077443244396795e-21 4.849188093374742152e-21 1.522082981145837594e-20 4.095257720264384901e-21
1.144307737500329103e-01 4.485470635660248715e-21 5.196592320759707745e-21 3.907977225818487704e-21 6.062472663971524296e-21 3.347034652520466118e-21 1.324830469921152492e-20 2.779132242409318945e-21
1.362466285129496635e-01 2.944314349972544727e-21 3.436107115498959217e-21 2.524731749234614168e-21 4.048941272264750734e-21 2.151735702533694374e-21 1.143034329918860768e-20 1.756894919420203974e-21
1.622216050176835123e-01 1.828731422564580939e-21 2.144286304533804709e-21 1.545895395098633298e-21 2.563912631595683311e-21 1.288426280694631895e-21 9.788684932116144471e-21 1.070721862289231401e-21
1.931486262943531151e-01 1.180023949696534357e-21 1.398551620427325475e-21 9.837440163155247168e-22 1.656864273147328787e-21 7.928033185496290395e-22 8.340858470052325217e-21 6.519343706339069314e-22
2.299717835693281254e-01 1.044846373944242347e-21 1.244056040324907479e-21 8.662251731230236481e-22 1.458678148554437320e-21 7.066610242261872429e-22 7.099835004885295701e-21 5.661141576089077080e-22
2.738151559900791066e-01 1.442058745334336493e-21 1.710835092462805736e-21 1.213763534679988429e-21 2.040257664294300674e-21 1.017460433824500443e-21 6.074764726889575284e-21 8.191161144987081467e-22
3.260171247368238157e-01 2.369353512384895881e-21 2.799601252579832656e-21 2.009367294220839982e-21 3.341573864300625592e-21 1.704541480572054033e-21 5.597268246347062009e-21 1.395816915260471472e-21
3.881712290079251670e-01 3.798378873489321244e-21 4.471922506015006133e-21 3.253099486080026156e-21 5.292510416187968240e-21 2.759299864921839641e-21 7.312987831682274923e-21 2.224875708893972505e-21
4.621748110660012787e-01 5.672503781460649828e-21 6.689522890618603997e-21 4.850461143313525425e-21 7.962258149148632093e-21 4.075747303656047545e-21 1.126959077215536927e-20 3.217721116198008696e-21
5.502869353038363220e-01 7.920100979800405893e-21 9.356936233662733103e-21 6.737559925057537078e-21 1.112024724512902651e-20 5.518960308366253189e-21 1.596800439225495841e-20 4.129916245122338990e-21
6.551973493917753188e-01 1.046842706129491159e-20 1.233875590148577381e-20 8.849641438269707798e-21 1.478282046909727143e-20 7.203617579238341440e-21 2.110112250071958048e-20 4.572930891887064083e-21
7.801085926435500362e-01 1.321253548636074519e-20 1.558961638214076183e-20 1.115147360952651570e-20 1.879874876885986719e-20 9.137305812417223151e-21 2.666258116506239009e-20 5.411930734315587194e-21
9.288337580749371769e-01 1.612430143539659941e-20 1.901432741089324755e-20 1.362838480767913141e-20 2.322706565749623674e-20 1.123334988941804778e-20 3.184513988583007254e-20 6.662181727353635682e-21
1.105912892480868326e+00 1.916559296199670085e-20 2.250588425795955811e-20 1.625696461736646949e-20 2.771891999812876926e-20 1.332133992058515954e-20 3.636256742925218607e-20 8.831405791411258544e-21
1.316751587808602686e+00 2.233986595927866582e-20 2.613598502667288654e-20 1.906308981634368167e-20 3.230018160837258830e-20 1.571851746526596902e-20 4.000733735376206689e-20 1.192492431299927416e-20
1.567785994525306315e+00 2.566659582965481970e-20 2.994259829948678994e-20 2.203236189709213387e-20 3.666381822137511866e-20 1.825079893143480041e-20 4.430151844461569212e-20 1.441005697095256375e-20
1.866679294247398202e+00 2.926452446232917193e-20 3.400995286999636218e-20 2.521482391379688665e-20 4.124831224254990882e-20 2.134462147598462204e-20 4.982111939733275071e-20 1.701230201131885890e-20
2.222555629237513042e+00 3.331281073526326842e-20 3.864559749461368297e-20 2.895210587647612142e-20 4.604539808897384242e-20 2.483263540823301295e-20 5.660952438050836400e-20 1.951812563069139496e-20
2.646278629799110771e+00 3.833898371172298033e-20 4.411164222229854543e-20 3.348411554463983902e-20 5.226139306028481521e-20 2.894726181624233601e-20 6.323025882564498215e-20 2.333822342118656476e-20
3.150783042012716084e+00 4.471397030487097360e-20 5.116033668006663347e-20 3.934826946274054567e-20 5.957480458094230724e-20 3.422574638021301410e-20 7.582210660558134348e-20 2.880544785982979146e-20
3.751469579221344386e+00 5.335931620119382886e-20 6.085610694016342298e-20 4.715011705093246153e-20 6.975699914427913033e-20 4.122989808128513766e-20 9.065829071876909168e-20 3.524728057700887198e-20
4.466675050667078928e+00 6.544170808831661161e-20 7.408833000446228322e-20 5.801260192186139739e-20 8.416273522490350289e-20 5.118212286984422966e-20 1.048505405601801657e-19 4.372255971366779773e-20
5.318232118622934657e+00 8.178029732111256244e-20 9.165427449764199792e-20 7.305270062612157948e-20 1.027852430796842307e-19 6.468168413167866167e-20 1.237802760690621300e-19 5.643331837784070794e-20
6.332135771400822399e+00 1.015473499464563784e-19 1.125016438607713389e-19 9.166914969233980161e-20 1.250224826132718916e-19 8.265717390513936640e-20 1.505235987829125477e-19 7.317667681249947256e-20
7.539336857270541259e+00 1.217580818511547561e-19 1.328610295720555517e-19 1.116979699041950154e-19 1.472114774476646188e-19 1.023070329093469341e-19 1.812033810870590203e-19 9.337120948422457473e-20
8.976686903038892495e+00 1.364787239977222201e-19 1.466788463979787104e-19 1.274787322900710345e-19 1.674514685615856747e-19 1.187585510844373694e-19 2.023075549136975414e-19 1.092761538528185726e-19
1.068806305921750521e+01 1.409728507038356289e-19 1.501485129655116547e-19 1.329762545999332094e-19 1.794607410722878371e-19 1.257005587951430200e-19 2.333535825864363179e-19 1.171722761069983548e-19
1.272570751232704822e+01 1.349037235392290982e-19 1.446637636337966623e-19 1.270603005661483388e-19 1.731861989657948812e-19 1.196727473806855061e-19 2.512307455204643956e-19 1.100086989142574431e-19
1.515182225180034514e+01 1.216808190479568659e-19 1.318986691605882413e-19 1.137736338424648278e-19 1.563965515476598792e-19 1.059569685617240446e-19 2.196026500050448262e-19 9.689391874331502113e-20
1.804046787400744023e+01 1.055254437718273878e-19 1.149466258399009606e-19 9.789658035851955117e-20 1.313425996811306737e-19 9.048554453549535106e-20 2.049191689939950592e-19 8.223006620225428205e-20
2.147982438709143338e+01 8.917518214336959407e-20 9.741641386974318012e-20 8.237694518646793033e-20 1.069488525477757576e-19 7.580038729456661559e-20 1.846490260482582753e-19 6.854084438711660094e-20
2.557488303089104420e+01 7.439440822591053548e-20 8.147445055624235368e-20 6.840305373088942606e-20 8.991348220020025732e-20 6.255362945129543058e-20 1.585398300739762217e-19 5.660881470328295545e-20
3.045065128357533979e+01 6.157546011073128202e-20 6.766681025962415617e-20 5.643492783493274632e-20 7.498257609252117642e-20 5.143708256315013395e-20 1.377575591914538462e-19 4.638332547196549197e-20
3.625596889236679488e+01 5.070988375384014337e-20 5.587366593031787653e-20 4.636616092583717237e-20 6.207852840867680468e-20 4.211161220960686067e-20 1.186315116363430274e-19 3.785869852873461531e-20
4.316805141810855417e+01 4.158216841976260662e-20 4.591716700852857886e-20 3.794104744865673825e-20 5.116451622528209473e-20 3.440692742634229617e-20 9.917828536798154749e-20 3.079682143241078971e-20
5.139789999182161750e+01 3.397091303920813008e-20 3.760174062644722806e-20 3.094044483939428445e-20 4.199480983177944517e-20 2.800115869452412344e-20 8.289784511921840883e-20 2.499950004329949100e-20
6.119674242375257478e+01 2.768539438139525981e-20 3.073034074673850047e-20 2.516698044585690627e-20 3.443920863357100637e-20 2.275171893394812729e-20 6.892325061074734179e-20 2.029110776183264440e-20
7.286370228890697831e+01 2.251346881785955838e-20 2.498494666993278514e-20 2.045522440954414421e-20 2.802589861869749991e-20 1.846957736196101073e-20 5.642622378802349653e-20 1.647927694786806379e-20
8.675493009879288309e+01 1.829896021893747706e-20 2.032129042563900002e-20 1.663318543309906495e-20 2.282215744310347479e-20 1.503077039214739510e-20 4.654644804706011785e-20 1.341432812620533540e-20
1.032944753013502464e+02 1.490162763793339752e-20 1.653619096898117710e-20 1.355429673469803602e-20 1.857550741935733108e-20 1.226440680681160076e-20 3.826343445253052991e-20 1.096139488027771877e-20
1.229872309923020168e+02 1.217242810501774451e-20 1.348477366237794075e-20 1.108486965626354857e-20 1.513399472499304329e-20 1.005142172825682590e-20 3.135213779111209390e-20 8.996935993141798169e-21
1.464343464936123098e+02 9.977570594199157284e-21 1.103360638476787063e-20 9.102611139265590048e-21 1.236251664508666059e-20 8.270589561580016959e-21 2.562059889635397369e-20 7.417533096137287219e-21
1.743515782898920463e+02 8.213197976336992918e-21 9.065871500911710453e-21 7.508971956921971630e-21 1.013431551148069289e-20 6.834322148876619217e-21 2.090318521881306158e-20 6.140042860229015789e-21
2.075911395111281763e+02 6.788120450425513729e-21 7.479142839852642488e-21 6.217138751212386337e-21 8.341754498491747826e-21 5.665901366785086469e-21 1.705172682397605458e-20 5.099604274247580574e-21
2.471677149482222262e+02 5.630207758936780114e-21 6.194446634728124660e-21 5.164298331157315316e-21 6.895506998665237340e-21 4.712969772617426867e-21 1.392950703217666193e-20 4.246475793939419509e-21
2.942894357466096267e+02 4.683530772968120006e-21 5.146125148104024613e-21 4.300553128844474561e-21 5.717881326083343729e-21 3.928887524879847132e-21 1.141006663825180840e-20 3.542692847186015031e-21
3.503947593244539576e+02 3.904151064287046452e-21 4.286247559519482777e-21 3.587998889596787886e-21 4.755324526961863527e-21 3.280180742930388002e-21 9.379566265546253077e-21 2.959139618309248252e-21
4.171963803272774953e+02 3.259588689024498840e-21 3.576342727426187579e-21 2.997079417247212953e-21 3.963621530627136353e-21 2.740929014795150556e-21 7.739821251533616282e-21 2.473241254338997865e-21
4.967335130632339997e+02 2.723878444829038206e-21 2.987450004439330645e-21 2.505048233676862846e-21 3.308864475571027792e-21 2.291143909267113937e-21 6.409760239966350879e-21 2.067252409269502160e-21
5.914341414145994804e+02 2.276911569738290057e-21 2.497047200440548588e-21 2.093955385566169317e-21 2.764975806568510545e-21 1.914805745800089831e-21 5.324733694155032451e-21 1.727027680953068221e-21
7.041891364923761785e+02 1.902908563335179277e-21 2.087277399740672658e-21 1.749482103667107709e-21 2.311381335059977880e-21 1.599044322209415797e-21 4.434315904249354951e-21 1.441148617674292080e-21
8.384405045806497583e+02 1.589077280386466747e-21 1.743887952477465437e-21 1.460065700729078089e-21 1.931843245816000191e-21 1.333415665829735349e-21 3.699546119316205440e-21 1.200303187876157563e-21
9.982864592644356208e+02 1.325035258273358359e-21 1.455364497727146918e-21 1.216274726390934282e-21 1.613401863188365979e-21 1.109369135478026143e-21 3.090296532879496869e-21 9.968414808727398183e-22
1.188606525216915770e+03 1.102298895561257232e-21 1.212311981124568726e-21 1.010357132760264840e-21 1.345533011705256803e-21 9.198638437585160235e-22 2.583087019274927698e-21 8.244556716985246438e-22
1.415210492616722377e+03 9.138788951991072451e-22 1.007009490743708168e-21 8.359254425161577353e-22 1.119616295310404329e-21 7.590918351584058155e-22 2.159407077822802031e-21 6.779501842405076936e-22
1.685015769240343843e+03 7.540085501420530160e-22 8.330883965399458759e-22 6.877130890037392196e-22 9.285507735473982844e-22 6.222801352280399755e-22 1.804480643554428374e-21 5.530794085380239402e-22
2.006258544153955427e+03 6.179492120947544667e-22 6.853003966694408892e-22 5.614109614495718999e-22 7.664765985509717628e-22 5.055522700476916668e-22 1.506373912747452671e-21 4.464354073039860724e-22
2.388745209076217634e+03 5.018541415763457633e-22 5.593531840986768092e-22 4.535541518458569796e-22 6.285752805095012387e-22 4.058320371155068885e-22 1.255353332429086963e-21 3.553665992891534499e-22
2.844151712405960552e+03 4.026737077669134765e-22 4.517965052116803158e-22 3.614392927751095661e-22 5.109295327386890838e-22 3.207680876840998872e-22 1.043421633078431777e-21 2.779012077467731982e-22
3.386379984121481357e+03 3.180803752603354473e-22 3.599400848485082513e-22 2.830487989159122810e-22 4.104258663383527823e-22 2.486493215526455458e-22 8.639808849888597851e-22 2.126413089551675436e-22
4.031982311927311002e+03 2.463832467543788482e-22 2.817778211291270450e-22 2.169482492763462114e-22 3.246790279447830185e-22 1.882760912465677925e-22 7.115883447092697692e-22 1.585967141975243281e-22
4.800666623332933341e+03 1.863972507316928269e-22 2.158844354303866564e-22 1.621251920554143400e-22 2.519488209158371257e-22 1.387651724185948776e-22 5.817822485046267428e-22 1.149568808323054472e-22
5.715898098116018446e+03 1.372458871561709300e-22 1.612531086216444431e-22 1.177645160706825681e-22 1.910143184599920146e-22 9.930735172302691728e-23 4.709604481277349780e-22 8.085096123324304143e-23
6.805615476244791353e+03 9.811820815052924649e-23 1.170699995191187501e-22 8.300659798642678767e-23 1.409821643666930368e-22 6.894894589324101417e-23 3.762944359387717563e-22 5.518482316032741395e-23
8.103083927575384223e+03 6.805283793927264510e-23 8.247282562019085848e-23 5.677585021287392760e-23 1.010452358882237927e-22 4.648608288206102416e-23 2.956550050613316293e-22 3.662314385414401454e-23


==> data/figure11/excitation.1s2.intervals.txt <==
1.183480910699908506e+01 3.567315996082460788e-24 5.599880328382766725e-24 2.119265029654994875e-24 9.013091024068380027e-24 1.076738673870462377e-24 1.675315012026146741e-23 3.967205065773352512e-25
1.183703742825743710e+01 4.746372811837812705e-24 7.450190527606955052e-24 2.819625571048501993e-24 1.199079932834803344e-23 1.432655495856155602e-24 2.228741004120664261e-23 5.278448496342039554e-25
1.184000268253575605e+01 6.314948856129549492e-24 9.911161925127136225e-24 3.751215050598870219e-24 1.595094293894802682e-23 1.906145013114363794e-24 2.964714355439650131e-23 7.022752959044422847e-25
1.184394858257244820e+01 8.401421212892543945e-24 1.318297019291218925e-23 4.990204481109947533e-24 2.121663352209234117e-23 2.535987310681930820e-24 3.943238542072258766e-23 9.342888177671671994e-25
1.184919943988118440e+01 1.117558869430015959e-23 1.753193322838838599e-23 6.637725593102509436e-24 2.821646360586100240e-23 3.373708593182576179e-24 5.243878983296148078e-23 1.242849449111063804e-24
1.185618681974897193e+01 1.486075611296021463e-23 2.331084785721617615e-23 8.827949298352609720e-24 3.751833632061081002e-23 4.487735897076910675e-24 6.972016542199806494e-23 1.653131876091911622e-24
1.186548501136723743e+01 1.975640787393041134e-23 3.098624728202306857e-23 1.173870109225573168e-23 4.987367951839878243e-23 5.968879458410688913e-24 9.267004688777416521e-23 2.198528651680777301e-24
1.187785822836786487e+01 2.625654832970860067e-23 4.117408549115937137e-23 1.560692311730847142e-23 6.627487117547799692e-23 7.937546532663930615e-24 1.231273575190747103e-22 2.923285587374397952e-24
1.189432341915226132e+01 3.488066548014440904e-23 5.468545713460722538e-23 2.074375625837706202e-23 8.802918581487763864e-23 1.055319742681211279e-23 1.635119664955684386e-22 3.885946113934470694e-24
1.191623384936235830e+01 4.631158458957105772e-23 7.258466458325529136e-23 2.756059084232427671e-23 1.168528870714317818e-22 1.402667717123798145e-23 2.169962781712357701e-22 5.163825099956752819e-24
1.194539032609425178e+01 6.142521208034048867e-23 9.629237919574206869e-23 3.658723762234975644e-23 1.549889598397975212e-22 1.863618573442639618e-23 2.877183184246063633e-22 6.858770856753051981e-24
1.198418920531597109e+01 8.143880672163026653e-23 1.275836932227347144e-22 4.854390374793194506e-23 2.053508875126635895e-22 2.474776465115559543e-23 3.810390512017978436e-22 9.104500289785004588e-24
1.203581934714360102e+01 1.077932171459608584e-22 1.687383398690423016e-22 6.430313844533534977e-23 2.716919595108202118e-22 3.284123498111136185e-23 5.038400798119318680e-22 1.207578606897748893e-23
1.210452420662956463e+01 1.423942144807863094e-22 2.228426850837923232e-22 8.510614665081092116e-23 3.587934198655482818e-22 4.354244001382290318e-23 6.648446110021476502e-22 1.605383699221882990e-23
1.219595060117144314e+01 1.875389888555905826e-22 2.940174712831602733e-22 1.123671256401415993e-22 4.734414927325031681e-22 5.766228642777720235e-23 8.749203806944213176e-22 2.141919761084871516e-23
1.231761281955695253e+01 2.465688767926207421e-22 3.867471729874054677e-22 1.479783018347970288e-22 6.213891801679677377e-22 7.624221321047764584e-23 1.147282687158653026e-21 2.860139516040464785e-23
1.247951021753105572e+01 3.232409296515664256e-22 5.053493151596887456e-22 1.945802678857282280e-22 8.120198193384562140e-22 1.006104648658453288e-22 1.497453254096968272e-21 3.823283655425112523e-23
1.269494905975018106e+01 4.213108237597514334e-22 6.579200903285339533e-22 2.543525713573137368e-22 1.055322975189676355e-21 1.327688829268776301e-22 1.942744736882451696e-21 5.045095910244896805e-23
1.298163615489510825e+01 5.465358774178952571e-22 8.506301967902348886e-22 3.307103270581692721e-22 1.362718272184154192e-21 1.754001334010659567e-22 2.500942392185482160e-21 6.612387098405386031e-23
1.336313416925520947e+01 7.037914732875121069e-22 1.091695724460672337e-21 4.263530121354601611e-22 1.743884114346550216e-21 2.277661602288811827e-22 3.187783213569987184e-21 8.776592689371081351e-23
1.387079823026614100e+01 8.982973734200528428e-22 1.386781972103984364e-21 5.474423503271831931e-22 2.200569833798838105e-21 2.943164393718274269e-22 4.012876162042510100e-21 1.163806417650374707e-22
1.454635298845904501e+01 1.130488084777579266e-21 1.737343770758124755e-21 6.946696519329815114e-22 2.752784462344697894e-21 3.750906872231721077e-22 4.974007531080948635e-21 1.541135611451880107e-22
1.544532194522993684e+01 1.402562808623143834e-21 2.140961483372327596e-21 8.732644025959387119e-22 3.371742186787621817e-21 4.748389085193042098e-22 6.050484626611955745e-21 2.036680968279484922e-22
1.664159090113147954e+01 1.708275529708132894e-21 2.591238160870759826e-21 1.080618023094743059e-21 4.032644360621844585e-21 5.950959477786188551e-22 7.197297406173624130e-21 2.683368722578777331e-22
1.823348059217726913e+01 2.043062709281011005e-21 3.053287227639367008e-21 1.312332081471089517e-21 4.724880269901566795e-21 7.434249725452834664e-22 8.343037031200586327e-21 3.362934717245142197e-22
2.035182762104259524e+01 2.381348509191717149e-21 3.534312780961366826e-21 1.560559732075730466e-21 5.436837472265616080e-21 8.994444415806024165e-22 9.394784660426302861e-21 4.023429053781235756e-22
2.317073785078003922e+01 2.700889537954589145e-21 3.990260175300963663e-21 1.806095922357403135e-21 6.024410393211204266e-21 1.057854103683944772e-21 1.025151197250833822e-20 4.705171954561650162e-22
2.692189607700076692e+01 2.981538021435853434e-21 4.350261951196431387e-21 2.024979357305742391e-21 6.481780053694692874e-21 1.203180739989372432e-21 1.113799553186721328e-20 5.794263642153445426e-22
3.191360808318766829e+01 3.202825077118418469e-21 4.632204535970114843e-21 2.190492925900135238e-21 6.802559096783300436e-21 1.320576975413970401e-21 1.183848287174468732e-20 6.461636864924912607e-22
3.855614013596492384e+01 3.320196259535325431e-21 4.779976807594083460e-21 2.276976097947452437e-21 7.014019381682543373e-21 1.409938327266295860e-21 1.200837677688601379e-20 6.944087750552581314e-22
4.739543856053064275e+01 3.351482574469492444e-21 4.815949820216534443e-21 2.308121684850571217e-21 6.999089635821463006e-21 1.446657072449634685e-21 1.161750846383820798e-20 7.226149129242228568e-22
5.915800079097732578e+01 3.261275080826788803e-21 4.708370380235472210e-21 2.237152601402464378e-21 6.840052309076439796e-21 1.432297380623702972e-21 1.092043974839642578e-20 7.276792990780259957e-22
7.481058582426632597e+01 3.092949073540708626e-21 4.484877441223060088e-21 2.118154292666193864e-21 6.570518005584601853e-21 1.340564435552627257e-21 1.000019576918167271e-20 7.094337997208758756e-22
9.563967164964586232e+01 2.856989719788983545e-21 4.184421387407387725e-21 1.941570781975859435e-21 6.075046217824470959e-21 1.229151218286491889e-21 8.946838818290043763e-21 6.706320600013425471e-22
1.233571902191559104e+02 2.575041272073368596e-21 3.799105359935672210e-21 1.744988283997477421e-21 5.495223926506954524e-21 1.090635202116270782e-21 7.843152134171842654e-21 6.161661288633851336e-22
1.602412302625766074e+02 2.264754709747722083e-21 3.356143960345145555e-21 1.526188213103715624e-21 4.852485093921449816e-21 9.510540601185506721e-22 6.759239723519558022e-21 5.518730476669962365e-22
2.093232722394926952e+02 1.947255811689833545e-21 2.912609590611513942e-21 1.309137741556140643e-21 4.207367037003874440e-21 8.230340526664494515e-22 5.851967611080733170e-21 4.833934275480558742e-22
2.746373441737981125e+02 1.658249607901069719e-21 2.486415701121542997e-21 1.107455722681064526e-21 3.634145502565377064e-21 7.016404989578635908e-22 4.982188034354093280e-21 4.153951741939436219e-22
3.615515763617315201e+02 1.395858043051778048e-21 2.099203846169678800e-21 9.216552290933497314e-22 3.061693159883096610e-21 5.952141325156941790e-22 4.181927286824435934e-21 3.493986797684101818e-22
4.772094052659862200e+02 1.155213414175057609e-21 1.742911445370385568e-21 7.589948623464472023e-22 2.538566423628645754e-21 4.895573695463532198e-22 3.468625679226226835e-21 2.878034843227571462e-22
6.311166889191557630e+02 9.476147688527483402e-22 1.429668356406616394e-21 6.205603705881672805e-22 2.084735375166263417e-21 4.001780249370741257e-22 2.848428217117252695e-21 2.350827463997301369e-22
8.359229885524187011e+02 7.707717421426285490e-22 1.165191214364121312e-21 5.039838177190582168e-22 1.709546181081316729e-21 3.238162849327935615e-22 2.319664925582793402e-21 1.906590385940554967e-22
1.108461229588458536e+03 6.232289023814802682e-22 9.432871698022773570e-22 4.062201211793813194e-22 1.383794733157896700e-21 2.608908873044829220e-22 1.875858100865959945e-21 1.536986946609440476e-22
1.471131191205960477e+03 5.007991693605070986e-22 7.593722530566105329e-22 3.256589543509461521e-22 1.115014837602568253e-21 2.095731610400546207e-22 1.508018606361050392e-21 1.232653007060819231e-22
1.953740532778135730e+03 4.002706236654936473e-22 6.085143065456501779e-22 2.600492712534772011e-22 8.933758636210856394e-22 1.676598219133773544e-22 1.207530125148366242e-21 9.841989517464489760e-23
2.595954670210259337e+03 3.186850336630219586e-22 4.845450064281507503e-22 2.071427421265466849e-22 7.114791887200333653e-22 1.334700419250643645e-22 9.647965517536055749e-22 7.828060189942452313e-23
3.450556856264320231e+03 2.528416462028349328e-22 3.847404519905734266e-22 1.643873900949162953e-22 5.645415902659676679e-22 1.058036615074180322e-22 7.674224189355332056e-22 6.205364911399198315e-23
4.587786409211621503e+03 1.999216724668286400e-22 3.041674678472174474e-22 1.299228601497202027e-22 4.466981868196198747e-22 8.362479644726742159e-23 6.081165757074539888e-22 4.904546843027039980e-23
6.101111646616201142e+03 1.576352785220826894e-22 2.401457664029211754e-22 1.024154909006574239e-22 3.523009891601145984e-22 6.592266230278877475e-23 4.803183189380830430e-22 3.866307834970811280e-23
8.114911998735384259e+03 1.240346790815046973e-22 1.890805730726573459e-22 8.054542310611732906e-23 2.771492064202012622e-22 5.184712819442936231e-23 3.783151797304803496e-22 3.040778593595816935e-23


==> data/figure11/excitation.1s3.intervals.txt <==
1.172989833699908502e+01 6.663061367943907985e-25 9.950570310652499967e-25 4.358906328833777279e-25 1.566417042012305917e-24 2.623192160316347410e-25 3.700198757273069777e-24 1.439303236804493661e-25
1.173523480332353230e+01 1.191912757373380749e-24 1.780022002199202331e-24 7.797757239478335705e-25 2.802117668800931738e-24 4.691921732432540477e-25 6.619921713045105221e-24 2.574718112647525390e-25
1.174479776071949289e+01 2.128942522303650447e-24 3.179807874865717025e-24 1.392832880859782973e-24 5.005698556552272717e-24 8.379626221753625276e-25 1.182819915460508449e-23 4.599442326496576269e-25
1.176193459783172202e+01 3.793775564715300030e-24 5.666301969406812637e-24 2.481507275088017647e-24 8.920076210333372729e-24 1.492593624146010320e-24 2.108526355053451340e-23 8.196038222959867071e-25
1.179264384122280163e+01 6.730041943950701263e-24 1.004765234305185679e-23 4.405326801394129852e-24 1.582534216496979365e-23 2.647680547674120864e-24 3.743204172218875136e-23 1.454050346067459703e-24
1.184767486144412274e+01 1.184577268208446425e-23 1.767653822187140620e-23 7.752032081886727818e-24 2.785592861891805436e-23 4.661023517078027675e-24 6.596413623088361192e-23 2.559338753496363593e-24
1.194629055014842933e+01 2.054575375077862868e-23 3.066578072288621333e-23 1.345091085043663364e-23 4.841323136462430467e-23 8.092261185538474003e-24 1.147348304069447124e-22 4.442182563430573759e-24
1.212301004434484852e+01 3.472129815942620730e-23 5.200151909972246079e-23 2.271388735127640873e-23 8.211997269291218731e-23 1.365057766498453811e-23 1.950251525456484562e-22 7.522533522331906663e-24
1.243969170057378903e+01 5.622335365550220452e-23 8.422159247018361228e-23 3.675640498315475705e-23 1.335227527174833188e-22 2.203688645245961894e-23 3.185219491883841125e-22 1.220547413801248491e-23
1.300718580668774216e+01 8.432241826270350339e-23 1.265400782092173851e-22 5.533366104696315418e-23 2.029272081797741371e-22 3.277446983863270219e-23 4.861603273029334913e-22 1.841833208222067127e-23
1.402413628089282582e+01 1.119814985999172309e-22 1.693397065766728295e-22 7.322646921077783960e-23 2.755271838316778680e-22 4.322943843563353321e-23 6.645129870193465823e-22 2.469622080250934120e-23
1.584651338726982317e+01 1.233012763420251522e-22 1.890727493808487999e-22 8.051385371319469218e-23 3.105614334897087868e-22 4.740496036535289237e-23 7.672971979694240679e-22 2.764072506128258534e-23
1.911221648893064895e+01 1.046226162779116815e-22 1.634096042217312259e-22 6.783582488069111306e-23 2.703025656496834941e-22 3.899490624297244648e-23 7.007152693682386953e-22 2.314656200306537411e-23
2.496436240915652860e+01 6.491518832282861878e-23 1.044878769415844933e-22 4.139770424041402682e-23 1.780194269374450232e-22 2.358680376758901218e-23 4.803173389056056344e-22 1.308128950069504438e-23
3.545141858220519282e+01 2.888506802285859220e-23 4.798565418260163199e-23 1.798461253063773387e-23 8.445917082002960153e-23 9.986843892042340893e-24 2.437304912736653532e-22 5.145421087219976042e-24
5.424424239006278015e+01 9.719897627457334695e-24 1.663254458194698208e-23 5.731301877348887234e-24 3.039721912922197597e-23 2.988754862782202073e-24 9.455956754498283099e-23 1.523365254472726904e-24
8.792101696297063995e+01 2.562076317444240551e-24 4.664314152888061178e-24 1.439974094832756944e-24 9.028763507804941347e-24 6.936767820635497100e-25 3.002735790556374922e-23 3.245274726143747701e-25
1.482698584798188790e+02 5.808084779105706775e-25 1.121888493044220766e-24 3.090044398333227389e-25 2.285949194751020645e-24 1.396318348396837154e-25 8.482680522725402507e-24 6.263767260892467372e-26
2.564150926542203592e+02 1.185355834553227197e-25 2.493854958416606439e-25 5.869423341324424676e-26 5.408409906325802058e-25 2.533991013820245709e-26 2.192344298407158896e-24 1.022717833363381001e-26
4.502115497307176497e+02 2.264002969333609604e-26 5.188267364920011229e-26 1.052264854356827682e-26 1.248125803919183076e-25 4.159529533466043836e-27 5.233985708791090775e-25 1.515318719643572909e-27
7.974951546174181658e+02 4.201098518611443215e-27 1.042500744492506415e-26 1.803808454204589468e-27 2.780514371846163754e-26 6.518489106959574474e-28 1.190709603309110378e-25 2.114994643427067818e-28
1.419828008594695575e+03 7.682139622048206631e-28 2.087171252273959040e-27 3.061345092407753246e-28 5.941730344292678483e-27 9.971606614372161115e-29 2.876370663985306558e-26 2.886089531557299290e-29
2.535049619087536485e+03 1.389749351087797754e-28 4.102693738664391504e-28 5.083195425512398560e-29 1.266240441359798165e-27 1.522027149701452868e-29 6.866033720637189427e-27 3.962913242762912269e-30
4.533528781101460481e+03 2.474774552307591787e-29 8.054237355572233747e-29 8.393542720529114423e-30 2.757419250623555308e-28 2.275081612945596310e-30 1.576208377986103357e-27 5.408051161738930908e-31
8.114807087965384198e+03 4.411439660450297356e-30 1.570950758554198166e-29 1.380743651097289444e-30 6.026941217140667477e-29 3.424202496279708759e-31 3.996927056412359804e-28 7.167418937538208832e-32


==> data/figure11/excitation.1s4.intervals.txt <==
1.163033066699908424e+01 1.378321324367113075e-24 2.091041493610950765e-24 8.407490726406487984e-25 2.929907279484784754e-24 4.303875533022698140e-25 3.836861448023631097e-24 1.905273887792643855e-25
1.163255898825743628e+01 1.833699648792557731e-24 2.781787815547431948e-24 1.118515425018728779e-24 3.897794505077302089e-24 5.726068417780461145e-25 5.104299773370485233e-24 2.535213819140456556e-25
1.163552424253575523e+01 2.439331802875971738e-24 3.700367762568240161e-24 1.487927597568824818e-24 5.184952312527912434e-24 7.617713311605187786e-25 6.789774313065347550e-24 3.373362192308656026e-25
1.163947014257244739e+01 3.244442640261875868e-24 4.921663679894622759e-24 1.979128670993442422e-24 6.896335500741607282e-24 1.013338314231644669e-24 9.030672500808883652e-24 4.488483381286114784e-25
1.164472099988118359e+01 4.314866026692941859e-24 6.545320211257650394e-24 2.631973519564132662e-24 9.171123485436689156e-24 1.347824704187876615e-24 1.200915542513466259e-23 5.972011646734556384e-25
1.165170837974897111e+01 5.737464744170442215e-24 8.703481111783384268e-24 3.499394959959097859e-24 1.219366727151448042e-23 1.792440225555549660e-24 1.596645818927981572e-23 7.945493524991714239e-25
1.166100657136723662e+01 7.626550816266839727e-24 1.157041389790815168e-23 4.651376739478651099e-24 1.620777369067171351e-23 2.383230120813829769e-24 2.122153358423813084e-23 1.057044947027787911e-24
1.167337978836786405e+01 1.013396656861496137e-23 1.537671965273461579e-23 6.180260478002173823e-24 2.153521690461289267e-23 3.168674657686642009e-24 2.819518422302506961e-23 1.406142271928267131e-24
1.168984497915226051e+01 1.345930004608348379e-23 2.042636571553942688e-23 8.207581116377270217e-24 2.859950280466956619e-23 4.212574301169454505e-24 3.744099090566420173e-23 1.870321296768870926e-24
1.171175540936235748e+01 1.786442220067642432e-23 2.711875852989101465e-23 1.089270610788507470e-23 3.795597803965410863e-23 5.598502621269203818e-24 4.968440593898628745e-23 2.487357975098750396e-24
1.174091188609425096e+01 2.368680002641743351e-23 3.596055878773527819e-23 1.444357760644924172e-23 5.032927119666458507e-23 7.435320557000658127e-24 6.587120050043136771e-23 3.307305108686426951e-24
1.177971076531597028e+01 3.138281847610606826e-23 4.762152214045014772e-23 1.912970952098450411e-23 6.665859834923858752e-23 9.868411483837190057e-24 8.722578741467048975e-23 4.396388505330810986e-24
1.183134090714360021e+01 4.151225608427419559e-23 6.301373997135924209e-23 2.529727122300484390e-23 8.815035185351158164e-23 1.308651707639558399e-23 1.153183674405114483e-22 5.842068728522804798e-24
1.190004576662956381e+01 5.486108635361618307e-23 8.324970699968468760e-23 3.341763353620885520e-23 1.163021535122549414e-22 1.732903075926065190e-23 1.521367057836270480e-22 7.759563598093826651e-24
1.199147216117144232e+01 7.234203642612120585e-23 1.095811953805041966e-22 4.399788885396123596e-23 1.530184429024096721e-22 2.281426359228811211e-23 2.001526666832710299e-22 1.030016008308593164e-23
1.211313437955695349e+01 9.503320336468060092e-23 1.436345644976963069e-22 5.778980012701070224e-23 2.007638803406233179e-22 3.005223411911296540e-23 2.623641735066676396e-22 1.366164578091272272e-23
1.227503177753105490e+01 1.243069602588529404e-22 1.873746502985762990e-22 7.580638604441278428e-23 2.620598687744680696e-22 3.965210924541095215e-23 3.422788133160219169e-22 1.810112294167742048e-23
1.249047061975018025e+01 1.618085424604641944e-22 2.433911113615481676e-22 9.921055088325377316e-23 3.397665759274461952e-22 5.217907558962453053e-23 4.437856463776085321e-22 2.395026872441065407e-23
1.277715771489510743e+01 2.091252464938637838e-22 3.141300957087840406e-22 1.289687833044867887e-22 4.373247232491002291e-22 6.841816184105709187e-23 5.708397767210604065e-22 3.163266817689445939e-23
1.315865572925520866e+01 2.678124554025478265e-22 4.015656843815349622e-22 1.652059709778403355e-22 5.588154531691424621e-22 8.881927065808134576e-23 7.268694844090107387e-22 4.168199464531983387e-23
1.366631979026614019e+01 3.397664548450233920e-22 5.069247909812365825e-22 2.100564114013641813e-22 7.046107833249305075e-22 1.146334109519659877e-22 9.138289458462548446e-22 5.475824693796828779e-23
1.434187454845904419e+01 4.257049301806068779e-22 6.318444527174304547e-22 2.638749719501582541e-22 8.744926975494467756e-22 1.433156078543886706e-22 1.130893712325105352e-21 7.165646376864603780e-23
1.524084350522993603e+01 5.235107805371772047e-22 7.699883042930596590e-22 3.274506964640694509e-22 1.064990777279310036e-21 1.837886098525637501e-22 1.376682298250130868e-21 9.329750156958383867e-23
1.643711246113148050e+01 6.281663512988039046e-22 9.202043972523998505e-22 3.970743013190950102e-22 1.270156825757926876e-21 2.298041218455378470e-22 1.650015316998527056e-21 1.206825370694802379e-22
1.802900215217727009e+01 7.409169940235954336e-22 1.074311425584646718e-21 4.702744467109076514e-22 1.471092353094819720e-21 2.758457725688955450e-22 1.913163442076641748e-21 1.481521568641675082e-22
2.014734918104259620e+01 8.456706153751106188e-22 1.223621087846474664e-21 5.525926266723502548e-22 1.667743910227872407e-21 3.223690170925116605e-22 2.163715387709817944e-21 1.797981112583377173e-22
2.296625941078004018e+01 9.408951632353375552e-22 1.351135181083553352e-21 6.280135251752768085e-22 1.829182585101611221e-21 3.836394272080189762e-22 2.397598108297423940e-21 2.245573861550629098e-22
2.671741763700076433e+01 1.013336753839499068e-21 1.447604349326125477e-21 6.909454684831870656e-22 1.958085492027017244e-21 4.319292376897425226e-22 2.575095508403922204e-21 2.600015841483111252e-22
3.170912964318766569e+01 1.067294929156771761e-21 1.499112507888969640e-21 7.310315589146050530e-22 2.002619757084245706e-21 4.603227148296871143e-22 2.678371803683041943e-21 2.827685739356903143e-22
3.835166169596492125e+01 1.090491679216282246e-21 1.510295067878619031e-21 7.478775942837397735e-22 2.000454858715984407e-21 4.759394528735583423e-22 2.698015066862750396e-21 3.059168949960167280e-22
4.719096012053064015e+01 1.074942712248050157e-21 1.482035403501174483e-21 7.386135067007277481e-22 1.943846595922703954e-21 4.807279374771854029e-22 2.631215929725565893e-21 3.078067262056945805e-22
5.895352235097732319e+01 1.027928620486476445e-21 1.412018260417599732e-21 7.061769477122172556e-22 1.843185524110999427e-21 4.630311411354163570e-22 2.456653223182515721e-21 2.960891921872632868e-22
7.460610738426633759e+01 9.598161107608357283e-22 1.310161690661703068e-21 6.593470337576669249e-22 1.701271222645116433e-21 4.316575484740800720e-22 2.233336227363026194e-21 2.700123710681370479e-22
9.543519320964585972e+01 8.733395109385801459e-22 1.186624125306907856e-21 5.967278203184184456e-22 1.540449883711711500e-21 3.970362973736810633e-22 1.984606609476196197e-21 2.453093481730168581e-22
1.231527117791559220e+02 7.721236327097299661e-22 1.055281140741246826e-21 5.290220418639437979e-22 1.365925833226224018e-21 3.502873081455097226e-22 1.729745907347428370e-21 2.149283673235888798e-22
1.600367518225766048e+02 6.713989985508126798e-22 9.184948229931456072e-22 4.606896329593177840e-22 1.194025238626844740e-21 3.032313476842499578e-22 1.489763016858428498e-21 1.850429068355474574e-22
2.091187937994926926e+02 5.741974115341932649e-22 7.869158265534984667e-22 3.942400715585492616e-22 1.018972337888940518e-21 2.583351547273712901e-22 1.261459472019986825e-21 1.569484164120636170e-22
2.744328657337981099e+02 4.839901758438604460e-22 6.650567961119160670e-22 3.323963773849993242e-22 8.610146851291188062e-22 2.162850088867268316e-22 1.058330316199383828e-21 1.314401509754697231e-22
3.613470979217315175e+02 4.036397417626700657e-22 5.544477791908345734e-22 2.766220170149873728e-22 7.193477423046764742e-22 1.820112707939998864e-22 8.830190580108110613e-22 1.089013722625520758e-22
4.770049268259862174e+02 3.319673593318748059e-22 4.578303945868206050e-22 2.273924854057025626e-22 5.907521605543518907e-22 1.499379450709526666e-22 7.313331603489112070e-22 8.941116077813355446e-23
6.309122104791557604e+02 2.706849848406073736e-22 3.755498276104308232e-22 1.860292513006970310e-22 4.836745098669513426e-22 1.222213043828873217e-22 5.971540446915027258e-22 7.284586877803060044e-23
8.357185101124186986e+02 2.198710878514644458e-22 3.045706783614369352e-22 1.509494816243704158e-22 3.950451764448451678e-22 9.888407771799271375e-23 4.844140683060034097e-22 5.896200692916000218e-23
1.108256751148458534e+03 1.774174714806008914e-22 2.457025624538971369e-22 1.215288234460354730e-22 3.186300690266549805e-22 7.956401310555500259e-23 3.904696715757364536e-22 4.745762661484455020e-23
1.470926712765960474e+03 1.424173862883503023e-22 1.971552380568615125e-22 9.734778989299776984e-23 2.555941739038196479e-22 6.371585911987025094e-23 3.131205669978209866e-22 3.801421060286717090e-23
1.953536054338135727e+03 1.136662160426952058e-22 1.574246435801248620e-22 7.772133929665839108e-23 2.042290275619387258e-22 5.081490891508328663e-23 2.499799714443938867e-22 3.032301054486254883e-23
2.595750191770259335e+03 9.037907140017308113e-23 1.251359312279690796e-22 6.189753032806327533e-23 1.625363276562183424e-22 4.038061351008062475e-23 1.988050778724505432e-22 2.409997972851476735e-23
3.450352377824320229e+03 7.166556789820340563e-23 9.923700465955314714e-23 4.902775143343700016e-23 1.288514134563293629e-22 3.198750589977693251e-23 1.575767501335090572e-22 1.909287935617313482e-23
4.587581930771621046e+03 5.666029408527311058e-23 7.838903498911304315e-23 3.873131827461389892e-23 1.018425678069536583e-22 2.526798527703600563e-23 1.245306941120675231e-22 1.508333360397436500e-23
6.100907168176200685e+03 4.468398082645300332e-23 6.182885933601718664e-23 3.053107222675183014e-23 8.028296101940791500e-23 1.991023097134019423e-23 9.815859440106767947e-23 1.188584068935896061e-23
8.114707520295383802e+03 3.513701325007505387e-23 4.863012408675874860e-23 2.401086068585190469e-23 6.313930475652582507e-23 1.565347820172711458e-23 7.719212970100930438e-23 9.345116242601065336e-24


==> data/figure11/excitation.1s5.intervals.txt <==
1.155509236699908548e+01 2.936204444002047232e-24 3.743483801707617813e-24 2.243131314910119288e-24 4.694295447723972753e-24 1.540065737506771365e-24 6.343031938418003897e-24 9.380811535057624655e-25
1.155732068825743752e+01 3.904276619785075019e-24 4.977480358826533011e-24 2.982617161374343034e-24 6.241671509979814470e-24 2.047718310874500532e-24 8.434171167548365890e-24 1.247451812722003370e-24
1.156028594253575648e+01 5.190221374624260583e-24 6.616484939991111752e-24 3.964857185249235824e-24 8.296875008312821824e-24 2.721977131943912758e-24 1.121181793301520397e-23 1.658470563663531987e-24
1.156423184257244863e+01 6.897412978158332160e-24 8.792068332049916156e-24 5.268749957833436510e-24 1.102485214533976205e-23 3.616958474830869049e-24 1.489912803775619368e-23 2.204243566416368287e-24
1.156948269988118483e+01 9.162074530873680828e-24 1.167770737164418510e-23 6.998229255670924195e-24 1.464280688386744357e-23 4.803924575004199111e-24 1.979009057631425836e-23 2.928435290796030194e-24
1.157647007974897235e+01 1.216286364279763191e-23 1.550109779768050870e-23 9.289740028158033004e-24 1.943574257013730797e-23 6.376383680906224246e-24 2.627069884708146460e-23 3.888463323251798513e-24
1.158576827136723786e+01 1.613232376476203748e-23 2.056049741993279810e-23 1.232158306714639372e-23 2.577583651685195384e-23 8.456448554078524487e-24 3.484542853696114416e-23 5.159526064262524830e-24
1.159814148836786529e+01 2.137144291903225804e-23 2.724241974442035536e-23 1.632530189317273514e-23 3.414595427979834057e-23 1.120255474591422244e-23 4.616953056420472715e-23 6.839573328282774866e-24
1.161460667915226175e+01 2.827027347148062262e-23 3.604296285108906635e-23 2.159902764725442654e-23 4.516703241765712469e-23 1.481845084828721229e-23 6.108692865832220581e-23 9.055247943848534227e-24
1.163651710936235872e+01 3.732295176255583621e-23 4.759045361987800087e-23 2.851977458884365055e-23 5.962784524163431914e-23 1.956297563534962690e-23 8.067197461142040977e-23 1.196863828094361831e-23
1.166567358609425220e+01 4.915253299894529881e-23 6.267029539970181837e-23 3.755191498013343753e-23 7.851337025759267653e-23 2.576256896715201904e-23 1.062703629970687085e-22 1.578430633423063767e-23
1.170447246531597152e+01 6.449961096019098265e-23 8.230517153356574990e-23 4.925638582887154875e-23 1.030239113505117846e-22 3.381768730046330117e-23 1.395292549673177667e-22 2.075536937941781860e-23
1.175610260714360145e+01 8.425127917180528954e-23 1.075658087970091913e-22 6.439430498117121860e-23 1.345893555386224325e-22 4.419448967354903306e-23 1.823979270665151697e-22 2.718624196773219243e-23
1.182480746662956506e+01 1.094886560043527303e-22 1.397409901661821972e-22 8.363934794765588122e-23 1.749619936502098801e-22 5.741105287646369891e-23 2.373606174473012500e-22 3.542778650719670478e-23
1.191623386117144356e+01 1.409891715429415611e-22 1.801424947934391629e-22 1.078490376153523072e-22 2.258824907359401576e-22 7.399492009264666975e-23 3.067241712100362940e-22 4.559259967152980038e-23
1.203789607955695473e+01 1.798980331253647560e-22 2.299912227767200981e-22 1.375853330611069478e-22 2.888890455783533322e-22 9.447587344046467068e-23 3.926659890063942115e-22 5.798972352852233641e-23
1.219979347753105614e+01 2.264117603375418793e-22 2.899092387036944229e-22 1.729850491504365484e-22 3.647126965569227106e-22 1.191110380418176346e-22 4.965937190938376847e-22 7.271467756005150316e-23
1.241523231975018149e+01 2.800195918457982843e-22 3.594165118949210251e-22 2.139416874718516300e-22 4.515389296129979770e-22 1.476360062924133166e-22 6.181857745606204661e-22 8.951228161521405699e-23
1.270191941489510867e+01 3.389718393199718705e-22 4.357640486063232752e-22 2.589032152473773935e-22 5.479184314408696501e-22 1.790820011803869760e-22 7.540969321874638957e-22 1.082421080648578520e-22
1.308341742925520990e+01 3.993549275188650789e-22 5.135209115585292502e-22 3.048141613527826082e-22 6.475137495074360288e-22 2.113425267148930138e-22 8.964860955102804495e-22 1.275518465424265871e-22
1.359108149026614143e+01 4.543905586127143395e-22 5.854112997177296726e-22 3.463118972784917025e-22 7.396342845424237660e-22 2.386943481991694678e-22 1.031893304655636647e-21 1.451631284255678284e-22
1.426663624845904543e+01 4.942840674182140324e-22 6.379470765562658147e-22 3.765445195888178722e-22 8.058537985030013134e-22 2.568224478205604857e-22 1.141426197184164000e-21 1.554187860294973440e-22
1.516560520522993727e+01 5.097677178195929825e-22 6.616893044902984736e-22 3.884437906325255194e-22 8.370389309940098778e-22 2.670796926334675075e-22 1.196492159746563690e-21 1.635737802672378214e-22
1.636187416113148174e+01 4.949571567134928544e-22 6.450122759152609680e-22 3.774268700208160838e-22 8.167708301140889761e-22 2.570538543612345353e-22 1.174348574441633441e-21 1.596250462361005072e-22
1.795376385217727133e+01 4.484017607530864865e-22 5.856164059267100281e-22 3.404280222691715158e-22 7.505478685264815609e-22 2.299564435110110003e-22 1.081588688881486897e-21 1.406365628453830014e-22
2.007211088104259744e+01 3.768448546412484936e-22 4.925559302291605039e-22 2.829302483050182972e-22 6.375321633060335225e-22 1.942334903879335193e-22 9.289687498327916144e-22 1.149073527344739549e-22
2.289102111078003787e+01 2.917126452510033761e-22 3.826828455411620602e-22 2.173158643181144621e-22 4.998717737627871811e-22 1.496419072068633139e-22 7.379796507334784265e-22 8.384468592219540338e-23
2.664217933700076557e+01 2.069864896878912739e-22 2.729224032915557113e-22 1.533562871665931479e-22 3.638609758618358260e-22 1.043728177209150521e-22 5.412715201530239681e-22 5.641840465329847009e-23
3.163389134318767049e+01 1.349941884834246024e-22 1.798085394021225302e-22 9.953674327049315448e-23 2.431670405422549558e-22 6.692163650221184517e-23 3.677598351593608894e-22 3.474890750212215968e-23
3.827642339596491894e+01 8.174384316513259073e-23 1.100135564759048265e-22 5.945681496600217063e-23 1.513759160115582848e-22 3.939192429874932092e-23 2.330855844558198705e-22 1.966511660176632172e-23
4.711572182053064495e+01 4.601118025732949780e-23 6.308828653388753720e-23 3.303623837738740006e-23 8.812489353857300954e-23 2.166439160068433428e-23 1.447059350030557698e-22 1.030402300745519203e-23
5.887828405097732798e+01 2.431184498337536785e-23 3.381519850076328390e-23 1.719555185223882245e-23 4.865813122559924658e-23 1.126293859427024390e-23 8.091708100526592598e-23 5.045609238532785536e-24
7.453086908426632817e+01 1.218370213634965314e-23 1.720854449723301698e-23 8.451695425422544820e-24 2.529339013073684858e-23 5.399108305317462420e-24 4.314551292622198830e-23 2.332045174131624780e-24
9.535995490964585031e+01 5.818161171662503488e-24 8.451746740036052423e-24 3.962277341823166626e-24 1.282779984894688671e-23 2.536627737717917254e-24 2.195619223567532459e-23 1.027322201707567239e-24
1.230774734791559126e+02 2.689401814079640850e-24 3.996843495638493040e-24 1.797690918032357834e-24 6.194948944908217746e-24 1.139061009793539092e-24 1.082823318245891434e-23 4.357749537554968465e-25
1.599615135225766096e+02 1.208583862417948907e-24 1.836158139002308659e-24 7.929799655866276000e-25 2.923566563136944485e-24 4.916138377873091177e-25 5.197477874353240692e-24 1.804336913618622130e-25
2.090435554994926974e+02 5.290188339719818941e-25 8.240269286239210203e-25 3.434963457473911993e-25 1.351497794086199094e-24 2.059736453102242863e-25 2.495955387501181682e-24 7.369645293315221657e-26
2.743576274337981431e+02 2.278611862041754150e-25 3.661984187350217600e-25 1.452317690641046442e-25 6.125148607334955143e-25 8.518686624257620494e-26 1.200132149037039412e-24 2.953729656753982822e-26
3.612718596217315508e+02 9.704183322016456742e-26 1.594364433021518867e-25 6.038614662623258161e-26 2.769089983463765117e-25 3.428545017491422121e-26 5.762106971513340363e-25 1.156213382926511549e-26
4.769296885259862506e+02 4.079588635644994694e-26 6.906252435501149204e-26 2.486378010032628717e-26 1.267627339457419783e-25 1.367516337764476788e-26 2.740609797212571102e-25 4.397419016773040649e-27
6.308369721791557367e+02 1.706516023478246312e-26 2.950664363495489125e-26 1.012860486083851160e-26 5.555861334621294488e-26 5.493649082602747859e-27 1.294171930051628461e-25 1.657899815027351087e-27
8.356432718124186749e+02 7.069827891280686418e-27 1.270112833279596164e-26 4.079125882759363807e-27 2.483240451528097494e-26 2.170401012161930132e-27 6.078021880757972693e-26 6.261550602990030914e-28
1.108181512848458397e+03 2.917493495838373752e-27 5.390113013032843554e-27 1.635746458273734816e-27 1.089295344467422720e-26 8.528390724000151348e-28 2.842703085003613697e-26 2.373301305075082604e-28
1.470851474465960337e+03 1.203981422992957313e-27 2.294639116279781073e-27 6.611251719596212430e-28 4.774736126833748263e-27 3.343760189080231895e-28 1.309436309842548051e-26 8.961627087045644217e-29
1.953460816038135590e+03 4.940242994938476708e-28 9.707879129990510494e-28 2.645305114187002151e-28 2.088705128152404834e-27 1.306149203440464869e-28 5.907210664671854941e-27 3.374303712538270304e-29
2.595674953470259425e+03 2.020634088071648968e-28 4.098882494633079036e-28 1.052015959929994532e-28 9.049243762763340723e-28 5.085143740665479759e-29 2.772807386319331204e-27 1.267793198869406940e-29
3.450277139524320319e+03 8.254261290349114456e-29 1.722856354760026596e-28 4.171163509483067572e-29 3.986239330573650867e-28 1.968208396777701732e-29 1.323619650240272154e-27 4.755644585874516666e-30
4.587506692471621136e+03 3.367554243839373192e-29 7.252838743863501181e-29 1.650374111593871604e-29 1.747952396179695188e-28 7.654791435539825241e-30 6.147540732672517782e-28 1.781724994716881724e-30
6.100831929876200775e+03 1.375855549148046252e-29 3.045817459278060524e-29 6.542175255565936298e-30 7.594355084659724493e-29 2.954453855635525601e-30 2.845395124041056608e-28 6.669192119835620427e-31
8.114632281995383892e+03 5.614615316255657914e-30 1.285583092772754901e-29 2.582686068856094356e-30 3.320575492628926332e-29 1.127718029569882684e-30 1.316236575298701120e-28 2.494627854752495856e-31


==> data/figure11/ionization.intervals.txt <==
1.576634984699908415e+01 5.849529492657122576e-24 6.439200646774499477e-24 5.296569726596178405e-24 7.067038983327220011e-24 4.782997959845737226e-24 7.864839880483661164e-24 4.125392131752187855e-24
1.577168631332353144e+01 1.049602995712450847e-23 1.154872311663761818e-23 9.505100421809205425e-24 1.267434273259893308e-23 8.587519141003960568e-24 1.409761653245518662e-23 7.413266752881934550e-24
1.578124927071949202e+01 1.885026124873885874e-23 2.073307428741863874e-23 1.708310183476437167e-23 2.274767800865751406e-23 1.544158923815820810e-23 2.527516723700666969e-23 1.335042452318005968e-23
1.579838610783172115e+01 3.391794533555503002e-23 3.727521263750201780e-23 3.076935533906203406e-23 4.087539372926040988e-23 2.784123677944950042e-23 4.533946970506160885e-23 2.413439874731360867e-23
1.582909535122280076e+01 6.119442266058713845e-23 6.716315413526505229e-23 5.562542590827288927e-23 7.361707256287373501e-23 5.043011563179811321e-23 8.163845981888654863e-23 4.391882679422150584e-23
1.588412637144412187e+01 1.110322076986981137e-22 1.215260633388772369e-22 1.012504769934319820e-22 1.330254238340959301e-22 9.203456286586628203e-23 1.472931607620400490e-22 8.079707721146770168e-23
1.598274206014842846e+01 2.033354799995579656e-22 2.215698725661792713e-22 1.861764740872943032e-22 2.419540200184720374e-22 1.701055441631461724e-22 2.666959740308239289e-22 1.509682330937933921e-22
1.615946155434484766e+01 3.775412211178191465e-22 4.091309454799431826e-22 3.481963928537554514e-22 4.440935004513494598e-22 3.202236232084178364e-22 4.874795543488576315e-22 2.870671563800002440e-22
1.647614321057378817e+01 7.155006259390686408e-22 7.687530700090559995e-22 6.661952760256013329e-22 8.288166423825168621e-22 6.206049869766552313e-22 9.170908278540523083e-22 5.566698511353473622e-22
1.704363731668773951e+01 1.390089556077603258e-21 1.481599551383372530e-21 1.305402456474425888e-21 1.588720835832220264e-21 1.230096762285546639e-21 1.793921820198878890e-21 1.129751707448752200e-21
1.806058779089282496e+01 2.755696747634370191e-21 2.921244373751876872e-21 2.607252101708766629e-21 3.126723809581600297e-21 2.472416662858763682e-21 3.560642482490516006e-21 2.298147705083152336e-21
1.988296489726982230e+01 5.443868209671165880e-21 5.766339126996070295e-21 5.172399318433952088e-21 6.178733631791974031e-21 4.901472870673408547e-21 7.003486223889830501e-21 4.563359118230738884e-21
2.314866799893064808e+01 1.024495175434978011e-20 1.084485075569357272e-20 9.759267974583547391e-21 1.159344083948439731e-20 9.269422840530510253e-21 1.321349174370998001e-20 8.646118025136195482e-21
2.900081391915652773e+01 1.733677773014497485e-20 1.823929056070044276e-20 1.658959901647393787e-20 1.946510798412752041e-20 1.581141830675349175e-20 2.216313886568813991e-20 1.474856708671402575e-20
3.948787009220518485e+01 2.502778953424204907e-20 2.619755340920205077e-20 2.399646089898416633e-20 2.787312143912532068e-20 2.290975661837010617e-20 3.149401135137864937e-20 2.109356758677904913e-20
5.828069390006278638e+01 3.006203635213638913e-20 3.156691239746582482e-20 2.872797031003927969e-20 3.350249151533829577e-20 2.728665003991260902e-20 3.689639905210463968e-20 2.499501183938117288e-20
9.195746847297063198e+01 3.033664176101299789e-20 3.200502657207546598e-20 2.883093841340844977e-20 3.409914510533294008e-20 2.717817232968329496e-20 3.735998796292352271e-20 2.454985111831758868e-20
1.523063099898188852e+02 2.649239780660017806e-20 2.800833954302231629e-20 2.511975831420941069e-20 2.988835171470497830e-20 2.362250239491875802e-20 3.279355674001254900e-20 2.132725614966647022e-20
2.604515441642203655e+02 2.075741773067758879e-20 2.190649812589001174e-20 1.971596741642880026e-20 2.339643476943664204e-20 1.855882992007678247e-20 2.568570405103822327e-20 1.675693663246540520e-20
4.542480012407176559e+02 1.505387276272352383e-20 1.586834115999710580e-20 1.433432771190011436e-20 1.691384817463165158e-20 1.352676286503620857e-20 1.861299825336693893e-20 1.242300854526134578e-20
8.015316061274181720e+02 1.034658749733045552e-20 1.088553535707071270e-20 9.870645073561459263e-21 1.160104527957630731e-20 9.362950617616424369e-21 1.298932304818904161e-20 8.523687679233855020e-21
1.423864460104695581e+03 6.848061395293915633e-21 7.211450531318508689e-21 6.530003877535249554e-21 7.696641414858478049e-21 6.188355110383627488e-21 8.740935618589452661e-21 5.691045864033562405e-21
2.539086070597536491e+03 4.414041627326247115e-21 4.658095087972535688e-21 4.196905591137231641e-21 4.999278350690387069e-21 3.973274824989194215e-21 5.732138873007901261e-21 3.678696123077829113e-21
4.537565232611460488e+03 2.789948686734064378e-21 2.954769104452697996e-21 2.643921772553450722e-21 3.176948032170401333e-21 2.492318933479012612e-21 3.678251246487320794e-21 2.326567939280097614e-21
8.118843539475384205e+03 1.738409114625720844e-21 1.848090701691188255e-21 1.640699010416173039e-21 1.992188702298553730e-21 1.539126922621661379e-21 2.321084659353239328e-21 1.422269789261775115e-21


==> data/figure2/BSR.raw.elastic.txt <==
0.000000000000000e+00 7.387200000000000e-20
1.360000000000000e-03 6.340100000000000e-20
2.720000000000000e-03 5.829700000000001e-20
4.080000000000000e-03 5.503400000000000e-20
6.800000000000000e-03 4.835200000000000e-20
9.520000000000001e-03 4.414200000000000e-20
1.225000000000000e-02 4.040600000000000e-20
1.497000000000000e-02 3.698600000000000e-20
1.769000000000000e-02 3.435900000000000e-20
2.041000000000000e-02 3.230400000000000e-20
2.313000000000000e-02 3.023400000000000e-20
2.721000000000000e-02 2.733000000000000e-20
5.442000000000000e-02 1.453700000000000e-20
8.162999999999999e-02 8.158300000000001e-21
1.088500000000000e-01 4.625700000000000e-21
1.360600000000000e-01 2.621200000000000e-21
1.632700000000000e-01 1.522000000000000e-21
1.904800000000000e-01 9.930100000000000e-22
2.176900000000000e-01 8.381600000000000e-22
2.449000000000000e-01 9.338800000000000e-22
2.721100000000000e-01 1.200000000000000e-21
2.993300000000000e-01 1.582400000000000e-21
3.265400000000000e-01 2.044100000000000e-21
3.537500000000000e-01 2.559200000000000e-21
3.809600000000000e-01 3.109300000000000e-21
4.081700000000000e-01 3.681100000000000e-21
4.353800000000000e-01 4.265300000000000e-21
4.625900000000000e-01 4.855000000000000e-21
4.898100000000000e-01 5.445400000000000e-21
5.170200000000000e-01 6.032900000000000e-21
5.442300000000000e-01 6.615100000000000e-21
6.122600000000000e-01 8.038300000000001e-21
6.802800000000000e-01 9.406900000000001e-21
7.483100000000000e-01 1.071900000000000e-20
8.163400000000000e-01 1.198000000000000e-20
8.843700000000000e-01 1.319400000000000e-20
9.524000000000000e-01 1.436800000000000e-20
1.020430000000000e+00 1.550900000000000e-20
1.088460000000000e+00 1.662300000000000e-20
1.156480000000000e+00 1.771500000000000e-20
1.224510000000000e+00 1.879000000000000e-20
1.292540000000000e+00 1.985200000000000e-20
1.360570000000000e+00 2.090400000000000e-20
1.428600000000000e+00 2.194900000000000e-20
1.496630000000000e+00 2.299000000000000e-20
1.564660000000000e+00 2.402900000000000e-20
1.632680000000000e+00 2.506700000000000e-20
1.700710000000000e+00 2.610500000000000e-20
1.768740000000000e+00 2.714600000000000e-20
1.836770000000000e+00 2.818900000000000e-20
1.904800000000000e+00 2.923600000000000e-20
2.040850000000000e+00 3.134200000000000e-20
2.176900000000000e+00 3.287900000000000e-20
2.313000000000000e+00 3.471900000000000e-20
2.449000000000000e+00 3.659000000000000e-20
2.585100000000000e+00 3.850000000000000e-20
2.721100000000000e+00 4.044600000000000e-20
2.857200000000000e+00 4.243400000000000e-20
2.993300000000000e+00 4.445900000000000e-20
3.129300000000000e+00 4.652500000000000e-20
3.265400000000000e+00 4.862300000000000e-20
3.401400000000000e+00 5.076000000000000e-20
3.537500000000000e+00 5.293200000000000e-20
3.673500000000000e+00 5.514100000000000e-20
3.809600000000000e+00 5.738600000000000e-20
3.945700000000000e+00 5.966700000000000e-20
4.081700000000000e+00 6.198400000000000e-20
4.217800000000000e+00 6.433300000000000e-20
4.353800000000000e+00 6.671600000000000e-20
4.489900000000000e+00 6.912900000000000e-20
4.625900000000000e+00 7.157100000000000e-20
4.762000000000000e+00 7.403600000000000e-20
4.898100000000000e+00 7.652700000000000e-20
5.034100000000000e+00 7.903900000000000e-20
5.170200000000000e+00 8.157200000000000e-20
5.306200000000000e+00 8.412100000000000e-20
5.442300000000000e+00 8.668600000000000e-20
5.578300000000000e+00 8.926600000000000e-20
5.714400000000000e+00 9.185800000000000e-20
5.850500000000000e+00 9.445900000000001e-20
5.986500000000000e+00 9.706400000000000e-20
6.122600000000000e+00 9.967400000000001e-20
6.258600000000000e+00 1.022800000000000e-19
6.394700000000000e+00 1.048900000000000e-19
6.530700000000000e+00 1.074900000000000e-19
6.666800000000000e+00 1.100700000000000e-19
6.802800000000000e+00 1.126400000000000e-19
6.938900000000000e+00 1.151900000000000e-19
7.075000000000000e+00 1.177200000000000e-19
7.211000000000000e+00 1.202300000000000e-19
7.347100000000000e+00 1.227000000000000e-19
7.483100000000000e+00 1.251300000000000e-19
7.619200000000000e+00 1.275300000000000e-19
7.755200000000000e+00 1.298900000000000e-19
7.891300000000000e+00 1.322000000000000e-19
8.027400000000000e+00 1.344500000000000e-19
8.163399999999999e+00 1.366600000000000e-19
8.299500000000000e+00 1.388000000000000e-19
8.435499999999999e+00 1.408800000000000e-19
8.571600000000000e+00 1.428800000000000e-19
8.707599999999999e+00 1.448200000000000e-19
8.843700000000000e+00 1.466800000000000e-19
8.979799999999999e+00 1.484600000000000e-19
9.115800000000000e+00 1.501600000000000e-19
9.251899999999999e+00 1.517800000000000e-19
9.387900000000000e+00 1.533000000000000e-19
9.523999999999999e+00 1.547400000000000e-19
9.660000000000000e+00 1.560800000000000e-19
9.796099999999999e+00 1.573300000000000e-19
9.932200000000000e+00 1.584800000000000e-19
1.006820000000000e+01 1.595300000000000e-19
1.020430000000000e+01 1.604800000000000e-19
1.034030000000000e+01 1.613400000000000e-19
1.047640000000000e+01 1.621000000000000e-19
1.061240000000000e+01 1.627500000000000e-19
1.074850000000000e+01 1.633100000000000e-19
1.088460000000000e+01 1.637800000000000e-19
1.151040000000000e+01 1.642900000000000e-19
1.152400000000000e+01 1.643200000000000e-19
1.153760000000000e+01 1.643400000000000e-19
1.155120000000000e+01 1.643500000000000e-19
1.156480000000000e+01 1.643600000000000e-19
1.157850000000000e+01 1.643700000000000e-19
1.159210000000000e+01 1.643700000000000e-19
1.160570000000000e+01 1.643700000000000e-19
1.161930000000000e+01 1.643700000000000e-19
1.163290000000000e+01 1.643700000000000e-19
1.164650000000000e+01 1.643700000000000e-19
1.166010000000000e+01 1.643600000000000e-19
1.167370000000000e+01 1.643500000000000e-19
1.168730000000000e+01 1.643400000000000e-19
1.170090000000000e+01 1.643300000000000e-19
1.171450000000000e+01 1.643200000000000e-19
1.172810000000000e+01 1.643000000000000e-19
1.174170000000000e+01 1.642900000000000e-19
1.175530000000000e+01 1.642700000000000e-19
1.176890000000000e+01 1.642500000000000e-19
1.178250000000000e+01 1.642300000000000e-19
1.179610000000000e+01 1.642100000000000e-19
1.180970000000000e+01 1.641900000000000e-19
1.182340000000000e+01 1.641600000000000e-19
1.183700000000000e+01 1.641300000000000e-19
1.185060000000000e+01 1.640600000000000e-19
1.186420000000000e+01 1.639400000000000e-19
1.187780000000000e+01 1.638400000000000e-19
1.189140000000000e+01 1.637300000000000e-19
1.190500000000000e+01 1.625200000000000e-19
1.191860000000000e+01 1.636000000000000e-19
1.193220000000000e+01 1.635900000000000e-19
1.194580000000000e+01 1.636100000000000e-19
1.195940000000000e+01 1.636500000000000e-19
1.197300000000000e+01 1.637000000000000e-19
1.198660000000000e+01 1.637600000000000e-19
1.200020000000000e+01 1.638100000000000e-19
1.201380000000000e+01 1.638400000000000e-19
1.202740000000000e+01 1.637500000000000e-19
1.204100000000000e+01 1.636600000000000e-19
1.205460000000000e+01 1.635900000000000e-19
1.206830000000000e+01 1.635300000000000e-19
1.208190000000000e+01 1.634700000000000e-19
1.209550000000000e+01 1.634200000000000e-19
1.210910000000000e+01 1.633600000000000e-19
1.212270000000000e+01 1.633200000000000e-19
1.213630000000000e+01 1.632600000000000e-19
1.214990000000000e+01 1.632100000000000e-19
1.216350000000000e+01 1.631600000000000e-19
1.217710000000000e+01 1.631000000000000e-19
1.219070000000000e+01 1.630500000000000e-19
1.220430000000000e+01 1.629900000000000e-19
1.221790000000000e+01 1.629300000000000e-19
1.223150000000000e+01 1.628700000000000e-19
1.224510000000000e+01 1.628100000000000e-19
1.225870000000000e+01 1.627500000000000e-19
1.227230000000000e+01 1.626900000000000e-19
1.228590000000000e+01 1.626200000000000e-19
1.229960000000000e+01 1.625600000000000e-19
1.231320000000000e+01 1.624900000000000e-19
1.232680000000000e+01 1.624300000000000e-19
1.234040000000000e+01 1.623600000000000e-19
1.235400000000000e+01 1.622900000000000e-19
1.236760000000000e+01 1.622100000000000e-19
1.238120000000000e+01 1.621400000000000e-19
1.239480000000000e+01 1.620700000000000e-19
1.240840000000000e+01 1.620000000000000e-19
1.242200000000000e+01 1.619200000000000e-19
1.243560000000000e+01 1.618400000000000e-19
1.244920000000000e+01 1.617700000000000e-19
1.246280000000000e+01 1.616900000000000e-19
1.247640000000000e+01 1.616100000000000e-19
1.249000000000000e+01 1.615300000000000e-19
1.250360000000000e+01 1.614500000000000e-19
1.251720000000000e+01 1.613700000000000e-19
1.253080000000000e+01 1.612900000000000e-19
1.254450000000000e+01 1.612100000000000e-19
1.255810000000000e+01 1.611300000000000e-19
1.257170000000000e+01 1.610500000000000e-19
1.258530000000000e+01 1.609700000000000e-19
1.259890000000000e+01 1.608900000000000e-19
1.261250000000000e+01 1.608100000000000e-19
1.262610000000000e+01 1.607300000000000e-19
1.263970000000000e+01 1.606500000000000e-19
1.265330000000000e+01 1.605700000000000e-19
1.266690000000000e+01 1.604800000000000e-19
1.268050000000000e+01 1.604000000000000e-19
1.269410000000000e+01 1.603200000000000e-19
1.270770000000000e+01 1.602400000000000e-19
1.272130000000000e+01 1.601600000000000e-19
1.273490000000000e+01 1.600800000000000e-19
1.274850000000000e+01 1.600000000000000e-19
1.276210000000000e+01 1.599300000000000e-19
1.277580000000000e+01 1.598500000000000e-19
1.278940000000000e+01 1.597700000000000e-19
1.280300000000000e+01 1.596900000000000e-19
1.281660000000000e+01 1.596200000000000e-19
1.283020000000000e+01 1.595400000000000e-19
1.284380000000000e+01 1.594700000000000e-19
1.285740000000000e+01 1.593900000000000e-19
1.287100000000000e+01 1.593200000000000e-19
1.288460000000000e+01 1.592500000000000e-19
1.289820000000000e+01 1.591800000000000e-19
1.291180000000000e+01 1.591200000000000e-19
1.292540000000000e+01 1.590600000000000e-19
1.293900000000000e+01 1.590000000000000e-19
1.295260000000000e+01 1.589400000000000e-19
1.296620000000000e+01 1.589000000000000e-19
1.297980000000000e+01 1.588600000000000e-19
1.299340000000000e+01 1.588100000000000e-19
1.300700000000000e+01 1.587600000000000e-19
1.302070000000000e+01 1.586900000000000e-19
1.303430000000000e+01 1.586100000000000e-19
1.304790000000000e+01 1.585100000000000e-19
1.306150000000000e+01 1.584000000000000e-19
1.307510000000000e+01 1.582700000000000e-19
1.308870000000000e+01 1.581000000000000e-19
1.310230000000000e+01 1.578300000000000e-19
1.311590000000000e+01 1.573900000000000e-19
1.312950000000000e+01 1.567500000000000e-19
1.314310000000000e+01 1.563400000000000e-19
1.315670000000000e+01 1.564300000000000e-19
1.317030000000000e+01 1.566800000000000e-19
1.318390000000000e+01 1.568600000000000e-19
1.319750000000000e+01 1.569100000000000e-19
1.321110000000000e+01 1.568700000000000e-19
1.322470000000000e+01 1.568500000000000e-19
1.323830000000000e+01 1.567600000000000e-19
1.325200000000000e+01 1.567100000000000e-19
1.326560000000000e+01 1.567000000000000e-19
1.327920000000000e+01 1.566600000000000e-19
1.329280000000000e+01 1.566000000000000e-19
1.330640000000000e+01 1.565900000000000e-19
1.332000000000000e+01 1.565300000000000e-19
1.333360000000000e+01 1.564000000000000e-19
1.334720000000000e+01 1.562300000000000e-19
1.336080000000000e+01 1.560800000000000e-19
1.337440000000000e+01 1.559300000000000e-19
1.338800000000000e+01 1.558000000000000e-19
1.340160000000000e+01 1.556300000000000e-19
1.341520000000000e+01 1.554500000000000e-19
1.342880000000000e+01 1.554800000000000e-19
1.344240000000000e+01 1.553900000000000e-19
1.345600000000000e+01 1.552800000000000e-19
1.346960000000000e+01 1.551500000000000e-19
1.348320000000000e+01 1.550200000000000e-19
1.349690000000000e+01 1.549000000000000e-19
1.351050000000000e+01 1.547800000000000e-19
1.352410000000000e+01 1.546600000000000e-19
1.353770000000000e+01 1.545400000000000e-19
1.355130000000000e+01 1.544200000000000e-19
1.356490000000000e+01 1.543000000000000e-19
1.357850000000000e+01 1.541800000000000e-19
1.359210000000000e+01 1.540700000000000e-19
1.360570000000000e+01 1.539500000000000e-19
1.361930000000000e+01 1.538300000000000e-19
1.363290000000000e+01 1.537100000000000e-19
1.364650000000000e+01 1.536000000000000e-19
1.366010000000000e+01 1.534800000000000e-19
1.367370000000000e+01 1.533600000000000e-19
1.368730000000000e+01 1.532400000000000e-19
1.370090000000000e+01 1.531200000000000e-19
1.371450000000000e+01 1.530000000000000e-19
1.372820000000000e+01 1.528800000000000e-19
1.374180000000000e+01 1.527600000000000e-19
1.375540000000000e+01 1.526400000000000e-19
1.376900000000000e+01 1.525200000000000e-19
1.378260000000000e+01 1.524000000000000e-19
1.379620000000000e+01 1.522800000000000e-19
1.380980000000000e+01 1.521500000000000e-19
1.382340000000000e+01 1.520300000000000e-19
1.383700000000000e+01 1.519100000000000e-19
1.385060000000000e+01 1.517900000000000e-19
1.386420000000000e+01 1.516800000000000e-19
1.387780000000000e+01 1.515700000000000e-19
1.389140000000000e+01 1.514800000000000e-19
1.390500000000000e+01 1.514400000000000e-19
1.391860000000000e+01 1.512400000000000e-19
1.393220000000000e+01 1.510600000000000e-19
1.394580000000000e+01 1.509300000000000e-19
1.395940000000000e+01 1.508000000000000e-19
1.397310000000000e+01 1.506800000000000e-19
1.398670000000000e+01 1.505600000000000e-19
1.400030000000000e+01 1.504500000000000e-19
1.401390000000000e+01 1.503700000000000e-19
1.402750000000000e+01 1.502500000000000e-19
1.404110000000000e+01 1.501000000000000e-19
1.405470000000000e+01 1.499400000000000e-19
1.406830000000000e+01 1.497300000000000e-19
1.408190000000000e+01 1.494800000000000e-19
1.409550000000000e+01 1.493300000000000e-19
1.410910000000000e+01 1.493300000000000e-19
1.412270000000000e+01 1.492600000000000e-19
1.413630000000000e+01 1.491600000000000e-19
1.414990000000000e+01 1.490600000000000e-19
1.416350000000000e+01 1.489400000000000e-19
1.417710000000000e+01 1.488100000000000e-19
1.419070000000000e+01 1.486600000000000e-19
1.420440000000000e+01 1.485100000000000e-19
1.421800000000000e+01 1.484000000000000e-19
1.423160000000000e+01 1.482500000000000e-19
1.424520000000000e+01 1.481200000000000e-19
1.425880000000000e+01 1.479900000000000e-19
1.427240000000000e+01 1.480000000000000e-19
1.428600000000000e+01 1.477300000000000e-19
1.429960000000000e+01 1.475900000000000e-19
1.431320000000000e+01 1.474400000000000e-19
1.432680000000000e+01 1.473100000000000e-19
1.434040000000000e+01 1.471700000000000e-19
1.435400000000000e+01 1.470300000000000e-19
1.436760000000000e+01 1.468900000000000e-19
1.438120000000000e+01 1.467600000000000e-19
1.439480000000000e+01 1.466200000000000e-19
1.440840000000000e+01 1.465500000000000e-19
1.442200000000000e+01 1.463300000000000e-19
1.443560000000000e+01 1.461900000000000e-19
1.444930000000000e+01 1.460800000000000e-19
1.446290000000000e+01 1.459500000000000e-19
1.447650000000000e+01 1.458100000000000e-19
1.449010000000000e+01 1.456700000000000e-19
1.450370000000000e+01 1.455200000000000e-19
1.451730000000000e+01 1.452700000000000e-19
1.453090000000000e+01 1.451100000000000e-19
1.454450000000000e+01 1.449900000000000e-19
1.455810000000000e+01 1.448600000000000e-19
1.457170000000000e+01 1.447300000000000e-19
1.458530000000000e+01 1.445500000000000e-19
1.459890000000000e+01 1.444500000000000e-19
1.461250000000000e+01 1.443200000000000e-19
1.462610000000000e+01 1.442300000000000e-19
1.463970000000000e+01 1.440900000000000e-19
1.465330000000000e+01 1.439100000000000e-19
1.466690000000000e+01 1.437700000000000e-19
1.468050000000000e+01 1.436400000000000e-19
1.469420000000000e+01 1.435400000000000e-19
1.470780000000000e+01 1.434000000000000e-19
1.472140000000000e+01 1.432600000000000e-19
1.473500000000000e+01 1.431200000000000e-19
1.474860000000000e+01 1.429800000000000e-19
1.476220000000000e+01 1.428300000000000e-19
1.477580000000000e+01 1.426900000000000e-19
1.478940000000000e+01 1.425500000000000e-19
1.480300000000000e+01 1.424200000000000e-19
1.481660000000000e+01 1.422900000000000e-19
1.483020000000000e+01 1.421400000000000e-19
1.484380000000000e+01 1.420300000000000e-19
1.485740000000000e+01 1.418900000000000e-19
1.487100000000000e+01 1.417400000000000e-19
1.488460000000000e+01 1.415600000000000e-19
1.489820000000000e+01 1.413400000000000e-19
1.491180000000000e+01 1.411300000000000e-19
1.492550000000000e+01 1.409400000000000e-19
1.493910000000000e+01 1.408900000000000e-19
1.495270000000000e+01 1.407600000000000e-19
1.496630000000000e+01 1.407700000000000e-19
1.497990000000000e+01 1.405300000000000e-19
1.499350000000000e+01 1.404400000000000e-19
1.500710000000000e+01 1.402700000000000e-19
1.502070000000000e+01 1.400800000000000e-19
1.503430000000000e+01 1.398900000000000e-19
1.504790000000000e+01 1.397300000000000e-19
1.506150000000000e+01 1.395600000000000e-19
1.507510000000000e+01 1.394400000000000e-19
1.508870000000000e+01 1.392700000000000e-19
1.510230000000000e+01 1.391300000000000e-19
1.511590000000000e+01 1.389700000000000e-19
1.512950000000000e+01 1.388300000000000e-19
1.514310000000000e+01 1.386500000000000e-19
1.515670000000000e+01 1.384600000000000e-19
1.517040000000000e+01 1.383000000000000e-19
1.518400000000000e+01 1.381700000000000e-19
1.519760000000000e+01 1.380000000000000e-19
1.521120000000000e+01 1.378500000000000e-19
1.522480000000000e+01 1.377200000000000e-19
1.523840000000000e+01 1.375400000000000e-19
1.525200000000000e+01 1.373900000000000e-19
1.526560000000000e+01 1.372500000000000e-19
1.527920000000000e+01 1.371100000000000e-19
1.529280000000000e+01 1.369800000000000e-19
1.530640000000000e+01 1.368300000000000e-19
1.532000000000000e+01 1.366500000000000e-19
1.533360000000000e+01 1.364600000000000e-19
1.534720000000000e+01 1.363600000000000e-19
1.536080000000000e+01 1.362200000000000e-19
1.537440000000000e+01 1.360400000000000e-19
1.538800000000000e+01 1.358800000000000e-19
1.540170000000000e+01 1.357600000000000e-19
1.541530000000000e+01 1.356300000000000e-19
1.542890000000000e+01 1.354300000000000e-19
1.544250000000000e+01 1.353100000000000e-19
1.545610000000000e+01 1.351800000000000e-19
1.546970000000000e+01 1.350800000000000e-19
1.548330000000000e+01 1.349500000000000e-19
1.549690000000000e+01 1.348000000000000e-19
1.552410000000000e+01 1.344000000000000e-19
1.553770000000000e+01 1.343300000000000e-19
1.555130000000000e+01 1.341700000000000e-19
1.556490000000000e+01 1.339500000000000e-19
1.557850000000000e+01 1.337900000000000e-19
1.559210000000000e+01 1.336500000000000e-19
1.560570000000000e+01 1.334900000000000e-19
1.561930000000000e+01 1.333800000000000e-19
1.563290000000000e+01 1.331800000000000e-19
1.564660000000000e+01 1.330300000000000e-19
1.566020000000000e+01 1.328700000000000e-19
1.567380000000000e+01 1.327400000000000e-19
1.568740000000000e+01 1.325600000000000e-19
1.570100000000000e+01 1.324100000000000e-19
1.571460000000000e+01 1.322200000000000e-19
1.572820000000000e+01 1.320800000000000e-19
1.574180000000000e+01 1.319800000000000e-19
1.575540000000000e+01 1.317900000000000e-19
1.576900000000000e+01 1.315900000000000e-19
1.578260000000000e+01 1.314600000000000e-19
1.579620000000000e+01 1.313000000000000e-19
1.580980000000000e+01 1.311200000000000e-19
1.582340000000000e+01 1.309500000000000e-19
1.583700000000000e+01 1.308200000000000e-19
1.585060000000000e+01 1.306800000000000e-19
1.600000000000000e+01 1.289100000000000e-19
1.700000000000000e+01 1.174700000000000e-19
1.800000000000000e+01 1.067100000000000e-19
1.900000000000000e+01 9.734099999999999e-20
2.000000000000000e+01 8.870600000000000e-20
2.100000000000000e+01 8.096100000000000e-20
2.200000000000000e+01 7.526700000000000e-20
2.300000000000000e+01 6.935500000000001e-20
2.400000000000000e+01 6.512500000000000e-20
2.500000000000000e+01 6.073800000000000e-20
3.000000000000000e+01 4.772700000000000e-20
4.000000000000000e+01 3.559900000000000e-20
5.000000000000000e+01 3.052200000000000e-20
6.000000000000000e+01 2.754000000000000e-20
7.000000000000000e+01 2.549000000000000e-20
8.000000000000000e+01 2.370700000000000e-20
9.000000000000000e+01 2.185600000000000e-20
1.000000000000000e+02 1.995000000000000e-20
1.250000000000000e+02 1.687200000000000e-20
1.500000000000000e+02 1.480000000000000e-20
1.750000000000000e+02 1.307300000000000e-20
2.000000000000000e+02 1.161400000000000e-20
2.250000000000000e+02 1.096800000000000e-20
2.500000000000000e+02 9.682000000000000e-21
2.750000000000000e+02 8.890700000000000e-21
3.000000000000000e+02 8.396200000000000e-21


==> data/figure2/Biagi.raw.elastic.txt <==
0.000000000000000e+00 6.298400000000000e-20
1.000000000000000e-03 6.298400000000000e-20
2.000000000000000e-03 5.835000000000000e-20
5.000000000000000e-03 4.977500000000000e-20
1.000000000000000e-02 4.113000000000000e-20
1.741900000000000e-02 3.290600000000000e-20
3.514200000000000e-02 2.144900000000000e-20
5.317400000000000e-02 1.474100000000000e-20
7.151900000000000e-02 1.032600000000000e-20
9.018400000000000e-02 7.273200000000000e-21
1.091700000000000e-01 5.117000000000000e-21
1.285000000000000e-01 3.589000000000000e-21
1.481500000000000e-01 2.519100000000000e-21
1.681500000000000e-01 1.793200000000000e-21
1.885000000000000e-01 1.330700000000000e-21
2.092100000000000e-01 1.073000000000000e-21
2.302700000000000e-01 9.762900000000000e-22
2.517000000000000e-01 1.007000000000000e-21
2.735000000000000e-01 1.139000000000000e-21
2.956900000000000e-01 1.351700000000000e-21
3.182600000000000e-01 1.628900000000000e-21
3.412200000000000e-01 1.957400000000000e-21
3.645800000000000e-01 2.326700000000000e-21
3.883500000000000e-01 2.728200000000000e-21
4.125400000000000e-01 3.155200000000000e-21
4.371400000000000e-01 3.602100000000000e-21
4.621800000000000e-01 4.064500000000000e-21
4.876500000000000e-01 4.539100000000000e-21
5.135600000000000e-01 5.023100000000000e-21
5.399300000000000e-01 5.514600000000000e-21
5.667500000000000e-01 6.012300000000000e-21
5.940400000000000e-01 6.515300000000000e-21
6.218100000000000e-01 7.023300000000000e-21
6.500600000000000e-01 7.536300000000000e-21
6.788000000000000e-01 8.054600000000000e-21
7.080500000000000e-01 8.579000000000001e-21
7.378000000000000e-01 9.110500000000000e-21
7.680700000000000e-01 9.650300000000000e-21
7.988700000000000e-01 1.020000000000000e-20
8.302100000000000e-01 1.076200000000000e-20
8.620900000000000e-01 1.133700000000000e-20
8.945200000000000e-01 1.192800000000000e-20
9.275200000000000e-01 1.253700000000000e-20
9.611000000000000e-01 1.316800000000000e-20
9.952600000000000e-01 1.382100000000000e-20
1.030000000000000e+00 1.431600000000000e-20
1.065400000000000e+00 1.479100000000000e-20
1.101400000000000e+00 1.527500000000000e-20
1.138000000000000e+00 1.576700000000000e-20
1.175200000000000e+00 1.626700000000000e-20
1.213100000000000e+00 1.677000000000000e-20
1.251600000000000e+00 1.727100000000000e-20
1.290900000000000e+00 1.778100000000000e-20
1.330800000000000e+00 1.830000000000000e-20
1.371400000000000e+00 1.882800000000000e-20
1.412700000000000e+00 1.936500000000000e-20
1.454700000000000e+00 1.991100000000000e-20
1.497500000000000e+00 2.046700000000000e-20
1.541000000000000e+00 2.107400000000000e-20
1.585200000000000e+00 2.169300000000000e-20
1.630300000000000e+00 2.232400000000000e-20
1.676100000000000e+00 2.296500000000000e-20
1.722700000000000e+00 2.358000000000000e-20
1.770100000000000e+00 2.416500000000000e-20
1.818400000000000e+00 2.476000000000000e-20
1.867500000000000e+00 2.536600000000000e-20
1.917400000000000e+00 2.598200000000000e-20
1.968200000000000e+00 2.660800000000000e-20
2.020000000000000e+00 2.729100000000000e-20
2.072600000000000e+00 2.805900000000000e-20
2.126100000000000e+00 2.884100000000000e-20
2.180500000000000e+00 2.963600000000000e-20
2.235900000000000e+00 3.044500000000000e-20
2.292300000000000e+00 3.126800000000000e-20
2.349700000000000e+00 3.210500000000000e-20
2.408000000000000e+00 3.295700000000000e-20
2.467400000000000e+00 3.382400000000000e-20
2.527800000000000e+00 3.472800000000000e-20
2.589200000000000e+00 3.567400000000000e-20
2.651700000000000e+00 3.663700000000000e-20
2.715400000000000e+00 3.761600000000000e-20
2.780100000000000e+00 3.861300000000000e-20
2.845900000000000e+00 3.962700000000000e-20
2.912900000000000e+00 4.065900000000000e-20
2.981100000000000e+00 4.170900000000000e-20
3.050400000000000e+00 4.275600000000000e-20
3.121000000000000e+00 4.381500000000000e-20
3.192800000000000e+00 4.489100000000000e-20
3.265800000000000e+00 4.598700000000000e-20
3.340100000000000e+00 4.710200000000000e-20
3.415700000000000e+00 4.823600000000000e-20
3.492600000000000e+00 4.938900000000000e-20
3.570900000000000e+00 5.056300000000000e-20
3.650500000000000e+00 5.175800000000000e-20
3.731500000000000e+00 5.297300000000000e-20
3.813900000000000e+00 5.420900000000000e-20
3.897800000000000e+00 5.546700000000001e-20
3.983100000000000e+00 5.674700000000000e-20
4.069900000000000e+00 5.832800000000000e-20
4.158200000000000e+00 6.000600000000000e-20
4.248100000000000e+00 6.171300000000000e-20
4.339500000000000e+00 6.345000000000000e-20
4.432500000000000e+00 6.521800000000000e-20
4.527100000000000e+00 6.701600000000000e-20
4.623400000000000e+00 6.884500000000000e-20
4.721400000000000e+00 7.070600000000000e-20
4.821000000000000e+00 7.260000000000000e-20
4.922400000000000e+00 7.452600000000000e-20
5.025600000000000e+00 7.651200000000000e-20
5.130600000000000e+00 7.861100000000000e-20
5.237300000000000e+00 8.074700000000000e-20
5.346000000000000e+00 8.292000000000001e-20
5.456500000000000e+00 8.513100000000001e-20
5.569000000000000e+00 8.738000000000000e-20
5.683400000000000e+00 8.966900000000000e-20
5.799900000000000e+00 9.199700000000000e-20
5.918300000000000e+00 9.436600000000000e-20
6.038800000000000e+00 9.673799999999999e-20
6.161400000000000e+00 9.906700000000000e-20
6.286200000000000e+00 1.014400000000000e-19
6.413100000000000e+00 1.038500000000000e-19
6.542200000000000e+00 1.063000000000000e-19
6.673600000000000e+00 1.088000000000000e-19
6.807300000000000e+00 1.113400000000000e-19
6.943300000000000e+00 1.139200000000000e-19
7.081600000000000e+00 1.163100000000000e-19
7.365700000000000e+00 1.208500000000000e-19
7.659600000000000e+00 1.255500000000000e-19
7.964000000000000e+00 1.304200000000000e-19
8.279000000000000e+00 1.354600000000000e-19
8.605100000000000e+00 1.406800000000000e-19
8.942600000000001e+00 1.460800000000000e-19
9.292000000000000e+00 1.513800000000000e-19
9.653700000000001e+00 1.568100000000000e-19
1.002800000000000e+01 1.621700000000000e-19
1.061400000000000e+01 1.656900000000000e-19
1.256800000000000e+01 1.620300000000000e-19
1.304400000000000e+01 1.586500000000000e-19
1.353800000000000e+01 1.547000000000000e-19
1.404900000000000e+01 1.505600000000000e-19
1.457800000000000e+01 1.458000000000000e-19
1.512500000000000e+01 1.408700000000000e-19
1.569200000000000e+01 1.357700000000000e-19
1.627800000000000e+01 1.305000000000000e-19
1.657900000000000e+01 1.277900000000000e-19
1.688500000000000e+01 1.250300000000000e-19
1.719700000000000e+01 1.222300000000000e-19
1.751400000000000e+01 1.193700000000000e-19
1.783600000000000e+01 1.164700000000000e-19
1.816500000000000e+01 1.137700000000000e-19
1.849800000000000e+01 1.112600000000000e-19
1.883800000000000e+01 1.087100000000000e-19
1.918400000000000e+01 1.061200000000000e-19
1.953500000000000e+01 1.034900000000000e-19
1.989300000000000e+01 1.008000000000000e-19
2.062700000000000e+01 9.717800000000000e-20
2.138700000000000e+01 9.375800000000000e-20
2.217400000000000e+01 9.021700000000000e-20
2.257800000000000e+01 8.840100000000000e-20
2.298800000000000e+01 8.655300000000000e-20
2.340600000000000e+01 8.467200000000000e-20
2.383100000000000e+01 8.275900000000000e-20
2.426400000000000e+01 8.081300000000000e-20
2.470400000000000e+01 7.883200000000001e-20
2.515200000000000e+01 7.704500000000000e-20
2.607100000000000e+01 7.428800000000000e-20
2.702200000000000e+01 7.143400000000000e-20
2.751000000000000e+01 6.996900000000000e-20
2.800700000000000e+01 6.848000000000000e-20
2.851200000000000e+01 6.696400000000000e-20
2.902600000000000e+01 6.542100000000000e-20
2.954900000000000e+01 6.385200000000000e-20
3.008100000000000e+01 6.235400000000000e-20
3.117400000000000e+01 6.038700000000000e-20
3.230400000000000e+01 5.835200000000000e-20
3.347500000000000e+01 5.624600000000000e-20
3.468600000000000e+01 5.406500000000000e-20
3.530800000000000e+01 5.294600000000000e-20
3.594000000000000e+01 5.180800000000000e-20
3.658400000000000e+01 5.064900000000000e-20
3.723800000000000e+01 4.947100000000000e-20
3.790500000000000e+01 4.827200000000000e-20
3.858200000000000e+01 4.705200000000000e-20
3.927200000000000e+01 4.581100000000000e-20
3.997300000000000e+01 4.454800000000000e-20
4.141300000000000e+01 4.315800000000000e-20
4.290400000000000e+01 4.174200000000000e-20
4.444600000000000e+01 4.027600000000000e-20
4.604400000000000e+01 3.875900000000000e-20
4.686300000000000e+01 3.798000000000000e-20
4.769700000000000e+01 3.718800000000000e-20
4.854500000000000e+01 3.638200000000000e-20
4.940800000000000e+01 3.556200000000000e-20
5.028600000000000e+01 3.480000000000000e-20
5.208800000000000e+01 3.353800000000000e-20
5.395400000000000e+01 3.223200000000000e-20
5.491100000000000e+01 3.156200000000000e-20
5.588500000000000e+01 3.088000000000000e-20
5.687600000000000e+01 3.018700000000000e-20
5.788400000000000e+01 2.948100000000000e-20
5.891000000000000e+01 2.876300000000000e-20
5.995400000000000e+01 2.803200000000000e-20
6.101500000000000e+01 2.744100000000000e-20
6.209600000000000e+01 2.684700000000000e-20
6.319500000000000e+01 2.624300000000000e-20
6.431300000000000e+01 2.562800000000000e-20
6.545099999999999e+01 2.500200000000000e-20
6.660800000000000e+01 2.436500000000000e-20
6.778600000000000e+01 2.371800000000000e-20
6.898399999999999e+01 2.305900000000000e-20
7.020300000000000e+01 2.244900000000000e-20
7.270600000000000e+01 2.182400000000000e-20
7.529600000000001e+01 2.117600000000000e-20
7.797700000000000e+01 2.050600000000000e-20
8.075200000000000e+01 1.977400000000000e-20
8.217600000000000e+01 1.934700000000000e-20
8.362500000000000e+01 1.891200000000000e-20
8.509900000000000e+01 1.847000000000000e-20
8.659900000000000e+01 1.802000000000000e-20
8.812500000000000e+01 1.756200000000000e-20
8.967800000000000e+01 1.709700000000000e-20
9.125700000000001e+01 1.674900000000000e-20
9.449900000000000e+01 1.610000000000000e-20
9.616300000000000e+01 1.576700000000000e-20
9.785500000000000e+01 1.542900000000000e-20
9.957700000000000e+01 1.508500000000000e-20
1.031100000000000e+02 1.465100000000000e-20
1.067700000000000e+02 1.424200000000000e-20
1.105600000000000e+02 1.381800000000000e-20
1.144800000000000e+02 1.337800000000000e-20
1.185400000000000e+02 1.292400000000000e-20
1.227400000000000e+02 1.245300000000000e-20
1.270900000000000e+02 1.201600000000000e-20
1.315900000000000e+02 1.162000000000000e-20
1.362500000000000e+02 1.121000000000000e-20
1.410700000000000e+02 1.078600000000000e-20
1.435400000000000e+02 1.056800000000000e-20
1.460600000000000e+02 1.034700000000000e-20
1.486200000000000e+02 1.012100000000000e-20
1.538800000000000e+02 9.829200000000001e-21
1.593200000000000e+02 9.589700000000000e-21
1.649600000000000e+02 9.341800000000001e-21
1.707900000000000e+02 9.085200000000000e-21
1.768300000000000e+02 8.819600000000000e-21
1.830800000000000e+02 8.544600000000000e-21
1.895500000000000e+02 8.260000000000001e-21
1.962400000000000e+02 7.965300000000000e-21
2.031700000000000e+02 7.711099999999999e-21
2.103500000000000e+02 7.510200000000001e-21
2.177800000000000e+02 7.302300000000001e-21
2.254600000000000e+02 7.086999999999999e-21
2.334200000000000e+02 6.864200000000000e-21
2.416600000000000e+02 6.633500000000000e-21
2.545600000000000e+02 6.317800000000000e-21
2.681500000000000e+02 6.073200000000000e-21
2.824700000000000e+02 5.815600000000000e-21
2.975400000000000e+02 5.544300000000000e-21
3.134100000000000e+02 5.312200000000000e-21
3.301300000000000e+02 5.078200000000000e-21
3.477400000000000e+02 4.831700000000000e-21
3.662800000000000e+02 4.637200000000000e-21
3.858100000000000e+02 4.441900000000000e-21
4.063800000000000e+02 4.252100000000000e-21
4.355200000000000e+02 4.033600000000000e-21
4.587300000000000e+02 3.859500000000000e-21
4.831700000000000e+02 3.676200000000000e-21
5.089200000000000e+02 3.501000000000000e-21
5.360300000000000e+02 3.351800000000000e-21
5.645900000000000e+02 3.194800000000000e-21
5.946600000000000e+02 3.029400000000000e-21
6.263400000000000e+02 2.894700000000000e-21
6.596900000000001e+02 2.761200000000000e-21
6.948200000000001e+02 2.620700000000000e-21
7.318200000000001e+02 2.472700000000000e-21
7.575800000000000e+02 2.369700000000000e-21
7.842400000000000e+02 2.263100000000000e-21
8.118300000000000e+02 2.164500000000000e-21
8.404000000000000e+02 2.078800000000000e-21
8.699600000000000e+02 1.990100000000000e-21
9.005700000000001e+02 1.898300000000000e-21
9.322500000000000e+02 1.803200000000000e-21
9.650500000000000e+02 1.704800000000000e-21


==> data/figure2/Hayashi.raw.elastic.txt <==
0.000000000000000e+00 6.300000000000000e-20
1.000000000000000e-02 4.200000000000000e-20
1.200000000000000e-02 4.000000000000000e-20
1.500000000000000e-02 3.690000000000000e-20
2.000000000000000e-02 3.200000000000000e-20
2.500000000000000e-02 2.800000000000000e-20
3.000000000000000e-02 2.480000000000000e-20
3.500000000000000e-02 2.200000000000000e-20
4.000000000000000e-02 1.980000000000000e-20
5.000000000000000e-02 1.590000000000000e-20
6.000000000000000e-02 1.320000000000000e-20
8.000000000000000e-02 9.130000000000000e-21
1.000000000000000e-01 5.990000000000000e-21
1.250000000000000e-01 3.910000000000000e-21
1.500000000000000e-01 2.550000000000000e-21
1.750000000000000e-01 1.620000000000000e-21
2.000000000000000e-01 1.080000000000000e-21
2.250000000000000e-01 8.080000000000000e-22
2.330000000000000e-01 7.810000000000000e-22
2.350000000000000e-01 7.630000000000000e-22
2.400000000000000e-01 7.650000000000000e-22
2.450000000000000e-01 7.860000000000000e-22
2.500000000000000e-01 8.160000000000000e-22
2.750000000000000e-01 1.030000000000000e-21
3.000000000000000e-01 1.390000000000000e-21
3.500000000000000e-01 2.160000000000000e-21
4.000000000000000e-01 3.100000000000000e-21
5.000000000000000e-01 5.070000000000000e-21
6.000000000000000e-01 6.900000000000000e-21
7.000000000000000e-01 8.879999999999999e-21
8.000000000000000e-01 1.070000000000000e-20
9.000000000000000e-01 1.240000000000000e-20
1.000000000000000e+00 1.420000000000000e-20
1.200000000000000e+00 1.700000000000000e-20
1.500000000000000e+00 2.090000000000000e-20
2.000000000000000e+00 2.840000000000000e-20
2.500000000000000e+00 3.560000000000000e-20
3.000000000000000e+00 4.310000000000000e-20
4.000000000000000e+00 5.780000000000000e-20
5.000000000000000e+00 7.950000000000000e-20
6.000000000000000e+00 9.710000000000000e-20
8.000000000000000e+00 1.370000000000000e-19
1.000000000000000e+01 1.610000000000000e-19
1.200000000000000e+01 1.640000000000000e-19
1.500000000000000e+01 1.370000000000000e-19
2.000000000000000e+01 9.300000000000001e-20
2.500000000000000e+01 6.680000000000000e-20
3.000000000000000e+01 5.160000000000000e-20
4.000000000000000e+01 3.590000000000000e-20
5.000000000000000e+01 2.900000000000000e-20
6.000000000000000e+01 2.540000000000000e-20
8.000000000000000e+01 2.140000000000000e-20
1.000000000000000e+02 1.910000000000000e-20
1.200000000000000e+02 1.710000000000000e-20
1.500000000000000e+02 1.460000000000000e-20
2.000000000000000e+02 1.120000000000000e-20
2.500000000000000e+02 8.730000000000000e-21
3.000000000000000e+02 7.130000000000000e-21
4.000000000000000e+02 5.180000000000000e-21
5.000000000000000e+02 3.970000000000000e-21
6.000000000000000e+02 3.150000000000000e-21
8.000000000000000e+02 2.190000000000000e-21
1.000000000000000e+03 1.610000000000000e-21


==> data/figure2/IST-Lisbon.raw.elastic.txt <==
0.000000000000000e+00 7.500000000000000e-20
1.000000000000000e-03 7.500000000000000e-20
2.000000000000000e-03 7.100000000000000e-20
3.000000000000000e-03 6.700000000000000e-20
5.000000000000000e-03 6.100000000000000e-20
7.000000000000000e-03 5.400000000000000e-20
8.500000000000001e-03 5.050000000000000e-20
1.000000000000000e-02 4.600000000000000e-20
1.500000000000000e-02 3.750000000000000e-20
2.000000000000000e-02 3.250000000000000e-20
3.000000000000000e-02 2.500000000000000e-20
4.000000000000000e-02 2.050000000000000e-20
5.000000000000000e-02 1.730000000000000e-20
7.000000000000001e-02 1.130000000000000e-20
1.000000000000000e-01 5.900000000000000e-21
1.200000000000000e-01 4.000000000000000e-21
1.500000000000000e-01 2.300000000000000e-21
1.700000000000000e-01 1.600000000000000e-21
2.000000000000000e-01 1.030000000000000e-21
2.500000000000000e-01 9.100000000000000e-22
3.000000000000000e-01 1.530000000000000e-21
3.500000000000000e-01 2.350000000000000e-21
4.000000000000000e-01 3.300000000000000e-21
5.000000000000000e-01 5.100000000000000e-21
7.000000000000000e-01 8.600000000000000e-21
1.000000000000000e+00 1.380000000000000e-20
1.200000000000000e+00 1.660000000000000e-20
1.300000000000000e+00 1.820000000000000e-20
1.500000000000000e+00 2.100000000000000e-20
1.700000000000000e+00 2.300000000000000e-20
1.900000000000000e+00 2.500000000000000e-20
2.100000000000000e+00 2.800000000000000e-20
2.200000000000000e+00 2.900000000000000e-20
2.500000000000000e+00 3.300000000000000e-20
2.800000000000000e+00 3.800000000000000e-20
3.000000000000000e+00 4.100000000000000e-20
3.300000000000000e+00 4.500000000000000e-20
3.600000000000000e+00 4.900000000000000e-20
4.000000000000000e+00 5.400000000000000e-20
4.500000000000000e+00 6.100000000000000e-20
5.000000000000000e+00 6.700000000000000e-20
6.000000000000000e+00 8.100000000000000e-20
7.000000000000000e+00 9.600000000000000e-20
8.000000000000000e+00 1.170000000000000e-19
1.000000000000000e+01 1.500000000000000e-19
1.200000000000000e+01 1.450000000000000e-19
1.500000000000000e+01 1.370000000000000e-19
1.700000000000000e+01 1.100000000000000e-19
2.000000000000000e+01 9.200000000000000e-20
2.500000000000000e+01 6.799999999999999e-20
3.000000000000000e+01 5.500000000000000e-20
5.000000000000000e+01 3.200000000000000e-20
7.500000000000000e+01 2.150000000000000e-20
1.000000000000000e+02 1.600000000000000e-20
1.500000000000000e+02 1.100000000000000e-20
2.000000000000000e+02 8.800000000000000e-21
3.000000000000000e+02 6.000000000000000e-21
5.000000000000000e+02 3.700000000000000e-21
7.000000000000000e+02 2.600000000000000e-21
1.000000000000000e+03 1.700000000000000e-21


==> data/figure2/Milloy.elastic.txt <==
0.014	3.88e-20
0.017	3.56e-20
0.020	3.28e-20
0.025	2.89e-20
0.030	2.57e-20
0.035	2.29e-20
0.040	2.05e-20
0.050	1.662e-20
0.060	1.357e-20
0.070	1.114e-20
0.080	0.916e-20
0.090	0.754e-20
0.100	0.621e-20
0.110	0.511e-20
0.120	0.420e-20
0.130	0.348e-20
0.140	0.284e-20
0.150	0.233e-20
0.170	0.161e-20
0.180	0.135e-20
0.190	0.115e-20
0.200	0.101e-20
0.210	0.092e-20
0.220	0.086e-20
0.230	0.085e-20
0.240	0.087e-20
0.250	0.091e-20
0.260	0.098e-20
0.280	0.120e-20
0.300	0.151e-20
0.320	0.188e-20
0.325	0.206e-20
0.400	0.317e-20
0.500	0.504e-20
0.650	0.792e-20
0.800	1.05e-20
1.00	1.37e-20
1.20	1.66e-20
1.50	2.05e-20
1.70	2.33e-20
2.00	2.70e-20
2.50	3.43e-20
3.00	4.20e-20
4.00	5.70e-20

==> data/figure2/Morgan.raw.elastic.txt <==
0.000000000000000e+00 7.920000000000001e-20
3.000000000000000e-03 5.744000000000000e-20
6.000000000000000e-03 4.996000000000000e-20
1.000000000000000e-02 4.316000000000000e-20
1.200000000000000e-02 4.047000000000000e-20
1.400000000000000e-02 3.809000000000000e-20
1.700000000000000e-02 3.498000000000000e-20
2.000000000000000e-02 3.229000000000000e-20
2.500000000000000e-02 2.818000000000000e-20
3.000000000000000e-02 2.532000000000000e-20
3.500000000000000e-02 2.261000000000000e-20
4.000000000000000e-02 2.029000000000000e-20
5.000000000000000e-02 1.647000000000000e-20
6.000000000000000e-02 1.347000000000000e-20
7.000000000000001e-02 1.108000000000000e-20
8.000000000000000e-02 9.128000000000000e-21
9.000000000000000e-02 7.519000000000000e-21
1.000000000000000e-01 6.211000000000000e-21
1.100000000000000e-01 5.119000000000000e-21
1.200000000000000e-01 4.218000000000000e-21
1.300000000000000e-01 3.498000000000000e-21
1.400000000000000e-01 2.858000000000000e-21
1.500000000000000e-01 2.346000000000000e-21
1.700000000000000e-01 1.624000000000000e-21
1.800000000000000e-01 1.368000000000000e-21
1.900000000000000e-01 1.171000000000000e-21
2.000000000000000e-01 1.035000000000000e-21
2.100000000000000e-01 9.409999999999999e-22
2.200000000000000e-01 8.860000000000000e-22
2.300000000000000e-01 8.670000000000000e-22
2.400000000000000e-01 8.780000000000001e-22
2.500000000000000e-01 9.169999999999999e-22
2.600000000000000e-01 9.780000000000000e-22
2.700000000000000e-01 1.060000000000000e-21
2.800000000000000e-01 1.161000000000000e-21
3.000000000000000e-01 1.406000000000000e-21
3.500000000000000e-01 2.206000000000000e-21
4.000000000000000e-01 3.152000000000000e-21
5.000000000000000e-01 5.169000000000000e-21
7.000000000000000e-01 8.956000000000000e-21
8.000000000000000e-01 1.068000000000000e-20
1.000000000000000e+00 1.403000000000000e-20
1.200000000000000e+00 1.660000000000000e-20
1.500000000000000e+00 2.050000000000000e-20
1.700000000000000e+00 2.330000000000000e-20
2.000000000000000e+00 2.700000000000000e-20
2.500000000000000e+00 3.430000000000000e-20
3.000000000000000e+00 4.100000000000000e-20
4.000000000000000e+00 5.400000000000000e-20
5.000000000000000e+00 7.000000000000000e-20
6.000000000000000e+00 8.600000000000000e-20
7.000000000000000e+00 1.020000000000000e-19
8.000000000000000e+00 1.230000000000000e-19
1.000000000000000e+01 1.580000000000000e-19
1.200000000000000e+01 1.650000000000000e-19
1.700000000000000e+01 1.310000000000000e-19
2.000000000000000e+01 1.150000000000000e-19
2.500000000000000e+01 9.000000000000000e-20
3.000000000000000e+01 7.199999999999999e-20
7.500000000000000e+01 3.500000000000000e-20


==> data/figure2/Phelps.raw.elastic.txt <==
0.000000000000000e+00 7.500000000000000e-20
1.000000000000000e-03 7.500000000000000e-20
2.000000000000000e-03 7.100000000000000e-20
3.000000000000000e-03 6.700000000000000e-20
5.000000000000000e-03 6.100000000000000e-20
7.000000000000000e-03 5.400000000000000e-20
8.500000000000001e-03 5.050000000000000e-20
1.000000000000000e-02 4.600000000000000e-20
1.500000000000000e-02 3.750000000000000e-20
2.000000000000000e-02 3.250000000000000e-20
3.000000000000000e-02 2.500000000000000e-20
4.000000000000000e-02 2.050000000000000e-20
5.000000000000000e-02 1.730000000000000e-20
7.000000000000001e-02 1.130000000000000e-20
1.000000000000000e-01 5.900000000000000e-21
1.200000000000000e-01 4.000000000000000e-21
1.500000000000000e-01 2.300000000000000e-21
1.700000000000000e-01 1.600000000000000e-21
2.000000000000000e-01 1.030000000000000e-21
2.500000000000000e-01 9.100000000000000e-22
3.000000000000000e-01 1.530000000000000e-21
3.500000000000000e-01 2.350000000000000e-21
4.000000000000000e-01 3.300000000000000e-21
5.000000000000000e-01 5.100000000000000e-21
7.000000000000000e-01 8.600000000000000e-21
1.000000000000000e+00 1.380000000000000e-20
1.200000000000000e+00 1.660000000000000e-20
1.300000000000000e+00 1.820000000000000e-20
1.500000000000000e+00 2.100000000000000e-20
1.700000000000000e+00 2.300000000000000e-20
1.900000000000000e+00 2.500000000000000e-20
2.100000000000000e+00 2.800000000000000e-20
2.200000000000000e+00 2.900000000000000e-20
2.500000000000000e+00 3.300000000000000e-20
2.800000000000000e+00 3.800000000000000e-20
3.000000000000000e+00 4.100000000000000e-20
3.300000000000000e+00 4.500000000000000e-20
3.600000000000000e+00 4.900000000000000e-20
4.000000000000000e+00 5.400000000000000e-20
4.500000000000000e+00 6.100000000000000e-20
5.000000000000000e+00 6.700000000000000e-20
6.000000000000000e+00 8.100000000000000e-20
7.000000000000000e+00 9.600000000000000e-20
8.000000000000000e+00 1.170000000000000e-19
1.000000000000000e+01 1.500000000000000e-19
1.200000000000000e+01 1.520000000000000e-19
1.500000000000000e+01 1.410000000000000e-19
1.700000000000000e+01 1.310000000000000e-19
2.000000000000000e+01 1.100000000000000e-19
2.500000000000000e+01 9.450000000000000e-20
3.000000000000000e+01 8.740000000000000e-20
5.000000000000000e+01 6.900000000000000e-20
7.500000000000000e+01 5.850000000000000e-20
1.000000000000000e+02 5.250000000000000e-20
1.500000000000000e+02 4.240000000000000e-20
2.000000000000000e+02 3.760000000000000e-20
3.000000000000000e+02 3.020000000000000e-20
5.000000000000000e+02 2.100000000000000e-20
7.000000000000000e+02 1.640000000000000e-20
1.000000000000000e+03 1.210000000000000e-20
1.500000000000000e+03 8.800000000000000e-21
2.000000000000000e+03 6.600000000000000e-21
3.000000000000000e+03 4.500000000000000e-21
5.000000000000000e+03 3.100000000000000e-21
7.000000000000000e+03 2.300000000000000e-21
1.000000000000000e+04 1.750000000000000e-21


==> data/figure2/Puech.raw.elastic.txt <==
0.000000000000000e+00 7.050000000000001e-20
1.000000000000000e-04 7.050000000000001e-20
4.000000000000000e-04 7.050000000000001e-20
9.000000000000000e-04 7.050000000000001e-20
1.600000000000000e-03 7.199999999999999e-20
2.500000000000000e-03 7.300000000000000e-20
3.600000000000000e-03 7.199999999999999e-20
4.900000000000000e-03 7.000000000000000e-20
6.400000000000000e-03 6.500000000000000e-20
8.100000000000000e-03 6.000000000000001e-20
1.030000000000000e-02 5.000000000000000e-20
1.440000000000000e-02 3.900000000000000e-20
2.210000000000000e-02 3.120000000000000e-20
3.240000000000000e-02 2.440000000000000e-20
4.000000000000000e-02 2.050000000000000e-20
4.840000000000000e-02 1.720000000000000e-20
6.510000000000001e-02 1.230000000000000e-20
7.860000000000000e-02 9.440000000000000e-21
1.030000000000000e-01 5.880000000000000e-21
1.156000000000000e-01 4.560000000000000e-21
1.500000000000000e-01 2.330000000000000e-21
2.000000000000000e-01 1.010000000000000e-21
2.500000000000000e-01 9.100000000000000e-22
3.000000000000000e-01 1.510000000000000e-21
3.500000000000000e-01 2.430000000000000e-21
4.200000000000000e-01 3.540000000000000e-21
5.000000000000000e-01 5.040000000000000e-21
6.000000000000000e-01 6.960000000000000e-21
7.000000000000000e-01 8.780000000000000e-21
8.500000000000000e-01 1.130000000000000e-20
1.000000000000000e+00 1.370000000000000e-20
1.100000000000000e+00 1.510000000000000e-20
1.200000000000000e+00 1.660000000000000e-20
1.300000000000000e+00 1.790000000000000e-20
1.400000000000000e+00 1.920000000000000e-20
1.500000000000000e+00 2.050000000000000e-20
1.600000000000000e+00 2.190000000000000e-20
1.700000000000000e+00 2.330000000000000e-20
1.800000000000000e+00 2.450000000000000e-20
1.900000000000000e+00 2.580000000000000e-20
2.000000000000000e+00 2.700000000000000e-20
2.200000000000000e+00 2.990000000000000e-20
2.600000000000000e+00 3.580000000000000e-20
2.800000000000000e+00 3.890000000000000e-20
3.000000000000000e+00 4.200000000000000e-20
3.300000000000000e+00 4.650000000000000e-20
3.600000000000000e+00 5.100000000000000e-20
4.000000000000000e+00 5.800000000000000e-20
4.500000000000000e+00 6.500000000000000e-20
4.900000000000000e+00 7.000000000000000e-20
5.200000000000000e+00 7.500000000000000e-20
5.600000000000000e+00 8.100000000000000e-20
6.400000000000000e+00 9.200000000000000e-20
8.000000000000000e+00 1.170000000000000e-19
1.000000000000000e+01 1.380000000000000e-19
1.400000000000000e+01 1.400000000000000e-19
1.800000000000000e+01 1.150000000000000e-19
2.000000000000000e+01 1.040000000000000e-19
2.500000000000000e+01 7.500000000000000e-20
3.500000000000000e+01 4.600000000000000e-20
4.000000000000000e+01 3.800000000000000e-20
4.200000000000000e+01 3.500000000000000e-20
5.000000000000000e+01 2.700000000000000e-20
5.600000000000000e+01 2.200000000000000e-20
7.500000000000000e+01 1.350000000000000e-20
1.000000000000000e+02 7.999999999999999e-21
1.500000000000000e+02 4.000000000000000e-21


==> data/figure4/Elastic.MERT.txt <==
1.000000000000000021e-03 6.570705472159566560e-20
1.071891319205127554e-03 6.529295818665665158e-20
1.148951000187308554e-03 6.486567886161733981e-20
1.231550603292826162e-03 6.442486835745711045e-20
1.320088400831418048e-03 6.397017509971928794e-20
1.414991297434575876e-03 6.350124488559839047e-20
1.516716888470922469e-03 6.301772150540847292e-20
1.625755666443793376e-03 6.251924743314618071e-20
1.742633386009650835e-03 6.200546459108960810e-20
1.867913599020782755e-03 6.147601519360047173e-20
2.002200371815584384e-03 6.093054267551605239e-20
2.146141197858403554e-03 6.036869271073434988e-20
2.300430119772916854e-03 5.979011432679748084e-20
2.465811075822603882e-03 5.919446112146979862e-20
2.643081486974105387e-03 5.858139258748092129e-20
2.833096101839324091e-03 5.795057555175151228e-20
3.036771118035457451e-03 5.730168573554403759e-20
3.255088599835056357e-03 5.663440944206908693e-20
3.489101213406773684e-03 5.594844537812392460e-20
3.739937302478797687e-03 5.524350661634365501e-20
4.008806328898464194e-03 5.451932270458445636e-20
4.297004704320839599e-03 5.377564192884093829e-20
4.605922041145103958e-03 5.301223373589847412e-20
4.937047852839003374e-03 5.222889132163880597e-20
5.291978735958441891e-03 5.142543439053175846e-20
5.672426068491977225e-03 5.060171209135055945e-20
6.080224261649421272e-03 4.975760613352220072e-20
6.517339604882419792e-03 4.889303408776049550e-20
6.985879746785249485e-03 4.800795287370023512e-20
7.488103857590022727e-03 4.710236243614946138e-20
8.026433522257174491e-03 4.617630961027509328e-20
8.603464416684501043e-03 4.522989217452121726e-20
9.221978823334321326e-03 4.426326308830500836e-20
9.884959046625585791e-03 4.327663490952178624e-20
1.059560179277615859e-02 4.227028438459598862e-20
1.135733358343105071e-02 4.124455720121513419e-20
1.217382727739661427e-02 4.019987289095760707e-20
1.304901978014402254e-02 3.913672986574807696e-20
1.398713102647237971e-02 3.805571056842585137e-20
1.499268432786045671e-02 3.695748671366770157e-20
1.607052818261638441e-02 3.584282459105332795e-20
1.722585965398786695e-02 3.471259039717461323e-20
1.846424942895543569e-02 3.356775555835982513e-20
1.979166867853556291e-02 3.240940199979923079e-20
2.121451784910629787e-02 3.123872731061093480e-20
2.273965752357927361e-02 3.005704974767952624e-20
2.437444150122220626e-02 2.886581301393605781e-20
2.612675225563327805e-02 2.766659073914934043e-20
2.800503894183630979e-02 2.646109058328017383e-20
3.001835813575589110e-02 2.525115787406008807e-20
3.217641750250735400e-02 2.403877868173396472e-20
3.448962260405757929e-02 2.282608222492399564e-20
3.696912707195026265e-02 2.161534249241329482e-20
3.962688638701478139e-02 2.040897895641299705e-20
4.247571552536898165e-02 1.920955624370298520e-20
4.552935074866947679e-02 1.801978262207310086e-20
4.880251583654431069e-02 1.684250715094059751e-20
5.231099308056260527e-02 1.568071533710073390e-20
5.607169938205457810e-02 1.453752312956608121e-20
6.010276782070381879e-02 1.341616908169115257e-20
6.442363508721370147e-02 1.232000450465788821e-20
6.905513520162327723e-02 1.125248143438404539e-20
7.401959996915641327e-02 1.021713823456680960e-20
7.934096665797492343e-02 9.217582662552146337e-21
8.504489341802677627e-02 8.257472232811630615e-21
9.115888299750818380e-02 7.340491725944697342e-21
9.771241535346496254e-02 6.470327710403893560e-21
1.047370897959449682e-01 5.650639970859750810e-21
1.122667773510813566e-01 4.885029772794123699e-21
1.203377840777589275e-01 4.177004939304037545e-21
1.289890261253308079e-01 3.529941775249202203e-21
1.382622173764654905e-01 2.947043948121147138e-21
1.482020705798858529e-01 2.431298526988012462e-21
1.588565129428052836e-01 1.985429493518184874e-21
1.702769172225899463e-01 1.611849175624011739e-21
1.825183494319042588e-01 1.312608218133051339e-21
1.956398343517062877e-01 1.089344899653305825e-21
2.097046401323232889e-01 9.432348339973122947e-22
2.247805833548725263e-01 8.749423614902457743e-22
2.409403560239524456e-01 8.845752430274283766e-22
2.582618760682675041e-01 9.716446198252557606e-22
2.768286630392063907e-01 1.135032595083220580e-21
2.967302408188869367e-01 1.372970229084496993e-21
3.180625692794118997e-01 1.683029213055193670e-21
3.409285069746810781e-01 2.062130992828359857e-21
3.654383070957254454e-01 2.506577640884156915e-21
3.917101490809256625e-01 3.012109310444596896e-21
4.198707084443910054e-01 3.573993629343396932e-21
4.500557675700497251e-01 4.187152881179149587e-21
4.824108704165368522e-01 4.846335249224809275e-21
5.170920242896754893e-01 5.546336733158082682e-21
5.542664520663102001e-01 6.282280554849727849e-21
5.941133984965033532e-01 7.049960908799692997e-21
6.368249944718585853e-01 7.846257742623866235e-21
6.826071834272385841e-01 8.669628822810802089e-21
7.316807143427191962e-01 9.520684584597022085e-21
7.842822061337682005e-01 1.040285008454684393e-20
8.406652885618325355e-01 1.132311661283248405e-20
9.011018251665018353e-01 1.229288291505065771e-20
9.658832241158697984e-01 1.332888207512431823e-20
1.035321843295661681e+00 1.445418418208666558e-20
1.109752496412072187e+00 1.569925574926002440e-20
1.189534067370319637e+00 1.710304260369696651e-20
1.275051240713012790e+00 1.871402079591274034e-20
1.366716356462005955e+00 2.059112593375881345e-20
1.464971398307284955e+00 2.280441972997848648e-20
1.570290124729377457e+00 2.543527674853352419e-20
1.683180353330956613e+00 2.857576755910488814e-20
1.804186409392071866e+00 3.232677316976797093e-20
1.933891750455230207e+00 3.679419638364929504e-20
2.072921779595370051e+00 4.208246867378334622e-20
2.221946860939523649e+00 4.828445999095358576e-20
2.381685551976158166e+00 5.546702420126255337e-20
2.552908068239516659e+00 6.365197062810985854e-20
2.736439997074669339e+00 7.279348776948934784e-20
2.933166278390042514e+00 8.275507667751885616e-20
3.144035471591500208e+00 9.329158438120694758e-20
3.370064329271928116e+00 1.040439731322970775e-19
3.612342699709430338e+00 1.145544041017036193e-19
3.872038781812553232e+00 1.243055892115774058e-19
4.150404757850472137e+00 1.327811736389134937e-19
4.448782831127584991e+00 1.395355107425430073e-19
4.768611697714469244e+00 1.442556432133709190e-19
5.111433483440165126e+00 1.467991105832539737e-19
5.478901179593939297e+00 1.471987772324424083e-19
5.872786613189476590e+00 1.456367689777201212e-19
6.294988990221887626e+00 1.423985308455009337e-19
6.747544053110693163e+00 1.378212967561218574e-19
7.232633896483533498e+00 1.322488394056322014e-19
7.752597488629456635e+00 1.259989568152329585e-19
8.309941949353387258e+00 1.193448477070971581e-19
8.907354638610438968e+00 1.125081013087653104e-19
9.547716114208055771e+00 1.056597044328262714e-19
1.023411402105452694e+01 9.892561019036778136e-20
1.096985797892384085e+01 9.239423230286315216e-20
1.175849554052155810e+01 8.612416461566444826e-20
1.260382929679727404e+01 8.015119881893388787e-20
1.350993521198025071e+01 7.449424801838915399e-20
1.448118227674533109e+01 6.916010506358209508e-20
1.552225357427047925e+01 6.414713081260851027e-20
1.663816886076127233e+01 5.944803543669928602e-20
1.783430876931909381e+01 5.505192829690270528e-20
1.911644075385699892e+01 5.094579706152832512e-20
2.049074689815845929e+01 4.711555131243798993e-20
2.196385372416547099e+01 4.354673890493062736e-20
2.354286414322415411e+01 4.022501905981804728e-20
2.523539170434765921e+01 3.713645616477198413e-20
2.704959730463131606e+01 3.426768273587788820e-20
2.899422853882875017e+01 3.160596846230962332e-20
3.107866187782013867e+01 2.913922397046758602e-20
3.331294787934670154e+01 2.685596206176091942e-20
3.570785964900462517e+01 2.474523489070566284e-20
3.827494478516307197e+01 2.279656214676221029e-20
4.102658105827190127e+01 2.099986223342940562e-20
4.397603609302721139e+01 1.934539535792508201e-20
4.713753134116718968e+01 1.782372424007833504e-20
5.052631065335679494e+01 1.642569491701260726e-20
5.415871378079464904e+01 1.514243710702506289e-20
5.805225516094895966e+01 1.396538110255489970e-20
6.222570836730231036e+01 1.288628644284052506e-20
6.669919663030114521e+01 1.189727680272572245e-20
7.149428986597577307e+01 1.099087559946976687e-20
7.663410868007446197e+01 1.016003759795346864e-20
8.214343584919421914e+01 9.398173031222855648e-21
8.804883581643464652e+01 8.699162170096605234e-21
9.437878277775371316e+01 8.057359630424269339e-21
1.011637979766206996e+02 7.467588829462359462e-21
1.084365968689608621e+02 6.925127806815113958e-21
1.162322468679851823e+02 6.425688097180531033e-21
1.245883364295008136e+02 5.965388520911062261e-21
1.335451562929897307e+02 5.540725711698401629e-21
1.431458937523478596e+02 5.148543003846198615e-21
1.534368408930010048e+02 4.785999023390733957e-21
1.644676177994662680e+02 4.450537022400002829e-21
1.762914118095947913e+02 4.139855702333609478e-21
1.889652339691207601e+02 3.851882013395962720e-21
2.025501939230666437e+02 3.584746203216651185e-21
2.171117945694500975e+02 3.336759222128791173e-21
2.327202478960407177e+02 3.106392470529607859e-21
2.494508135230316554e+02 2.892259790153857978e-21
2.673841615839943984e+02 2.693101548364186648e-21
2.866067616948250247e+02 2.507770635668947841e-21
3.072112998861753113e+02 2.335220185277397133e-21
3.292971255097148173e+02 2.174492824299230221e-21
3.529707302730649872e+02 2.024711274989399002e-21
3.783462617131925185e+02 1.885070138039503921e-21
4.055460735840827624e+02 1.754828706001927528e-21
4.347013158125017753e+02 1.633304671879308965e-21
4.659525668664677482e+02 1.519868614641159999e-21
4.994505115855139934e+02 1.413939159265870684e-21
5.353566677410718739e+02 1.314978723461886482e-21
5.738441648302392650e+02 1.222489776305747586e-21
6.150985788580504732e+02 1.136011545579858560e-21
6.593188271333541479e+02 1.055117120604165860e-21
7.067181273927491247e+02 9.794109058693945758e-22
7.575250258771905010e+02 9.085263878330011152e-22
8.119844993184009354e+02 8.421241828526647807e-22
8.703591361485165407e+02 7.798903383961858961e-22
9.329304026284676183e+02 7.215348623357109506e-22
1.000000000000000000e+03 6.667904562342000343e-22


==> data/figure4/Elastic.MERT_shifted.txt <==
1.360000000000000098e-03 5.787501633872237323e-20
2.720000000000000195e-03 5.293852199645381212e-20
4.080000000000000293e-03 4.932252456689812614e-20
6.799999999999999621e-03 4.390323462788562640e-20
9.520000000000000684e-03 3.978518057177573383e-20
1.225000000000000047e-02 3.641962499736754811e-20
1.497000000000000067e-02 3.358344239677342561e-20
1.769000000000000086e-02 3.112511977740264750e-20
2.041000000000000106e-02 2.895820707172061902e-20
2.313000000000000125e-02 2.702429918924998763e-20
2.721000000000000155e-02 2.447230805903038249e-20
5.442000000000000309e-02 1.358508769916527753e-20
8.162999999999999423e-02 7.902474020993184623e-21
1.088500000000000023e-01 4.603068257885449261e-21
1.360599999999999865e-01 2.644049506541116427e-21
1.632699999999999985e-01 1.515662665764589404e-21
1.904800000000000104e-01 9.333854737156863192e-22
2.176899999999999946e-01 7.234515376988636210e-22
2.449000000000000066e-01 7.733013369957856673e-22
2.721100000000000185e-01 1.006892264927100244e-21
2.993299999999999850e-01 1.371391542501544297e-21
3.265399999999999969e-01 1.828734775641354926e-21
3.537500000000000089e-01 2.351622580751581379e-21
3.809600000000000208e-01 2.919910605756499898e-21
4.081699999999999773e-01 3.518664767087190466e-21
4.353799999999999892e-01 4.136752053803998953e-21
4.625900000000000012e-01 4.765860068154656030e-21
4.898100000000000231e-01 5.400015984505160636e-21
5.170200000000000351e-01 6.034146455358306434e-21
5.442299999999999915e-01 6.665098662422301951e-21
6.122600000000000264e-01 8.214304148260770184e-21
6.802799999999999958e-01 9.708244841113389676e-21
7.483100000000000307e-01 1.114102909859963747e-20
8.163399999999999546e-01 1.251398089437573858e-20
8.843699999999999894e-01 1.383233876972333986e-20
9.524000000000000243e-01 1.510273794100133835e-20
1.020429999999999948e+00 1.633192025331946801e-20
1.088459999999999983e+00 1.752606048070346648e-20
1.156479999999999952e+00 1.869028488112917508e-20
1.224509999999999987e+00 1.982923988319366902e-20
1.292540000000000022e+00 2.094609850002791343e-20
1.360570000000000057e+00 2.204330188379122008e-20
1.428600000000000092e+00 2.312254640097417622e-20
1.496629999999999905e+00 2.418489833908515101e-20
1.564659999999999940e+00 2.523095223418941692e-20
1.632679999999999909e+00 2.626080663710214141e-20
1.700709999999999944e+00 2.727478143407583522e-20
1.768739999999999979e+00 2.827264236497608391e-20
1.836770000000000014e+00 2.925430541927192507e-20
1.904800000000000049e+00 3.021971566700080636e-20
2.040849999999999831e+00 3.210208147313886110e-20
2.176899999999999835e+00 3.392251536208627568e-20
2.313000000000000167e+00 3.568742475241606828e-20
2.448999999999999844e+00 3.740382775463786849e-20
2.585100000000000176e+00 3.908594476670419926e-20
2.721099999999999852e+00 4.074503643093829224e-20
2.857200000000000184e+00 4.239849938959790329e-20
2.993300000000000072e+00 4.406054434711275199e-20
3.129300000000000193e+00 4.574512674514540292e-20
3.265400000000000080e+00 4.746906807693394615e-20
3.401400000000000201e+00 4.924299890581939521e-20
3.537500000000000089e+00 5.108110731801159519e-20
3.673500000000000210e+00 5.299055682686222602e-20
3.809600000000000097e+00 5.498218479086543948e-20
3.945699999999999985e+00 5.706079919733170004e-20
4.081699999999999662e+00 5.922905284033485940e-20
4.217800000000000438e+00 6.149263904893475520e-20
4.353799999999999670e+00 6.384896642136862366e-20
4.489899999999999558e+00 6.630060051000508628e-20
4.625899999999999679e+00 6.884146670722070676e-20
4.761999999999999567e+00 7.147142930369623812e-20
4.898100000000000342e+00 7.418345726422497962e-20
5.034099999999999575e+00 7.696905906283119159e-20
5.170200000000000351e+00 7.982491305236759078e-20
5.306199999999999584e+00 8.273845642728102808e-20
5.442300000000000360e+00 8.570488120026103901e-20
5.578299999999999592e+00 8.871013176324275768e-20
5.714400000000000368e+00 9.174836615315002833e-20
5.850500000000000256e+00 9.480687939276191930e-20
5.986500000000000377e+00 9.787271447326461168e-20
6.122600000000000264e+00 1.009395318307447108e-19
6.258600000000000385e+00 1.039921449461436259e-19
6.394700000000000273e+00 1.070245309106262052e-19
6.530700000000000394e+00 1.100220008059710969e-19
6.666800000000000281e+00 1.129791327217569574e-19
6.802800000000000402e+00 1.158822135543913061e-19
6.938900000000000290e+00 1.187266808858080300e-19
7.075000000000000178e+00 1.215022725065326432e-19
7.211000000000000298e+00 1.241994241407325013e-19
7.347100000000000186e+00 1.268152665056578111e-19
7.483100000000000307e+00 1.293398863586550073e-19
7.619200000000000195e+00 1.317716034891048415e-19
7.755200000000000315e+00 1.341022365637612815e-19
7.891300000000000203e+00 1.363312815194385529e-19
8.027400000000000091e+00 1.384538011218554796e-19
8.163399999999999324e+00 1.404659696606790040e-19
8.299500000000000099e+00 1.423688340363718884e-19
8.435499999999999332e+00 1.441584780657215772e-19
8.571600000000000108e+00 1.458369567755623818e-19
8.707599999999999341e+00 1.474018015487537142e-19
8.843700000000000117e+00 1.488558170445600120e-19
8.979799999999999116e+00 1.501988093925252082e-19
9.115800000000000125e+00 1.514313472793204328e-19
9.251899999999999125e+00 1.525570108460343921e-19
9.387900000000000134e+00 1.535762912311557893e-19
9.523999999999999133e+00 1.544931821660796070e-19
9.660000000000000142e+00 1.553089502711188172e-19
9.796099999999999142e+00 1.560277572987303271e-19
9.932199999999999918e+00 1.566520460166605824e-19
1.006819999999999915e+01 1.571846857076593765e-19
1.020429999999999993e+01 1.576298251994865457e-19
1.034029999999999916e+01 1.579902303773153141e-19
1.047639999999999993e+01 1.582699208219348066e-19
1.061239999999999917e+01 1.584719467618538124e-19
1.074849999999999994e+01 1.586001985308907451e-19
1.088460000000000072e+01 1.586579331527075322e-19
1.151040000000000063e+01 1.581133251922208615e-19
1.152399999999999913e+01 1.580881866564174922e-19
1.153759999999999941e+01 1.580625699068224906e-19
1.155119999999999969e+01 1.580364232446475722e-19
1.156479999999999997e+01 1.580097595945898082e-19
1.157850000000000001e+01 1.579823850861931315e-19
1.159210000000000029e+01 1.579547391591579607e-19
1.160570000000000057e+01 1.579265374701487309e-19
1.161930000000000085e+01 1.578978834167420112e-19
1.163289999999999935e+01 1.578687123754524459e-19
1.164649999999999963e+01 1.578390631203712483e-19
1.166009999999999991e+01 1.578089485761954896e-19
1.167370000000000019e+01 1.577783428935310276e-19
1.168730000000000047e+01 1.577472331476807911e-19
1.170090000000000074e+01 1.577156581127359935e-19
1.171449999999999925e+01 1.576836048639995636e-19
1.172809999999999953e+01 1.576510734014715016e-19
1.174169999999999980e+01 1.576180637251518073e-19
1.175530000000000008e+01 1.575846275338287654e-19
1.176890000000000036e+01 1.575507131287140913e-19
1.178250000000000064e+01 1.575163334345048561e-19
1.179609999999999914e+01 1.574815013758981309e-19
1.180969999999999942e+01 1.574462169528939158e-19
1.182339999999999947e+01 1.574102087468537168e-19
1.183699999999999974e+01 1.573740066703574507e-19
1.185060000000000002e+01 1.573373910035549081e-19
1.186420000000000030e+01 1.573002971229607333e-19
1.187780000000000058e+01 1.572627767273632108e-19
1.189140000000000086e+01 1.572248168920652695e-19
1.190499999999999936e+01 1.571864563911581229e-19
1.191859999999999964e+01 1.571476306011564151e-19
1.193219999999999992e+01 1.571083782961513597e-19
1.194580000000000020e+01 1.570687124008400278e-19
1.195940000000000047e+01 1.570286070658282771e-19
1.197300000000000075e+01 1.569881010652073210e-19
1.198659999999999926e+01 1.569471556248859462e-19
1.200019999999999953e+01 1.569058095189553659e-19
1.201379999999999981e+01 1.568640498227185092e-19
1.202740000000000009e+01 1.568219023855695182e-19
1.204100000000000037e+01 1.567793284334171795e-19
1.205460000000000065e+01 1.567363667403527067e-19
1.206830000000000069e+01 1.566926554148581076e-19
1.208189999999999920e+01 1.566488923905752240e-19
1.209549999999999947e+01 1.566047028512889927e-19
1.210909999999999975e+01 1.565601384957876984e-19
1.212270000000000003e+01 1.565151993240713409e-19
1.213630000000000031e+01 1.564698594867457781e-19
1.214990000000000059e+01 1.564241448332051521e-19
1.216350000000000087e+01 1.563780295140553209e-19
1.217709999999999937e+01 1.563315393786904265e-19
1.219069999999999965e+01 1.562846873518075401e-19
1.220429999999999993e+01 1.562374475840125196e-19
1.221790000000000020e+01 1.561898459246995071e-19
1.223150000000000048e+01 1.561418565244743603e-19
1.224510000000000076e+01 1.560935310821253639e-19
1.225869999999999926e+01 1.560448178988642333e-19
1.227229999999999954e+01 1.559957686734792529e-19
1.228589999999999982e+01 1.559463446318792095e-19
1.229959999999999987e+01 1.558961838825461111e-19
1.231320000000000014e+01 1.558460489826071549e-19
1.232680000000000042e+01 1.557955780405443491e-19
1.234040000000000070e+01 1.557447452069635513e-19
1.235399999999999920e+01 1.556935634065618327e-19
1.236759999999999948e+01 1.556420326393391933e-19
1.238119999999999976e+01 1.555901916793868466e-19
1.239480000000000004e+01 1.555379759032194367e-19
1.240840000000000032e+01 1.554854370096252483e-19
1.242200000000000060e+01 1.554325749986042814e-19
1.243560000000000088e+01 1.553793898701565359e-19
1.244919999999999938e+01 1.553258428501907985e-19
1.246279999999999966e+01 1.552719856374953537e-19
1.247639999999999993e+01 1.552178053073731304e-19
1.249000000000000021e+01 1.551633018598241286e-19
1.250360000000000049e+01 1.551084882195454194e-19
1.251720000000000077e+01 1.550533514618399316e-19
1.253079999999999927e+01 1.549979045114047365e-19
1.254449999999999932e+01 1.549417337779335574e-19
1.255809999999999960e+01 1.548856664420389475e-19
1.257169999999999987e+01 1.548292889134146302e-19
1.258530000000000015e+01 1.547725882673635344e-19
1.259890000000000043e+01 1.547155903532798023e-19
1.261250000000000071e+01 1.546582951711634340e-19
1.262609999999999921e+01 1.546007414951056429e-19
1.263969999999999949e+01 1.545428388522269310e-19
1.265329999999999977e+01 1.544846518660126539e-19
1.266690000000000005e+01 1.544261934611598829e-19
1.268050000000000033e+01 1.543674248635774045e-19
1.269410000000000061e+01 1.543083719226593610e-19
1.270770000000000088e+01 1.542490604877998947e-19
1.272129999999999939e+01 1.541894388602107210e-19
1.273489999999999966e+01 1.541295587386801245e-19
1.274849999999999994e+01 1.540693942738139629e-19
1.276210000000000022e+01 1.540089454656122362e-19
1.277580000000000027e+01 1.539477857990715967e-19
1.278940000000000055e+01 1.538867812288958109e-19
1.280300000000000082e+01 1.538255310894756734e-19
1.281659999999999933e+01 1.537639836820228997e-19
1.283019999999999960e+01 1.537022036300228455e-19
1.284379999999999988e+01 1.536401521593842972e-19
1.285740000000000016e+01 1.535778421948043262e-19
1.287100000000000044e+01 1.535152608115858612e-19
1.288460000000000072e+01 1.534524209344259734e-19
1.289819999999999922e+01 1.533893484127188050e-19
1.291179999999999950e+01 1.533259915476760716e-19
1.292539999999999978e+01 1.532624020380860576e-19
1.293900000000000006e+01 1.531985669592516919e-19
1.295260000000000034e+01 1.531344733864759034e-19
1.296620000000000061e+01 1.530701600938499055e-19
1.297979999999999912e+01 1.530055753825854136e-19
1.299339999999999939e+01 1.529407709514707123e-19
1.300699999999999967e+01 1.528757080264145883e-19
1.302069999999999972e+01 1.528099342430195514e-19
1.303430000000000000e+01 1.527444060288688663e-19
1.304790000000000028e+01 1.526786580948679717e-19
1.306150000000000055e+01 1.526126645916227255e-19
1.307510000000000083e+01 1.525464642932243410e-19
1.308869999999999933e+01 1.524800184255816048e-19
1.310229999999999961e+01 1.524133399133915881e-19
1.311589999999999989e+01 1.523464675307455042e-19
1.312950000000000017e+01 1.522793495788550687e-19
1.314310000000000045e+01 1.522120119071144238e-19
1.315670000000000073e+01 1.521444674402206407e-19
1.317029999999999923e+01 1.520767161781737192e-19
1.318389999999999951e+01 1.520087322715795173e-19
1.319749999999999979e+01 1.519405415698321770e-19
1.321110000000000007e+01 1.518721569976287697e-19
1.322470000000000034e+01 1.518035527055751530e-19
1.323830000000000062e+01 1.517347286936713268e-19
1.325200000000000067e+01 1.516651938234285880e-19
1.326559999999999917e+01 1.515959949953096987e-19
1.327919999999999945e+01 1.515265764473406001e-19
1.329279999999999973e+01 1.514569252548242210e-19
1.330640000000000001e+01 1.513871448153371304e-19
1.332000000000000028e+01 1.513171446559998304e-19
1.333360000000000056e+01 1.512469118521152499e-19
1.334720000000000084e+01 1.511765110271687446e-19
1.336079999999999934e+01 1.511059421811603144e-19
1.337439999999999962e+01 1.510351536153016748e-19
1.338799999999999990e+01 1.509642099530781816e-19
1.340160000000000018e+01 1.508930465710044789e-19
1.341520000000000046e+01 1.508217151678688514e-19
1.342880000000000074e+01 1.507502028189742279e-19
1.344239999999999924e+01 1.506785095243206085e-19
1.345599999999999952e+01 1.506066482086050642e-19
1.346959999999999980e+01 1.505346059471305240e-19
1.348320000000000007e+01 1.504623698151999166e-19
1.349690000000000012e+01 1.503894615990216099e-19
1.351050000000000040e+01 1.503168765002700817e-19
1.352410000000000068e+01 1.502441233804566287e-19
1.353769999999999918e+01 1.501712539383695354e-19
1.355129999999999946e+01 1.500981647764322327e-19
1.356489999999999974e+01 1.500249205181300764e-19
1.357850000000000001e+01 1.499515340881601374e-19
1.359210000000000029e+01 1.498779667124312025e-19
1.360570000000000057e+01 1.498042313156403428e-19
1.361930000000000085e+01 1.497303537471817005e-19
1.363289999999999935e+01 1.496563340070552757e-19
1.364649999999999963e+01 1.495821203964727837e-19
1.366009999999999991e+01 1.495077775389195804e-19
1.367370000000000019e+01 1.494332537356073810e-19
1.368730000000000047e+01 1.493586136100215414e-19
1.370090000000000074e+01 1.492838183880708481e-19
1.371449999999999925e+01 1.492088551450582300e-19
1.372819999999999929e+01 1.491332327424949837e-19
1.374179999999999957e+01 1.490579722314497293e-19
1.375539999999999985e+01 1.489825824734337635e-19
1.376900000000000013e+01 1.489070505437500152e-19
1.378260000000000041e+01 1.488313764423984843e-19
1.379620000000000068e+01 1.487555730940762420e-19
1.380979999999999919e+01 1.486796275740862171e-19
1.382339999999999947e+01 1.486035398824284097e-19
1.383699999999999974e+01 1.485273229437998909e-19
1.385060000000000002e+01 1.484509638335035895e-19
1.386420000000000030e+01 1.483744884009336479e-19
1.387780000000000058e+01 1.482978707966959237e-19
1.389140000000000086e+01 1.482211110207904170e-19
1.390499999999999936e+01 1.481442736967024834e-19
1.391859999999999964e+01 1.480672554268555538e-19
1.393219999999999992e+01 1.479901079100379128e-19
1.394580000000000020e+01 1.479128699203407739e-19
1.395940000000000047e+01 1.478355156083699947e-19
1.397310000000000052e+01 1.477574504380603027e-19
1.398670000000000080e+01 1.476798376321481006e-19
1.400029999999999930e+01 1.476021085039622583e-19
1.401389999999999958e+01 1.475242630535027757e-19
1.402749999999999986e+01 1.474462754313755106e-19
1.404110000000000014e+01 1.473682231857628897e-19
1.405470000000000041e+01 1.472900287684824863e-19
1.406830000000000069e+01 1.472117180289284427e-19
1.408189999999999920e+01 1.471332909671007587e-19
1.409549999999999947e+01 1.470547863570906479e-19
1.410909999999999975e+01 1.469761525001098258e-19
1.412270000000000003e+01 1.468973893961582921e-19
1.413630000000000031e+01 1.468185875181155451e-19
1.414990000000000059e+01 1.467396305437079444e-19
1.416350000000000087e+01 1.466605701717237746e-19
1.417709999999999937e+01 1.465814322515571779e-19
1.419069999999999965e+01 1.465021521597227986e-19
1.420439999999999969e+01 1.464222258330348623e-19
1.421799999999999997e+01 1.463427777201385582e-19
1.423160000000000025e+01 1.462632262096656850e-19
1.424520000000000053e+01 1.461835842263133138e-19
1.425880000000000081e+01 1.461038517700814446e-19
1.427239999999999931e+01 1.460240159162730063e-19
1.428599999999999959e+01 1.459441025142821412e-19
1.429959999999999987e+01 1.458640727900176357e-19
1.431320000000000014e+01 1.457839784422677746e-19
1.432680000000000042e+01 1.457037677722442732e-19
1.434040000000000070e+01 1.456234795540383450e-19
1.435399999999999920e+01 1.455431267123470610e-19
1.436759999999999948e+01 1.454626704730792079e-19
1.438119999999999976e+01 1.453821366856289280e-19
1.439480000000000004e+01 1.453015253499962212e-19
1.440840000000000032e+01 1.452208106167869453e-19
1.442200000000000060e+01 1.451400183353952426e-19
1.443560000000000088e+01 1.450591614305181841e-19
1.444929999999999914e+01 1.449776195166963552e-19
1.446289999999999942e+01 1.448966075154544430e-19
1.447649999999999970e+01 1.448154921166359618e-19
1.449009999999999998e+01 1.447343379437262671e-19
1.450370000000000026e+01 1.446530932979370744e-19
1.451730000000000054e+01 1.445717581792683837e-19
1.453090000000000082e+01 1.444903713618114085e-19
1.454449999999999932e+01 1.444089069961720064e-19
1.455809999999999960e+01 1.443273650823501774e-19
1.457169999999999987e+01 1.442457714697400639e-19
1.458530000000000015e+01 1.441640873842504525e-19
1.459890000000000043e+01 1.440823645246696276e-19
1.461250000000000071e+01 1.440005641169063758e-19
1.462609999999999921e+01 1.439186861609606972e-19
1.463969999999999949e+01 1.438367565062267340e-19
1.465329999999999977e+01 1.437547622280074152e-19
1.466690000000000005e+01 1.436727033263027406e-19
1.468050000000000033e+01 1.435905798011127103e-19
1.469420000000000037e+01 1.435077971163720519e-19
1.470780000000000065e+01 1.434255572689083813e-19
1.472139999999999915e+01 1.433432527979593551e-19
1.473499999999999943e+01 1.432608837035249731e-19
1.474859999999999971e+01 1.431784887596964489e-19
1.476219999999999999e+01 1.430960291923825689e-19
1.477580000000000027e+01 1.430135050015833333e-19
1.478940000000000055e+01 1.429309291119958130e-19
1.480300000000000082e+01 1.428482885989229371e-19
1.481659999999999933e+01 1.427656222364559189e-19
1.483019999999999960e+01 1.426828912505035450e-19
1.484379999999999988e+01 1.426001085657628865e-19
1.485740000000000016e+01 1.425172741822339435e-19
1.487100000000000044e+01 1.424344010246137870e-19
1.488460000000000072e+01 1.423514890929024172e-19
1.489819999999999922e+01 1.422685125377056916e-19
1.491179999999999950e+01 1.421854842837206814e-19
1.492549999999999955e+01 1.421018097948821142e-19
1.493909999999999982e+01 1.420187039927146772e-19
1.495270000000000010e+01 1.419355723411530979e-19
1.496630000000000038e+01 1.418523760661061629e-19
1.497990000000000066e+01 1.417691410169680145e-19
1.499349999999999916e+01 1.416858671937386527e-19
1.500709999999999944e+01 1.416025675211151486e-19
1.502069999999999972e+01 1.415192161497033599e-19
1.503430000000000000e+01 1.414358260042003578e-19
1.504790000000000028e+01 1.413523970846061423e-19
1.506150000000000055e+01 1.412689423156177845e-19
1.507510000000000083e+01 1.411854487725382132e-19
1.508869999999999933e+01 1.411019164553674286e-19
1.510229999999999961e+01 1.410183582888025016e-19
1.511589999999999989e+01 1.409347613481463613e-19
1.512950000000000017e+01 1.408511127087019364e-19
1.514310000000000045e+01 1.407674640692575114e-19
1.515670000000000073e+01 1.406837637310248019e-19
1.517040000000000077e+01 1.405994430073326777e-19
1.518399999999999928e+01 1.405156909703116836e-19
1.519759999999999955e+01 1.404319001591994762e-19
1.521119999999999983e+01 1.403481093480872687e-19
1.522480000000000011e+01 1.402642668381867766e-19
1.523840000000000039e+01 1.401804114035892135e-19
1.525200000000000067e+01 1.400965301195975080e-19
1.526559999999999917e+01 1.400126229862116603e-19
1.527919999999999945e+01 1.399286900034316702e-19
1.529279999999999973e+01 1.398447440959546091e-19
1.530640000000000001e+01 1.397607464896892633e-19
1.532000000000000028e+01 1.396767618081209887e-19
1.533360000000000056e+01 1.395927254277644296e-19
1.534720000000000084e+01 1.395086890474078704e-19
1.536079999999999934e+01 1.394246397423542401e-19
1.537439999999999962e+01 1.393405645879064676e-19
1.538799999999999990e+01 1.392564635840645527e-19
1.540169999999999995e+01 1.391717163453690808e-19
1.541530000000000022e+01 1.390875894921330236e-19
1.542890000000000050e+01 1.390034497141998954e-19
1.544250000000000078e+01 1.389192970115696959e-19
1.545609999999999928e+01 1.388351184595453542e-19
1.546969999999999956e+01 1.387509011334297991e-19
1.548329999999999984e+01 1.386667096567083862e-19
1.549690000000000012e+01 1.385824923305928311e-19
1.552410000000000068e+01 1.384140318289675786e-19
1.553769999999999918e+01 1.383297757287608100e-19
1.555129999999999946e+01 1.382455196285540415e-19
1.556489999999999974e+01 1.381612376789531306e-19
1.557850000000000001e+01 1.380769686540492909e-19
1.559210000000000029e+01 1.379926867044483801e-19
1.560570000000000057e+01 1.379083918301503981e-19
1.561930000000000085e+01 1.378240840311553450e-19
1.563289999999999935e+01 1.377397762321602919e-19
1.564659999999999940e+01 1.376548351230087529e-19
1.566019999999999968e+01 1.375704885499224863e-19
1.567379999999999995e+01 1.374862066003215755e-19
1.568740000000000023e+01 1.374018729519323801e-19
1.570100000000000051e+01 1.373175263788461135e-19
1.571460000000000079e+01 1.372331798057598470e-19
1.572819999999999929e+01 1.371488203079765093e-19
1.574179999999999957e+01 1.370644866595873139e-19
1.575539999999999985e+01 1.369801659358951897e-19
1.576900000000000013e+01 1.368958581369001365e-19
1.578260000000000041e+01 1.368114857144197277e-19
1.579620000000000068e+01 1.367271649907276035e-19
1.580979999999999919e+01 1.366428054929442658e-19
1.582339999999999947e+01 1.365584589198579992e-19
1.583699999999999974e+01 1.364741511208629461e-19
1.585060000000000002e+01 1.363897916230796084e-19
1.600029999999999930e+01 1.354618759215541074e-19
1.700029999999999930e+01 1.293195816595562447e-19
1.800029999999999930e+01 1.233721142812087623e-19
1.900039999999999907e+01 1.177026054380732394e-19
2.000039999999999907e+01 1.123514189591028497e-19
2.100039999999999907e+01 1.073298898036289838e-19
2.200039999999999907e+01 1.026338756062403410e-19
2.300039999999999907e+01 9.825004454190803928e-20
2.400049999999999883e+01 9.416006939018520065e-20
2.500049999999999883e+01 9.034473758887557393e-20
3.000059999999999860e+01 7.469308453208860708e-20
4.000079999999999814e+01 5.462498493791031407e-20
5.000090000000000146e+01 4.252078317976223662e-20
6.000110000000000099e+01 3.450249821845665949e-20
7.000130000000000052e+01 2.884186864220901058e-20
8.000149999999999295e+01 2.466117342615669897e-20
9.000169999999999959e+01 2.146731275881581885e-20
1.000019000000000062e+02 1.896156619471675641e-20
1.250023999999999944e+02 1.460059245715476766e-20
1.500028000000000077e+02 1.183119742088219963e-20
1.750032999999999959e+02 9.934916562759927648e-21
2.000038000000000125e+02 8.561565716961755061e-21
2.250011000000000081e+02 7.523335302553364221e-21
2.500012000000000114e+02 6.711341612955710762e-21
2.750013000000000147e+02 6.059046692059426627e-21
3.000013999999999896e+02 5.523461785715546242e-21


==> data/figure5/Ionization.BED.txt <==
1.576634984699908415e+01 5.864870642268004838e-24
1.577168631332353144e+01 1.052314526595624049e-23
1.578124927071949202e+01 1.890005765902285086e-23
1.579838610783172115e+01 3.400501990553472647e-23
1.582909535122280076e+01 6.137064217538636455e-23
1.588412637144412187e+01 1.113492331077360393e-22
1.598274206014842846e+01 2.038371921866247792e-22
1.615946155434484766e+01 3.784722252407073554e-22
1.647614321057378817e+01 7.172914683120456066e-22
1.704363731668773951e+01 1.393740424466734744e-21
1.806058779089282496e+01 2.763777717179918785e-21
1.988296489726982230e+01 5.465755290900219051e-21
2.314866799893064808e+01 1.029691896541695156e-20
2.900081391915652773e+01 1.741409780576096445e-20
3.948787009220518485e+01 2.511445436768578902e-20
5.828069390006278638e+01 3.016685525226314879e-20
9.195746847297063198e+01 3.044140388806238082e-20
1.523063099898188852e+02 2.658846437576665414e-20
2.604515441642203655e+02 2.083260982854442053e-20
4.542480012407176559e+02 1.510932247572767752e-20
8.015316061274181720e+02 1.038519482749067570e-20
1.423864460104695581e+03 6.875547321035798507e-21
2.539086070597536491e+03 4.432206493560493940e-21
4.537565232611460488e+03 2.801931204207586467e-21
8.118843539475384205e+03 1.745396019931564080e-21


==> data/figure6/1s5.excitation.model.ref.txt <==
1.154935442000000023e+01 3.444384204062171535e-25
1.154942631131920550e+01 3.691913603196530897e-25
1.154950337100018842e+01 3.957224528440819310e-25
1.154958597060329417e+01 4.241593278973112004e-25
1.154967450840083210e+01 4.546387605389185733e-25
1.154976941129743473e+01 4.873073239126212299e-25
1.154987113688847167e+01 5.223220884562881806e-25
1.154998017566644464e+01 5.598513706081474598e-25
1.155009705338601123e+01 6.000755344530272855e-25
1.155022233359902195e+01 6.431878499809301784e-25
1.155035662037181687e+01 6.893954118815262966e-25
1.155050056119785928e+01 7.389201230443796521e-25
1.155065485011977344e+01 7.919997472295705729e-25
1.155082023107582323e+01 8.488890356388532660e-25
1.155099750148697524e+01 9.098609324499499143e-25
1.155118751610184091e+01 9.752078646779117260e-25
1.155139119111803581e+01 1.045243122090703909e-24
1.155160950859983515e+01 1.120302333249208807e-24
1.155184352121340829e+01 1.200745044121197435e-24
1.155209435730247947e+01 1.286956406131018209e-24
1.155236322632889845e+01 1.379348980905020013e-24
1.155265142470432238e+01 1.478364669409183550e-24
1.155296034204114619e+01 1.584476773634425622e-24
1.155329146785284067e+01 1.698192199451891331e-24
1.155364639873595856e+01 1.820053809738282371e-24
1.155402684606849206e+01 1.950642937385317347e-24
1.155443464426165079e+01 2.090582068307405510e-24
1.155487175960488244e+01 2.240537705103558095e-24
1.155534029974678667e+01 2.401223422560036481e-24
1.155584252385759036e+01 2.573403126693969880e-24
1.155638085352225808e+01 2.757894529633280275e-24
1.155695788441668448e+01 2.955572853095481968e-24
1.155757639882333443e+01 3.167374773809848238e-24
1.155823937904662557e+01 3.394302624686042815e-24
1.155895002179277675e+01 3.637428866035937487e-24
1.155971175358343217e+01 3.897900841565555702e-24
1.156052824727739825e+01 4.176945834250183189e-24
1.156140343978014506e+01 4.475876437497196757e-24
1.156234155102647243e+01 4.796096257232450101e-24
1.156334710432786039e+01 5.139105960646192883e-24
1.156442494818261757e+01 5.506509687311173155e-24
1.156558027965398949e+01 5.900021838187342197e-24
1.156681866942895631e+01 6.321474257643534371e-24
1.156814608867853700e+01 6.772823822977258055e-24
1.156956893784910712e+01 7.256160455008199690e-24
1.157109407752358088e+01 7.773715562069345771e-24
1.157272886150122382e+01 8.327870928047587525e-24
1.157448117225563422e+01 8.921168053029837876e-24
1.157635945894183749e+01 9.556317952432434388e-24
1.157837277813575660e+01 1.023621141719307514e-23
1.158053083750250778e+01 1.096392973359296378e-23
1.158284404260405864e+01 1.174275585636948776e-23
1.158532354707195111e+01 1.257618602294515334e-23
1.158798130638701629e+01 1.346794178960680079e-23
1.159083013552536912e+01 1.442198246220285371e-23
1.159388377074867016e+01 1.544251788421172935e-23
1.159715693583654428e+01 1.653402153360940724e-23
1.160066541308056287e+01 1.770124386670658882e-23
1.160442611938205459e+01 1.894922583167878902e-23
1.160845718782070435e+01 2.028331245669529461e-23
1.161277805508721528e+01 2.170916639702396349e-23
1.161740955520162366e+01 2.323278130195062205e-23
1.162237401996915764e+01 2.486049483546351645e-23
1.162769538665797597e+01 2.659900115402646151e-23
1.163339931341802824e+01 2.845536261010854168e-23
1.163951330299750886e+01 3.043702041091992757e-23
1.164606683535346576e+01 3.255180391778838671e-23
1.165309150979594577e+01 3.480793822226818200e-23
1.166062119735108205e+01 3.721404958014109482e-23
1.166869220407775920e+01 3.977916822350670366e-23
1.167734344612533093e+01 4.251272800398524793e-23
1.168661663737646705e+01 4.542456224635675491e-23
1.169655649057988711e+01 4.852489511176010119e-23
1.170721093294280557e+01 5.182432768285264389e-23
1.171863133722259143e+01 5.533381789041718011e-23
1.173087276943190460e+01 5.906465330233138482e-23
1.174399425435170663e+01 6.302841569247298491e-23
1.175805906013232338e+01 6.723693620030260189e-23
1.177313500335487362e+01 7.170223978344056026e-23
1.178929477602395259e+01 7.643647755790731691e-23
1.180661629606826857e+01 8.145184551712691025e-23
1.182518308303920662e+01 8.676048802531693185e-23
1.184508466081888756e+01 9.237438439875922447e-23
1.186641698927941313e+01 9.830521682584652261e-23
1.188928292697468159e+01 1.045642178415643610e-22
1.191379272709572668e+01 1.111619955732210073e-22
1.194006456908092595e+01 1.181083350226541079e-22
1.196822512844439146e+01 1.254119737582576747e-22
1.199841018757004996e+01 1.330803505722102638e-22
1.203076529041653764e+01 1.411193259302143468e-22
1.206544644428967672e+01 1.495328734202536999e-22
1.210262087206631065e+01 1.583227419121079737e-22
1.214246781849650425e+01 1.674880887899776060e-22
1.218517941447185926e+01 1.770250854359854246e-22
1.223096160342723948e+01 1.869264971408906653e-22
1.228003513434271987e+01 1.971812408159377235e-22
1.233263662613376965e+01 2.077739252881733416e-22
1.238901970856183254e+01 2.186843805861131886e-22
1.244945624516650184e+01 2.298871844597630239e-22
1.251423764411587136e+01 2.413511964131338620e-22
1.258367626329566313e+01 2.530391117276734735e-22
1.265810691641207342e+01 2.649070502717424157e-22
1.273788848737031998e+01 2.769041972522639920e-22
1.282340566071301424e+01 2.889725153723124157e-22
1.291507077646200585e+01 3.010465499868246620e-22
1.301332581830728508e+01 3.130533506427331009e-22
1.311864454472937780e+01 3.249125336657914694e-22
1.323153477333095651e+01 3.365365110048769987e-22
1.335254082939207265e+01 3.478309101372939674e-22
1.348224617045523033e+01 3.586952082386253835e-22
1.362127619959537128e+01 3.690236007975197989e-22
1.377030128093952399e+01 3.787061202047368613e-22
1.393003997197615895e+01 3.876300134122921288e-22
1.410126248823951656e+01 3.956813794655466759e-22
1.428479441707466968e+01 4.027470575888147422e-22
1.448152069839004241e+01 4.087167447199747904e-22
1.469238989159150144e+01 4.134853082695618131e-22
1.491841874927192890e+01 4.169552459314403276e-22
1.516069711970943068e+01 4.190392302852722469e-22
1.542039320181255491e+01 4.196626625662821222e-22
1.569875917785047292e+01 4.187661483338376071e-22
1.599713725112758667e+01 4.163077989271646458e-22
1.631696611771447181e+01 4.122652576368218478e-22
1.665978790344016502e+01 4.066373494314008391e-22
1.702725559959393919e+01 3.994452586406320017e-22
1.742114103318947826e+01 3.907331506696766667e-22
1.784334341022188752e+01 3.805681716452602447e-22
1.829589847311069306e+01 3.690397834176799773e-22
1.878098831648353340e+01 3.562584195804261173e-22
1.930095190862945742e+01 3.423534796293038368e-22
1.985829636935338982e+01 3.274707111441882312e-22
2.045570905861043798e+01 3.117690617256106164e-22
2.109607053420805656e+01 2.954171110363734443e-22
2.178246844105452595e+01 2.785892164779472911e-22
2.251821239892384341e+01 2.614615218998440247e-22
2.330684996052156066e+01 2.442079859610021891e-22
2.415218371679727483e+01 2.269965846873774296e-22
2.505828963198025150e+01 2.099858315210791586e-22
2.602953669674533188e+01 1.933217386218703766e-22
2.707060799427048181e+01 1.771353169289413058e-22
2.818652328076127134e+01 1.615406816026525597e-22
2.938266318931909638e+01 1.466337963260007923e-22
3.066479517385700149e+01 1.324918569969507524e-22
3.203910131815845830e+01 1.191732848537414077e-22
3.351220814416547000e+01 1.067182729391335362e-22
3.509121856322415312e+01 9.514980940052979628e-23
3.678374612434765822e+01 8.447508722090957535e-23
3.859795172463131507e+01 7.468720276070640184e-23
4.054258295882875274e+01 6.576704460109215004e-23
4.262701629782014123e+01 5.768527881564931861e-23
4.486130229934670410e+01 5.040434585807616952e-23
4.725621406900462773e+01 4.388039647670235458e-23
4.982329920516307453e+01 3.806510816542153047e-23
5.257493547827190383e+01 3.290733843656326965e-23
5.552439051302721396e+01 2.835458562703169132e-23
5.868588576116719224e+01 2.435424121950946325e-23
6.207466507335679751e+01 2.085462921209592688e-23
6.570706820079465160e+01 1.780583757371944247e-23
6.960060958094895511e+01 1.516035415915010046e-23
7.377406278730231293e+01 1.287352467695072381e-23
7.824755105030114066e+01 1.090385358328092980e-23
8.304264428597576853e+01 9.213170374065826650e-24
8.818246310007445743e+01 7.766683971011208666e-24
9.369179026919421460e+01 6.532947057402478726e-24
9.959719023643464197e+01 5.483750617603610650e-24
1.059271371977537086e+02 4.593966838675774161e-24
1.127121523966206951e+02 3.841356171722134874e-24
1.199849512889608576e+02 3.206351907745259347e-24
1.277806012879851778e+02 2.671833236967505331e-24
1.361366908495008090e+02 2.222895529957792850e-24
1.450935107129897403e+02 1.846624566463767429e-24
1.546942481723478693e+02 1.531879677491487014e-24
1.649851953130010145e+02 1.269089269192157840e-24
1.760159722194662777e+02 1.050060958132991307e-24
1.878397662295948010e+02 8.678075497424818028e-25
2.005135883891207698e+02 7.163893112469606630e-25
2.140985483430666534e+02 5.907723997485732707e-25
2.286601489894501071e+02 4.867028766899683044e-25
2.442686023160407274e+02 4.005954440686047695e-25
2.609991679430316367e+02 3.294358496771535662e-25
2.789325160039944080e+02 2.706958053482785079e-25
2.981551161148250344e+02 2.222592237113159745e-25
3.187596543061753209e+02 1.823585884585612080e-25
3.408454799297148270e+02 1.495203166631830960e-25
3.645190846930649968e+02 1.225180380887683134e-25
3.898946161331925282e+02 1.003327968729692653e-25


==> data/figure6/Bretagne.1s3.model.txt <==
1.172416038999999977e+01 6.588382403703338588e-26
1.172423228131920503e+01 7.061856694292799974e-26
1.172430934100018796e+01 7.569343882488290568e-26
1.172439194060329370e+01 8.113285359815282449e-26
1.172448047840083163e+01 8.696297460957798695e-26
1.172457538129743426e+01 9.321183955555091208e-26
1.172467710688847120e+01 9.990949425441066081e-26
1.172478614566644417e+01 1.070881358894987554e-25
1.172490302338601076e+01 1.147822663850684569e-25
1.172502830359902148e+01 1.230288566150500611e-25
1.172516259037181641e+01 1.318675221975765759e-25
1.172530653119785882e+01 1.413407116748841295e-25
1.172546082011977298e+01 1.514939079306051607e-25
1.172562620107582276e+01 1.623758437537571627e-25
1.172580347148697477e+01 1.740387325172159089e-25
1.172599348610184045e+01 1.865385149994419645e-25
1.172619716111803534e+01 1.999351234454376448e-25
1.172641547859983469e+01 2.142927640315749418e-25
1.172664949121340783e+01 2.296802189705082185e-25
1.172690032730247900e+01 2.461711695698099335e-25
1.172716919632889798e+01 2.638445416385958055e-25
1.172745739470432191e+01 2.827848747164021169e-25
1.172776631204114572e+01 3.030827166887959505e-25
1.172809743785284020e+01 3.248350454458987723e-25
1.172845236873595809e+01 3.481457193260702861e-25
1.172883281606849160e+01 3.731259581951867427e-25
1.172924061426165032e+01 3.998948570993422261e-25
1.172967772960488197e+01 4.285799345409970417e-25
1.173014626974678620e+01 4.593177175251915184e-25
1.173064849385758990e+01 4.922543656282151119e-25
1.173118682352225761e+01 5.275463364501705291e-25
1.173176385441668401e+01 5.653610949107969187e-25
1.173238236882333396e+01 6.058778689541432117e-25
1.173304534904662511e+01 6.492884543256624442e-25
1.173375599179277629e+01 6.957980711765427986e-25
1.173451772358343170e+01 7.456262753387817778e-25
1.173533421727739778e+01 7.990079271887339506e-25
1.173620940978014460e+01 8.561942210786611026e-25
1.173714752102647196e+01 9.174537783668086904e-25
1.173815307432785993e+01 9.830738070966389531e-25
1.173923091818261710e+01 1.053361331381104491e-24
1.174038624965398903e+01 1.128644493515610208e-24
1.174162463942895585e+01 1.209273931777334403e-24
1.174295205867853653e+01 1.295624236754302216e-24
1.174437490784910665e+01 1.388095488883953542e-24
1.174590004752358041e+01 1.487114879651774316e-24
1.174753483150122335e+01 1.593138418596919345e-24
1.174928714225563375e+01 1.706652727882474548e-24
1.175116542894183702e+01 1.828176925692994333e-24
1.175317874813575614e+01 1.958264599111272883e-24
1.175533680750250731e+01 2.097505866377877249e-24
1.175765001260405818e+01 2.246529527523023479e-24
1.176012951707195064e+01 2.406005301269510024e-24
1.176278727638701582e+01 2.576646144800888194e-24
1.176563610552536865e+01 2.759210651435435850e-24
1.176868974074866969e+01 2.954505519430047696e-24
1.177196290583654381e+01 3.163388082990081359e-24
1.177547138308056240e+01 3.386768894072144657e-24
1.177923208938205413e+01 3.625614340659136742e-24
1.178326315782070388e+01 3.880949283836128992e-24
1.178758402508721481e+01 4.153859692125093363e-24
1.179221552520162319e+01 4.445495247098776896e-24
1.179717998996915718e+01 4.757071889220423999e-24
1.180250135665797551e+01 5.089874267071510586e-24
1.180820528341802778e+01 5.445258046576044647e-24
1.181431927299750839e+01 5.824652029414057001e-24
1.182087280535346530e+01 6.229560021476411345e-24
1.182789747979594530e+01 6.661562382864218050e-24
1.183542716735108158e+01 7.122317180510056638e-24
1.184349817407775873e+01 7.613560852918500827e-24
1.185214941612533046e+01 8.137108283745532086e-24
1.186142260737646659e+01 8.694852166903155673e-24
1.187136246057988664e+01 9.288761530575258280e-24
1.188201690294280510e+01 9.920879270962779447e-24
1.189343730722259096e+01 1.059331852878709122e-23
1.190567873943190413e+01 1.130825772266761689e-23
1.191880022435170616e+01 1.206793403360571695e-23
1.193286503013232291e+01 1.287463511418016977e-23
1.194794097335487315e+01 1.373068877504171514e-23
1.196410074602395213e+01 1.463845038030811447e-23
1.198142226606826810e+01 1.560028766312133274e-23
1.199998905303920615e+01 1.661856265366811410e-23
1.201989063081888709e+01 1.769561039536700457e-23
1.204122295927941266e+01 1.883371411182494030e-23
1.206408889697468112e+01 2.003507647904226531e-23
1.208859869709572621e+01 2.130178665586702288e-23
1.211487053908092548e+01 2.263578273292438560e-23
1.214303109844439099e+01 2.403880927850828426e-23
1.217321615757004949e+01 2.551236969191072469e-23
1.220557126041653717e+01 2.705767312341201980e-23
1.224025241428967625e+01 2.867557578897639172e-23
1.227742684206631019e+01 3.036651660018832378e-23
1.231727378849650378e+01 3.213044714986496059e-23
1.235998538447185879e+01 3.396675624487545645e-23
1.240576757342723901e+01 3.587418936361347966e-23
1.245484110434271940e+01 3.785076363952022684e-23
1.250744259613376919e+01 3.989367923653344512e-23
1.256382567856183208e+01 4.199922828869066119e-23
1.262426221516650138e+01 4.416270292407151132e-23
1.268904361411587089e+01 4.637830428035297521e-23
1.275848223329566267e+01 4.863905484019158246e-23
1.283291288641207295e+01 5.093671686062230518e-23
1.291269445737031951e+01 5.326172012867601051e-23
1.299821163071301378e+01 5.560310272761861545e-23
1.308987674646200716e+01 5.794846892138473632e-23
1.318813178830728461e+01 6.028396863003648728e-23
1.329345051472937733e+01 6.259430324189780246e-23
1.340634074333095782e+01 6.486276264874807832e-23
1.352734679939207219e+01 6.707129835541993836e-23
1.365705214045522986e+01 6.920063725848291372e-23
1.379608216959537081e+01 7.123044016508066681e-23
1.394510725093952352e+01 7.313950829124355394e-23
1.410484594197615849e+01 7.490603980655146496e-23
1.427606845823951787e+01 7.650793696018666478e-23
1.445960038707466921e+01 7.792316243305835754e-23
1.465632666839004372e+01 7.913014133794333975e-23
1.486719586159150097e+01 8.010820279100864960e-23
1.509322471927192844e+01 8.083805229434512728e-23
1.533550308970943021e+01 8.130226342656007759e-23
1.559519917181255266e+01 8.148577469741000877e-23
1.587356514785047246e+01 8.137637507175529096e-23
1.617194322112758442e+01 8.096515981524255102e-23
1.649177208771446956e+01 8.024693717069153382e-23
1.683459387344016633e+01 7.922056613762864675e-23
1.720206156959394050e+01 7.788920645985622976e-23
1.759594700318947602e+01 7.626046393209287114e-23
1.801814938022188883e+01 7.434641734353740989e-23
1.847070444311069437e+01 7.216351771706105063e-23
1.895579428648353471e+01 6.973235580896961140e-23
1.947575787862945873e+01 6.707729983669771050e-23
2.003310233935338758e+01 6.422601174347215933e-23
2.063051502861043929e+01 6.120885656964034886e-23
2.127087650420805431e+01 5.805822523073565106e-23
2.195727441105452726e+01 5.480779576542961025e-23
2.269301836892384117e+01 5.149176153107201639e-23
2.348165593052155842e+01 4.814405660558621038e-23
2.432698968679727614e+01 4.479760864544776066e-23
2.523309560198025281e+01 4.148364764106807487e-23
2.620434266674533319e+01 3.823109554431021446e-23
2.724541396427047957e+01 3.506605689611207606e-23
2.836132925076127265e+01 3.201142474135582355e-23
2.955746915931909413e+01 2.908660973729961758e-23
3.083960114385699924e+01 2.630739391693895201e-23
3.221390728815845961e+01 2.368590451097416401e-23
3.368701411416547131e+01 2.123069794780760885e-23
3.526602453322415442e+01 1.894693993054171738e-23
3.695855209434765953e+01 1.683666451026277117e-23
3.877275769463131638e+01 1.489909339558315173e-23
4.071738892882875405e+01 1.313099631049973196e-23
4.280182226782014254e+01 1.152707389725600790e-23
4.503610826934669831e+01 1.008034625446248781e-23
4.743102003900462194e+01 8.782532462642123949e-24
4.999810517516307584e+01 7.624409128780244734e-24
5.274974144827190514e+01 6.596138840345580916e-24
5.569919648302720816e+01 5.687562249902502767e-24
5.886069173116719355e+01 4.888450147653485025e-24
6.224947104335679171e+01 4.188714201407322498e-24
6.588187417079464581e+01 3.578576978188944167e-24
6.977541555094896353e+01 3.048703377511009624e-24
7.394886875730230713e+01 2.590296706567515406e-24
7.842235702030114908e+01 2.195163342078539473e-24
8.321745025597577694e+01 1.855750299894080965e-24
8.835726907007446584e+01 1.565160129419985204e-24
9.386659623919422302e+01 1.317147426463684899e-24
9.977199620643465039e+01 1.106100974392544648e-24
1.061019431677537170e+02 9.270151332956423168e-25
1.128869583666207035e+02 7.754536462606702062e-25
1.201597572589608660e+02 6.475085584162379153e-25
1.279554072579851862e+02 5.397564768547463081e-25
1.363114968195008032e+02 4.492139586504792417e-25
1.452683166829897345e+02 3.732934135245813945e-25
1.548690541423478635e+02 3.097605549834937849e-25
1.651600012830010087e+02 2.566941320104928971e-25
1.761907781894662719e+02 2.124484221862635993e-25
1.880145721995947952e+02 1.756187635934665417e-25
2.006883943591207640e+02 1.450102426192481183e-25
2.142733543130666476e+02 1.196095325718808596e-25
2.288349549594501013e+02 9.855978833907112307e-26
2.444434082860407216e+02 8.113843969219599072e-26
2.611739739130316593e+02 6.673768518822432437e-26
2.791073219739943738e+02 5.484746535000230057e-26
2.983299220848250002e+02 4.504068390973849729e-26
3.189344602761752867e+02 3.696044597605647402e-26
3.410202858997147928e+02 3.030908921078422591e-26
3.646938906630649626e+02 2.483879619407789477e-26
3.900694221031924940e+02 2.034359131002171902e-26
4.172692339740827379e+02 1.665254230723681020e-26
4.464244762025017508e+02 1.362400413577188391e-26
4.776757272564677237e+02 1.114075997441434912e-26
5.111736719755139688e+02 9.105931013699644634e-27
5.470798281310718494e+02 7.439542202863057112e-27
5.855673252202392405e+02 6.075645597051844036e-27
6.268217392480504486e+02 4.959916052446601196e-27
6.710419875233541234e+02 4.047645786245681380e-27
7.184412877827491002e+02 3.302074774343403388e-27
7.692481862671904764e+02 2.693003166715809144e-27
8.237076597084009109e+02 2.195639946288748348e-27
8.820822965385165162e+02 1.789649041004395713e-27
9.446535630184675938e+02 1.458360125396934656e-27
1.011723160389999975e+03 1.188116521322974576e-27


==> data/figure7/1s2.excitation.model.ref.txt <==
1.186504028707195069e+01 1.056161290612092852e-23
1.186769804638701586e+01 1.131868182088330447e-23
1.187054687552536869e+01 1.212984793216623950e-23
1.187360051074866973e+01 1.299895152413353990e-23
1.187687367583654385e+01 1.393010174597301790e-23
1.188038215308056245e+01 1.492769487867593649e-23
1.188414285938205417e+01 1.599643375974430562e-23
1.188817392782070392e+01 1.714134842664384471e-23
1.189249479508721485e+01 1.836781804094165102e-23
1.189712629520162324e+01 1.968159415593261427e-23
1.190209075996915722e+01 2.108882539093192254e-23
1.190741212665797555e+01 2.259608357523011496e-23
1.191311605341802782e+01 2.421039142394875473e-23
1.191923004299750843e+01 2.593925180641691935e-23
1.192578357535346534e+01 2.779067866521502643e-23
1.193280824979594534e+01 2.977322964044905472e-23
1.194033793735108162e+01 3.189604044893413465e-23
1.194840894407775878e+01 3.416886106165262056e-23
1.195706018612533050e+01 3.660209371476302729e-23
1.196633337737646663e+01 3.920683277934870026e-23
1.197627323057988669e+01 4.199490650277393255e-23
1.198692767294280515e+01 4.497892061947422793e-23
1.199834807722259100e+01 4.817230381103051501e-23
1.201058950943190418e+01 5.158935497396901460e-23
1.202371099435170620e+01 5.524529222846599539e-23
1.203777580013232296e+01 5.915630357153908083e-23
1.205285174335487319e+01 6.333959904381307546e-23
1.206901151602395217e+01 6.781346423910274693e-23
1.208633303606826814e+01 7.259731494003932113e-23
1.210489982303920620e+01 7.771175261048715630e-23
1.212480140081888713e+01 8.317862041549535106e-23
1.214613372927941271e+01 8.902105937173691324e-23
1.216899966697468116e+01 9.526356415480463540e-23
1.219350946709572625e+01 1.019320380039704013e-22
1.221978130908092552e+01 1.090538460692346972e-22
1.224794186844439103e+01 1.166578664393375816e-22
1.227812692757004953e+01 1.247745379723022166e-22
1.231048203041653721e+01 1.334359039217248409e-22
1.234516318428967629e+01 1.426756502123498751e-22
1.238233761206631023e+01 1.525291370675410517e-22
1.242218455849650383e+01 1.630334225294228569e-22
1.246489615447185884e+01 1.742272762406252222e-22
1.251067834342723906e+01 1.861511816758699062e-22
1.255975187434271945e+01 1.988473248237958067e-22
1.261235336613376923e+01 2.123595671269579057e-22
1.266873644856183212e+01 2.267334002938057234e-22
1.272917298516650142e+01 2.420158804046236676e-22
1.279395438411587094e+01 2.582555385486725255e-22
1.286339300329566271e+01 2.755022650577747756e-22
1.293782365641207299e+01 2.938071642492592331e-22
1.301760522737031955e+01 3.132223764660081677e-22
1.310312240071301382e+01 3.338008641124628160e-22
1.319478751646200720e+01 3.555961583422902976e-22
1.329304255830728465e+01 3.786620630668215980e-22
1.339836128472937737e+01 4.030523130343768861e-22
1.351125151333095786e+01 4.288201828911087084e-22
1.363225756939207223e+01 4.560180443854971988e-22
1.376196291045522990e+01 4.846968692327909170e-22
1.390099293959537086e+01 5.149056756230379516e-22
1.405001802093952357e+01 5.466909169463605615e-22
1.420975671197615853e+01 5.800958120293533348e-22
1.438097922823951791e+01 6.151596170323038353e-22
1.456451115707466926e+01 6.519168401508099627e-22
1.476123743839004376e+01 6.903964013968238804e-22
1.497210663159150101e+01 7.306207409992114884e-22
1.519813548927192848e+01 7.726048813554904214e-22
1.544041385970943026e+01 8.163554489739822815e-22
1.570010994181255271e+01 8.618696644561041388e-22
1.597847591785047250e+01 9.091343102665952347e-22
1.627685399112758446e+01 9.581246878079803942e-22
1.659668285771446961e+01 1.008803577136503629e-21
1.693950464344016638e+01 1.061120214511145735e-21
1.730697233959394055e+01 1.115009304835275455e-21
1.770085777318947606e+01 1.170390087910092499e-21
1.812306015022188888e+01 1.227165479244752768e-21
1.857561521311069441e+01 1.285221307927878013e-21
1.906070505648353475e+01 1.344425675716454458e-21
1.958066864862945522e+01 1.404628462983409459e-21
2.013801310935338762e+01 1.465661008406869967e-21
2.073542579861043933e+01 1.527335990179904004e-21
2.137578727420805791e+01 1.589447536939380478e-21
2.206218518105452731e+01 1.651771596397482401e-21
2.279792913892384121e+01 1.714066588625033004e-21
2.358656670052155846e+01 1.776074368879698502e-21
2.443190045679727262e+01 1.837521521588009957e-21
2.533800637198024930e+01 1.898121002386096071e-21
2.630925343674532968e+01 1.957574138848427193e-21
2.735032473427047961e+01 2.015572992601730274e-21
2.846624002076127269e+01 2.071803075945047245e-21
2.966237992931909417e+01 2.125946405011352414e-21
3.094451191385699929e+01 2.177684859189521199e-21
3.231881805815845610e+01 2.226703803408160870e-21
3.379192488416546780e+01 2.272695916542265874e-21
3.537093530322415802e+01 2.315365156343403403e-21
3.706346286434765602e+01 2.354430779703693278e-21
3.887766846463131287e+01 2.389631327565307516e-21
4.082229969882875054e+01 2.420728477168278264e-21
4.290673303782013903e+01 2.447510661271726024e-21
4.514101903934670190e+01 2.469796354993934008e-21
4.753593080900462553e+01 2.487436936266563334e-21
5.010301594516307233e+01 2.500319035583805848e-21
5.285465221827190163e+01 2.508366304451182562e-21
5.580410725302721175e+01 2.511540549120129280e-21
5.896560250116719004e+01 2.509842196006284852e-21
6.235438181335679531e+01 2.503310076617795118e-21
6.598678494079464940e+01 2.492020541743550188e-21
6.988032632094896712e+01 2.476085935927204006e-21
7.405377952730231073e+01 2.455652482804535642e-21
7.852726779030115267e+01 2.430897648775928655e-21
8.332236102597576632e+01 2.402027065995051758e-21
8.846217984007446944e+01 2.369271105296861809e-21
9.397150700919422661e+01 2.332881195242747667e-21
9.987690697643463977e+01 2.293125984963416690e-21
1.062068539377537206e+02 2.250287446195402441e-21
1.129918691366206929e+02 2.204657004286533420e-21
1.202646680289608696e+02 2.156531779577219539e-21
1.280603180279851756e+02 2.106211010116331131e-21
1.364164075895008068e+02 2.053992714839424154e-21
1.453732274529897381e+02 2.000170643799292170e-21
1.549739649123478671e+02 1.945031549412975510e-21
1.652649120530010123e+02 1.888852800507447900e-21
1.762956889594662755e+02 1.831900349637225206e-21
1.881194829695947988e+02 1.774427054029936031e-21
2.007933051291207676e+02 1.716671341800101355e-21
2.143782650830666512e+02 1.658856207866967120e-21
2.289398657294501049e+02 1.601188518341139976e-21
2.445483190560407252e+02 1.543858597957675712e-21
2.612788846830316629e+02 1.487040072326034552e-21
2.792122327439943774e+02 1.430889935196840725e-21
2.984348328548250038e+02 1.375548810445729933e-21
3.190393710461752903e+02 1.321141378868636950e-21
3.411251966697147964e+02 1.267776940993886271e-21
3.647988014330649662e+02 1.215550088775855147e-21
3.901743328731924976e+02 1.164541461087708789e-21
4.173741447440827415e+02 1.114818560239871390e-21
4.465293869725017544e+02 1.066436609198603267e-21
4.777806380264677273e+02 1.019439431667675686e-21
5.112785827455139724e+02 9.738603396474730142e-22
5.471847389010719098e+02 9.297230154394877891e-22
5.856722359902393009e+02 8.870423772762526403e-22
6.269266500180505091e+02 8.458254197971691473e-22
6.711468982933541838e+02 8.060720224414219284e-22
7.185461985527491606e+02 7.677757204819055704e-22
7.693530970371905369e+02 7.309244348781862356e-22
8.238125704784009713e+02 6.955011583872600435e-22
8.821872073085165766e+02 6.614845964479955454e-22
9.447584737884676542e+02 6.288497622610951817e-22
1.011828071160000036e+03 5.975685262358129003e-22


==> data/figure7/1s4.excitation.model.ref.txt <==
1.162459271999999899e+01 1.970343931913033070e-25
1.162466461131920425e+01 2.111974893146819793e-25
1.162474167100018718e+01 2.263785216276138877e-25
1.162482427060329293e+01 2.426506310729285099e-25
1.162491280840083085e+01 2.600922108604185214e-25
1.162500771129743349e+01 2.787872831745886159e-25
1.162510943688847043e+01 2.988259028388894065e-25
1.162521847566644340e+01 3.203045898397207279e-25
1.162533535338600998e+01 3.433267927802430493e-25
1.162546063359902071e+01 3.680033854465840129e-25
1.162559492037181563e+01 3.944531988497476579e-25
1.162573886119785804e+01 4.228035912454948638e-25
1.162589315011977220e+01 4.531910588428134934e-25
1.162605853107582199e+01 4.857618900600460372e-25
1.162623580148697400e+01 5.206728664239809753e-25
1.162642581610183967e+01 5.580920133947889433e-25
1.162662949111803457e+01 5.981994046460432898e-25
1.162684780859983391e+01 6.411880235617289688e-25
1.162708182121340705e+01 6.872646859708808085e-25
1.162733265730247822e+01 7.366510284233477295e-25
1.162760152632889721e+01 7.895845665978555548e-25
1.162788972470432114e+01 8.463198287508930299e-25
1.162819864204114495e+01 9.071295694379213752e-25
1.162852976785283943e+01 9.723060691110193841e-25
1.162888469873595731e+01 1.042162525545760855e-24
1.162926514606849082e+01 1.117034543478096508e-24
1.162967294426164955e+01 1.197281729224835563e-24
1.163011005960488120e+01 1.283289397537091105e-24
1.163057859974678543e+01 1.375470398389663115e-24
1.163108082385758912e+01 1.474267071915783238e-24
1.163161915352225684e+01 1.580153340244360321e-24
1.163219618441668324e+01 1.693636945513975278e-24
1.163281469882333319e+01 1.815261843980390235e-24
1.163347767904662433e+01 1.945610766704686396e-24
1.163418832179277551e+01 2.085307957993008572e-24
1.163495005358343093e+01 2.235022103422367553e-24
1.163576654727739701e+01 2.395469460010938493e-24
1.163664173978014382e+01 2.567417201824103257e-24
1.163757985102647119e+01 2.751686995097093444e-24
1.163858540432785915e+01 2.949158817736609763e-24
1.163966324818261633e+01 3.160775038930090539e-24
1.164081857965398825e+01 3.387544775397827902e-24
1.164205696942895507e+01 3.630548541757891017e-24
1.164338438867853576e+01 3.890943213321580072e-24
1.164480723784910587e+01 4.169967320570751977e-24
1.164633237752357964e+01 4.468946695488412694e-24
1.164796716150122258e+01 4.789300490797115578e-24
1.164971947225563298e+01 5.132547594106611023e-24
1.165159775894183625e+01 5.500313459798158550e-24
1.165361107813575536e+01 5.894337382370301810e-24
1.165576913750250654e+01 6.316480235712225086e-24
1.165808234260405740e+01 6.768732703515947707e-24
1.166056184707194987e+01 7.253224026637336857e-24
1.166321960638701505e+01 7.772231293745410406e-24
1.166606843552536787e+01 8.328189301882572842e-24
1.166912207074866892e+01 8.923701013778771598e-24
1.167239523583654304e+01 9.561548638610997222e-24
1.167590371308056163e+01 1.024470536257515408e-23
1.167966441938205335e+01 1.097634775491624260e-23
1.168369548782070311e+01 1.175986887392405585e-23
1.168801635508721404e+01 1.259889209584634977e-23
1.169264785520162242e+01 1.349728568747391823e-23
1.169761231996915640e+01 1.445917814034512356e-23
1.170293368665797473e+01 1.548897428091795043e-23
1.170863761341802700e+01 1.659137216655793210e-23
1.171475160299750762e+01 1.777138077167368672e-23
1.172130513535346452e+01 1.903433846159953109e-23
1.172832980979594453e+01 2.038593224372832732e-23
1.173585949735108080e+01 2.183221777576163881e-23
1.174393050407775796e+01 2.337964009950714922e-23
1.175258174612532969e+01 2.503505505519214847e-23
1.176185493737646581e+01 2.680575131555072287e-23
1.177179479057988587e+01 2.869947296065914115e-23
1.178244923294280433e+01 3.072444249332854686e-23
1.179386963722259019e+01 3.288938417052831083e-23
1.180611106943190336e+01 3.520354749839909441e-23
1.181923255435170539e+01 3.767673070664654281e-23
1.183329736013232214e+01 4.031930398195493369e-23
1.184837330335487238e+01 4.314223219933666785e-23
1.186453307602395135e+01 4.615709684444496355e-23
1.188185459606826733e+01 4.937611676865980440e-23
1.190042138303920538e+01 5.281216736164421091e-23
1.192032296081888632e+01 5.647879766299795524e-23
1.194165528927941189e+01 6.039024486516783149e-23
1.196452122697468035e+01 6.456144558393981986e-23
1.198903102709572543e+01 6.900804319052020091e-23
1.201530286908092471e+01 7.374639041065223030e-23
1.204346342844439022e+01 7.879354630180663707e-23
1.207364848757004872e+01 8.416726661979668616e-23
1.210600359041653640e+01 8.988598648235708377e-23
1.214068474428967548e+01 9.596879413055983686e-23
1.217785917206630941e+01 1.024353944813846428e-22
1.221770611849650301e+01 1.093060610587892177e-22
1.226041771447185802e+01 1.166015747892990167e-22
1.230619990342723824e+01 1.243431480554085141e-22
1.235527343434271863e+01 1.325523323205614561e-22
1.240787492613376841e+01 1.412509075788680928e-22
1.246425800856183130e+01 1.504607518475084612e-22
1.252469454516650060e+01 1.602036889176078107e-22
1.258947594411587012e+01 1.705013126187805546e-22
1.265891456329566189e+01 1.813747859431220933e-22
1.273334521641207218e+01 1.928446135263951995e-22
1.281312678737031874e+01 2.049303862086124939e-22
1.289864396071301300e+01 2.176504967043037605e-22
1.299030907646200461e+01 2.310218258156403518e-22
1.308856411830728383e+01 2.450593991297657708e-22
1.319388284472937656e+01 2.597760147640738225e-22
1.330677307333095527e+01 2.751818434667202470e-22
1.342777912939207141e+01 2.912840032477208696e-22
1.355748447045522909e+01 3.080861117078204918e-22
1.369651449959537004e+01 3.255878203413811370e-22
1.384553958093952275e+01 3.437843363025022506e-22
1.400527827197615771e+01 3.626659384191400971e-22
1.417650078823951532e+01 3.822174955876624148e-22
1.436003271707466844e+01 4.024179970398922997e-22
1.455675899839004117e+01 4.232401052959215047e-22
1.476762819159150020e+01 4.446497438387529847e-22
1.499365704927192766e+01 4.666057326023075365e-22
1.523593541970942944e+01 4.890594851768658185e-22
1.549563150181255367e+01 5.119547821260636632e-22
1.577399747785047168e+01 5.352276348976126618e-22
1.607237555112758542e+01 5.588062544212021927e-22
1.639220441771446701e+01 5.826111375573139696e-22
1.673502620344016378e+01 6.065552830421139532e-22
1.710249389959393795e+01 6.305445464409129278e-22
1.749637933318947702e+01 6.544781408788649676e-22
1.791858171022188628e+01 6.782492869982762956e-22
1.837113677311069182e+01 7.017460117683872522e-22
1.885622661648353215e+01 7.248520915533964418e-22
1.937619020862945618e+01 7.474481303695780559e-22
1.993353466935338503e+01 7.694127597038340192e-22
2.053094735861044029e+01 7.906239418167526020e-22
2.117130883420805532e+01 8.109603543174006771e-22
2.185770674105452827e+01 8.303028301782894132e-22
2.259345069892383862e+01 8.485358244469418602e-22
2.338208826052155587e+01 8.655488768686557777e-22
2.422742201679727359e+01 8.812380385883162773e-22
2.513352793198025026e+01 8.955072311253432937e-22
2.610477499674533064e+01 9.082695069393504213e-22
2.714584629427047702e+01 9.194481830939685985e-22
2.826176158076127365e+01 9.289778226979902431e-22
2.945790148931909158e+01 9.368050428241931152e-22
3.074003347385699669e+01 9.428891323054837208e-22
3.211433961815846061e+01 9.472024679860714926e-22
3.358744644416547231e+01 9.497307234472871828e-22
3.516645686322415543e+01 9.504728697154730839e-22
3.685898442434766054e+01 9.494409727838242002e-22
3.867319002463131739e+01 9.466597977507502003e-22
4.061782125882874794e+01 9.421662338308555322e-22
4.270225459782013644e+01 9.360085583001423134e-22
4.493654059934669931e+01 9.282455604997932094e-22
4.733145236900462294e+01 9.189455492850205521e-22
4.989853750516306974e+01 9.081852687454363065e-22
5.265017377827189904e+01 8.960487476531069939e-22
5.559962881302720916e+01 8.826261079560126613e-22
5.876112406116718745e+01 8.680123567950788783e-22
6.214990337335679271e+01 8.523061850697562962e-22
6.578230650079464681e+01 8.356087936120759474e-22
6.967584788094896453e+01 8.180227656630736225e-22
7.384930108730230813e+01 7.996510016931280747e-22
7.832278935030115008e+01 7.805957297820802152e-22
8.311788258597577794e+01 7.609576018835599003e-22
8.825770140007446685e+01 7.408348834384877786e-22
9.376702856919422402e+01 7.203227410606754088e-22
9.967242853643465139e+01 6.995126304638208873e-22
1.060023754977537180e+02 6.784917844891706511e-22
1.127873906966207045e+02 6.573427990662776239e-22
1.200601895889608670e+02 6.361433132195674535e-22
1.278558395879851872e+02 6.149657778307130070e-22
1.362119291495008042e+02 5.938773067784048781e-22
1.451687490129897355e+02 5.729396032896781084e-22
1.547694864723478645e+02 5.522089538289538711e-22
1.650604336130010097e+02 5.317362815946103944e-22
1.760912105194662729e+02 5.115672516564347895e-22
1.879150045295947962e+02 4.917424199170458671e-22
2.005888266891207650e+02 4.722974183819905061e-22
2.141737866430666486e+02 4.532631696437438812e-22
2.287353872894501023e+02 4.346661239930732574e-22
2.443438406160407226e+02 4.165285131390261202e-22
2.610744062430316603e+02 3.988686151213376437e-22
2.790077543039943748e+02 3.817010256149591600e-22
2.982303544148250012e+02 3.650369314381450176e-22
3.188348926061752877e+02 3.488843826689083991e-22
3.409207182297147938e+02 3.332485603388018963e-22
3.645943229930649636e+02 3.181320372000750532e-22
3.899698544331924950e+02 3.035350295469057491e-22
4.171696663040827389e+02 2.894556385106104294e-22
4.463249085325017518e+02 2.758900796412256930e-22
4.775761595864677247e+02 2.628328999338514326e-22
5.110741043055139698e+02 2.502771817591112576e-22
5.469802604610719072e+02 2.382147334151724378e-22
5.854677575502392983e+02 2.266362662369302358e-22
6.267221715780505065e+02 2.155315583793519344e-22
6.709424198533541812e+02 2.048896055400721455e-22
7.183417201127491580e+02 1.946987590046479459e-22
7.691486185971905343e+02 1.849468514898601204e-22
8.236080920384009687e+02 1.756213113294110439e-22
8.819827288685165740e+02 1.667092655955085521e-22
9.445539953484676516e+02 1.581976327819947365e-22
1.011623592720000033e+03 1.500732056926017393e-22


==> data/glow-discharge/glow-discharge.zero-ion-dig.Te.txt <==
5.483063448795399975e-07 5.794378427320517403e+03 5.794378427320514675e+03 5.794378427320519222e+03 5.794378427320511946e+03 5.794378427320524679e+03
4.934396342684208014e-06 5.938616939056963929e+03 5.935075987845528289e+03 5.942349586256228577e+03 5.926238942685669826e+03 5.953033353771420479e+03
1.370465245426229217e-05 6.364396165117278542e+03 6.350440417787213846e+03 6.379121137486199586e+03 6.315605237661446154e+03 6.421237207502641468e+03
2.685522775541966667e-05 7.051796198857225136e+03 7.021172053209002115e+03 7.084184099468718159e+03 6.944680391545035491e+03 7.176722445854053149e+03
4.438035396919955133e-05 7.970394367337890799e+03 7.917656527678820567e+03 8.026143204009518740e+03 7.786147361642805663e+03 8.185460138105710939e+03
6.627234399603568193e-05 9.082625699465690559e+03 9.003504130603439989e+03 9.166270813171799091e+03 8.806292572635678880e+03 9.405435518678719745e+03
9.252159528556382073e-05 1.034759964717869116e+04 1.023896289971868100e+04 1.046255810249400383e+04 9.968439397105952594e+03 1.079095987075957055e+04
1.231165940486222965e-04 1.172448225147941230e+04 1.158435746747591111e+04 1.187279806831730457e+04 1.123578617741319431e+04 1.229647665437192154e+04
1.580439203075819504e-04 1.317524207884432144e+04 1.300272827320595934e+04 1.335772177392424419e+04 1.257401530969264422e+04 1.387955413653659161e+04
1.972882537827815724e-04 1.466633558851452653e+04 1.446138916630494350e+04 1.488307597328680458e+04 1.395256589575884573e+04 1.550284587322116204e+04
2.408323806125257233e-04 1.616956917317757870e+04 1.593234037621097377e+04 1.641927144758121358e+04 1.534589757729824851e+04 1.713506980136733546e+04
2.886572009036386666e-04 1.766227008348564777e+04 1.739470113039041826e+04 1.794379150907148505e+04 1.673333506787875376e+04 1.875120143870273023e+04
3.407417371093166003e-04 1.912677553304590037e+04 1.883070302794877716e+04 1.943842358585781403e+04 1.809884214191954015e+04 2.033211985643712251e+04
3.970631432305693487e-04 2.055049763875593635e+04 2.022805922054626353e+04 2.089021759363304591e+04 1.943069250989544162e+04 2.186393069928935074e+04
4.575967148372304255e-04 2.192481527061628731e+04 2.157826620669979457e+04 2.229009382333918620e+04 2.072101391873106695e+04 2.333714863182271074e+04
5.223158999041431494e-04 2.324394056775352874e+04 2.287547625884133595e+04 2.363240977243704401e+04 2.196433919505531594e+04 2.474586303950743604e+04
5.911923104577453819e-04 2.450499048752689123e+04 2.411697239043433729e+04 2.491413903537873193e+04 2.315768935222071013e+04 2.608696507240811843e+04
6.641957350279822925e-04 2.570685611280647936e+04 2.530169829805047993e+04 2.613425061837434987e+04 2.429993459952143530e+04 2.735946951430859554e+04
7.412941519000532803e-04 2.685004188734279523e+04 2.642950641945149982e+04 2.729254689327370579e+04 2.539164924439760216e+04 2.856394562182355730e+04
8.224537431601886689e-04 2.793598140365445215e+04 2.750205311284478739e+04 2.839100862588705058e+04 2.643323621129998719e+04 2.970204570420029995e+04
9.076389095293152520e-04 2.896590936721501930e+04 2.852188367929996821e+04 2.943252672273437565e+04 2.742674605989395059e+04 3.077612212805219315e+04
9.968122859780655792e-04 2.994258354784331823e+04 2.949011855519673554e+04 3.041735762109780626e+04 2.837418833006458226e+04 3.178879660331032937e+04
1.089934758116320457e-03 3.086770637705565605e+04 3.040859507648110230e+04 3.134951579325403509e+04 2.927811198841920486e+04 3.274254420180214947e+04
1.186965479350078623e-03 3.174481743941987952e+04 3.128062870940687571e+04 3.223131926209010999e+04 3.014084184907721283e+04 3.363441022381668154e+04
1.287861888798105814e-03 3.257530073880980854e+04 3.210749323864647158e+04 3.306695681638564565e+04 3.096458039422737056e+04 3.447101598462963011e+04
1.392579729960563908e-03 3.336114830011067534e+04 3.289008557931668474e+04 3.385476655265525915e+04 3.175050884523313289e+04 3.525348532104304468e+04
1.501073070131361126e-03 3.410532526379676710e+04 3.363245101864193566e+04 3.459446434764567675e+04 3.249931739606988776e+04 3.598574721587973181e+04
1.613294320545759566e-03 3.480961278722152929e+04 3.433807242029663030e+04 3.529836885242023709e+04 3.321428076132407296e+04 3.666886923148049391e+04
1.729194257254382597e-03 3.547554256250790786e+04 3.500795137995475670e+04 3.596677531315121450e+04 3.389472761638418160e+04 3.730642793045867438e+04
1.848722042714457531e-03 3.610911443016845442e+04 3.564575345724580257e+04 3.659865841135730443e+04 3.454710368989453127e+04 3.792832565266528400e+04
1.971825248088854982e-03 3.670762975575761811e+04 3.624855810778455634e+04 3.719628400002876151e+04 3.516787681226735003e+04 3.853454111527308851e+04
2.098449876243095938e-03 3.725988721332120622e+04 3.680625451393747062e+04 3.774715940527095518e+04 3.571566208435392036e+04 3.907375569795909541e+04
2.228540385430291190e-03 3.774939503817682998e+04 3.729896654350126482e+04 3.822967249325127341e+04 3.621343331518399646e+04 3.956175704380057869e+04
2.362039713653577878e-03 3.814616237179620657e+04 3.769628838897700189e+04 3.862546432654513774e+04 3.663936482189141680e+04 3.993634144488154561e+04
2.498889303695404560e-03 3.844121747967423289e+04 3.798969948509451933e+04 3.892096382666266436e+04 3.695710953531972336e+04 4.022187191452505795e+04
2.639029128802657109e-03 3.863667430098646582e+04 3.818536653112705244e+04 3.911596391685939307e+04 3.715890547246197093e+04 4.046245948130830948e+04
2.782397719016377509e-03 3.875142969977496978e+04 3.830162188909852557e+04 3.923314638069801003e+04 3.727606610922324762e+04 4.060529179698562075e+04
2.928932188134524862e-03 3.880844181794256292e+04 3.835886651405181328e+04 3.928578250677253527e+04 3.735823407379769196e+04 4.063805652917123371e+04
3.078568261295932217e-03 3.882835389849160129e+04 3.837919582141230785e+04 3.929830468468323670e+04 3.740727727381025761e+04 4.061946155027807254e+04
3.231240303173393315e-03 3.882292119937444659e+04 3.837872374966528150e+04 3.928785364073252276e+04 3.743784045835788856e+04 4.060095900636942679e+04
3.386881346763481217e-03 3.880565817059948313e+04 3.836569888154856744e+04 3.926346604929078603e+04 3.744387372961657820e+04 4.057339881772462832e+04
3.545423122760495149e-03 3.878134536857777130e+04 3.834934580357115919e+04 3.923626290661469102e+04 3.746067031683265668e+04 4.049842719045985723e+04
3.706796089501626645e-03 3.875816231561672612e+04 3.832769906371962861e+04 3.920640538427299907e+04 3.746534232870771666e+04 4.044537052043238509e+04
3.870929463470233929e-03 3.873277385883341776e+04 3.830281335136434063e+04 3.917597823731083190e+04 3.744567009598836012e+04 4.036547081516229809e+04
4.037751250343842892e-03 3.870651504804938304e+04 3.827686284562840592e+04 3.915164437323574384e+04 3.739413303219459340e+04 4.034261387465635198e+04
4.207188276573211975e-03 3.867846899277699413e+04 3.824532526853742456e+04 3.912697549779168185e+04 3.736107743362658221e+04 4.035174644371915929e+04
4.379166221478693333e-03 3.865265127471288724e+04 3.820773457754078117e+04 3.911186909670740715e+04 3.724662459746917011e+04 4.034688940356044623e+04
4.553609649849729712e-03 3.862440369484976691e+04 3.816641886785302631e+04 3.910120987912378041e+04 3.712078203462820238e+04 4.036786844498755818e+04
4.730442045033223311e-03 3.860110256917196966e+04 3.811737750709132524e+04 3.909522107568261708e+04 3.699727411583690991e+04 4.037415942321070906e+04
4.909585842496288176e-03 3.857792163118314784e+04 3.806420481717668736e+04 3.909392753062082920e+04 3.689624041954897257e+04 4.042302866040646040e+04
5.090962463848590705e-03 3.855696748556906095e+04 3.800355211589707324e+04 3.910528021434582479e+04 3.678310294935882848e+04 4.049608306471066317e+04
5.274492351309459370e-03 3.853119508328378288e+04 3.794161277425971639e+04 3.911651351216726471e+04 3.662392823453764140e+04 4.058183069768029236e+04
5.460095002604531920e-03 3.850782981578414910e+04 3.787587429547788633e+04 3.913265897600854078e+04 3.646082602499753557e+04 4.068358190332054801e+04
5.647689006276724807e-03 3.848190046073534177e+04 3.780956105416693754e+04 3.915331355306047044e+04 3.629676076802727039e+04 4.075579135883405979e+04
5.837192077395986049e-03 3.846122061875590589e+04 3.773964951030346128e+04 3.917152728964231937e+04 3.612131556844309671e+04 4.084031305113696726e+04
6.028521093652194733e-03 3.843679537225358217e+04 3.767123971604875987e+04 3.919490595558047062e+04 3.595687184243773663e+04 4.095292348142123228e+04
6.221592131815327498e-03 3.841322990259722428e+04 3.760896445055456570e+04 3.921553046869330137e+04 3.581661907339316531e+04 4.109579010515185655e+04
6.416320504546998461e-03 3.839301573016530892e+04 3.754713672385831887e+04 3.924341750524126110e+04 3.569235474593064282e+04 4.118891450060193165e+04
6.612620797547085275e-03 3.837340342865219282e+04 3.748980673989340721e+04 3.927252756545934972e+04 3.557679754411946487e+04 4.131099675757894875e+04
6.810406907019299697e-03 3.835319551172463252e+04 3.743231607418006024e+04 3.929410895591662847e+04 3.544823213525965548e+04 4.144133009433887491e+04
7.009592077439133484e-03 3.833321814282915875e+04 3.737408985603017209e+04 3.931049203296223277e+04 3.530082695605928893e+04 4.155784537022250879e+04
7.210088939607707526e-03 3.831327568512305879e+04 3.732302239699424536e+04 3.933286703169132670e+04 3.517368198497945559e+04 4.164510855890371749e+04
7.411809548974791079e-03 3.829509154136195866e+04 3.727595545774300990e+04 3.934958147507453396e+04 3.505934042612151825e+04 4.173919180355610297e+04
7.614665424214192048e-03 3.828107865239890089e+04 3.723135351715530851e+04 3.936408480392640922e+04 3.495426936316698993e+04 4.182061385971168784e+04
7.818567586034573524e-03 3.826856754930684838e+04 3.718824241757560230e+04 3.938038753891560918e+04 3.485838318544183858e+04 4.190295423418038990e+04
8.023426596208738798e-03 3.825618283575973328e+04 3.714929746014826378e+04 3.939332995091094199e+04 3.476950567522447818e+04 4.198093727208599012e+04
8.229152596804166844e-03 3.824549120733104064e+04 3.711448381509358296e+04 3.940507356220959628e+04 3.467549291354956222e+04 4.204596898371401767e+04
8.435655349597691310e-03 3.823526637660767301e+04 3.708631705914746271e+04 3.941483879341853753e+04 3.459251027338315180e+04 4.210871201750265755e+04
8.642844275656955816e-03 3.822567127679433179e+04 3.706065937894809758e+04 3.942406741080123174e+04 3.452036480155008758e+04 4.216806786305624701e+04
8.850628495071333895e-03 3.822013714347972564e+04 3.703904650728900742e+04 3.943200125826214207e+04 3.447012857192896627e+04 4.221875440225833881e+04
9.058916866814854460e-03 3.821359472446803557e+04 3.702047139427094953e+04 3.943794820340326260e+04 3.443043771999009186e+04 4.226087335075850569e+04
9.267618028723683191e-03 3.820938897717611690e+04 3.700731158561440679e+04 3.944519597679356229e+04 3.439860187679030787e+04 4.229451142861636617e+04
9.476640437570561099e-03 3.820620788474909205e+04 3.699538818329471542e+04 3.945034392110206682e+04 3.437493718338175677e+04 4.231973920642877783e+04
9.685892409218717705e-03 3.820496851523197984e+04 3.698802775583505718e+04 3.945467924989708990e+04 3.435925840916836751e+04 4.233661035904213350e+04
9.895282158837542114e-03 3.820431243931429344e+04 3.698521751497012156e+04 3.945627970039984939e+04 3.435152859585930855e+04 4.234516096500198910e+04
1.010471784116245830e-02 3.820453965387215430e+04 3.698543913324051391e+04 3.945652228689161711e+04 3.435172934354002791e+04 4.234540914261103171e+04
1.031410759078128271e-02 3.820567425707159418e+04 3.698869420211805118e+04 3.945541587408621854e+04 3.435986089690675726e+04 4.233735475232243334e+04
1.052335956242943932e-02 3.820736799342161248e+04 3.699649947635886201e+04 3.945155707586657809e+04 3.437594207947405812e+04 4.232097938309502206e+04
1.073238197127631549e-02 3.821101808767516195e+04 3.700886801349068992e+04 3.944688657819113723e+04 3.440001014769431640e+04 4.229624644183210330e+04
1.094108313318514422e-02 3.821567936067006667e+04 3.702249382084016543e+04 3.944008343146923289e+04 3.443225038642371510e+04 4.226310149222899054e+04
1.114937150492866479e-02 3.822265142934031610e+04 3.704149444732513075e+04 3.943465117567772540e+04 3.447234633596728963e+04 4.222147275046051800e+04
1.135715572434304287e-02 3.822875087103445549e+04 3.706351082287413738e+04 3.942716612766098115e+04 3.452294468728337961e+04 4.217127181300712255e+04
1.156434465040230564e-02 3.823872959561111202e+04 3.708960328024179034e+04 3.941836057821306895e+04 3.459548858843628113e+04 4.211239461233589100e+04
1.177084740319583357e-02 3.824934620470867958e+04 3.711826566735471715e+04 3.940919465971239697e+04 3.467886708697371796e+04 4.205013719235344615e+04
1.197657340379126162e-02 3.826051973837181140e+04 3.715343438915802835e+04 3.939785476694634417e+04 3.477327063743559847e+04 4.198556376273743808e+04
1.218143241396542689e-02 3.827344721580172336e+04 3.719296181822224753e+04 3.938526607681034511e+04 3.486252964593451907e+04 4.190802009175287094e+04
1.238533457578580750e-02 3.828616787625998404e+04 3.723632106488884892e+04 3.936948478878300375e+04 3.495878282487561955e+04 4.182609519017094135e+04
1.258819045102520587e-02 3.830075413111519447e+04 3.728131229571446602e+04 3.935533616545367113e+04 3.506420216975324729e+04 4.174505999051007529e+04
1.278991106039229289e-02 3.831907512750586466e+04 3.732880354906228604e+04 3.933899932030788477e+04 3.517886677601904375e+04 4.165129612680872378e+04
1.299040792256086693e-02 3.833944646195580572e+04 3.738011228451369243e+04 3.931691081478160049e+04 3.530630062207778246e+04 4.156436169720213366e+04
1.318959309298069899e-02 3.835958608527988690e+04 3.743849816209071287e+04 3.930115735149155080e+04 3.545413372226824868e+04 4.144808636186772492e+04
1.338737920245291341e-02 3.838017116397303471e+04 3.749632619782089751e+04 3.927924627272416546e+04 3.558290376901982381e+04 4.131792284555239166e+04
1.358367949545300109e-02 3.839998846840093756e+04 3.755400081530796160e+04 3.925019227431034960e+04 3.569859343668993097e+04 4.119592808289216191e+04
1.377840786818467292e-02 3.842017779880855960e+04 3.761586648145390791e+04 3.922249810678597714e+04 3.582290785001582117e+04 4.110279117658858740e+04
1.397147890634780655e-02 3.844339367130373284e+04 3.767777122001811222e+04 3.920187439687305596e+04 3.596311746852388023e+04 4.095978284078190336e+04
1.416280792260401003e-02 3.846761460734251887e+04 3.774601898315633298e+04 3.917819360226916615e+04 3.612740455738755554e+04 4.084694186582662223e+04
1.435231099372327387e-02 3.848804878862654732e+04 3.781591542256218963e+04 3.915947653982075281e+04 3.630239420048127067e+04 4.076201741178180237e+04
1.453990499739546763e-02 3.851370874953045859e+04 3.788139970344876929e+04 3.913845956689737068e+04 3.646618018706590374e+04 4.068953926629764464e+04
1.472550764869053931e-02 3.853608869016191602e+04 3.794642974195221905e+04 3.912166993989374168e+04 3.662866533689233620e+04 4.058703478104290843e+04
1.490903753615140798e-02 3.856115208551756223e+04 3.800736096493367222e+04 3.910916939236915641e+04 3.678684966303197871e+04 4.050018751070478174e+04
1.509041415750371311e-02 3.858085513099598757e+04 3.806705157858967868e+04 3.909698963667462522e+04 3.689930207879958471e+04 4.042594559270620084e+04
1.526955795496677537e-02 3.860248791855363379e+04 3.811889934617403924e+04 3.909664711085521412e+04 3.699899079144454299e+04 4.037562228752351075e+04
1.544639035015026723e-02 3.862426995668685413e+04 3.816628801535494858e+04 3.910102268877851748e+04 3.712094583600439364e+04 4.036761990871338639e+04
1.562083377852130361e-02 3.865049953996347904e+04 3.820556175456174242e+04 3.910975799020520935e+04 3.724488741055318678e+04 4.034459590177895006e+04
1.579281172342678757e-02 3.867394705419952516e+04 3.824088172987036523e+04 3.912249211103990092e+04 3.735675068069676490e+04 4.034707386696582398e+04
1.596224874965615839e-02 3.869938055016682483e+04 3.826966175817916519e+04 3.914449485689941503e+04 3.738709784147491882e+04 4.033522514193395182e+04
1.612907053652976389e-02 3.872246908777207136e+04 3.829285863254561264e+04 3.916564538312432705e+04 3.743557028242386878e+04 4.035529278692988737e+04
1.629320391049837377e-02 3.874423400351997407e+04 3.831390758676324913e+04 3.919247062824662862e+04 3.745168209950909659e+04 4.043184281739439029e+04
1.645457687723950527e-02 3.876387280766404729e+04 3.833178106249773555e+04 3.921880784480158036e+04 3.744311754185261816e+04 4.048072584079139051e+04
1.661311865323652007e-02 3.878355925725122506e+04 3.834411946871686087e+04 3.924147443615394877e+04 3.742154340906561265e+04 4.055084230403316906e+04
1.676875969682660450e-02 3.879644581705993187e+04 3.835233033718910883e+04 3.926102084212601767e+04 3.741083980179625360e+04 4.057355346446243493e+04
1.692143173870406733e-02 3.879639853453931573e+04 3.834740691032124596e+04 3.926698603701555840e+04 3.737496552240584424e+04 4.058813797250157950e+04
1.707106781186547295e-02 3.877077703574734187e+04 3.832190295372886612e+04 3.924765775349519390e+04 3.732010220017178654e+04 4.060114083396289061e+04
1.721760228098362377e-02 3.870764328049916367e+04 3.825916237957196427e+04 3.918905350366192579e+04 3.723143040637343074e+04 4.056212720430199988e+04
1.736097087119733984e-02 3.858590645005205442e+04 3.813469867906795844e+04 3.906508342688203265e+04 3.710838788530942838e+04 4.041056818309216760e+04
1.750111069630459759e-02 3.838217145347164478e+04 3.793076483294200443e+04 3.886180005181056913e+04 3.689735983935999684e+04 4.016193362084189721e+04
1.763796028634642341e-02 3.807882981287474831e+04 3.762817917820700677e+04 3.855761585553500481e+04 3.657036158066509233e+04 3.987031998270058830e+04
1.777145961456971096e-02 3.767200084456957120e+04 3.722144529454434087e+04 3.815207771923392283e+04 3.613468820596457954e+04 3.948656798845830781e+04
1.790155012375690274e-02 3.717338742433104198e+04 3.672004593425148050e+04 3.766057537170845899e+04 3.563298784143912053e+04 3.899092416655173292e+04
1.802817475191114543e-02 3.661341668334241695e+04 3.615394176505474024e+04 3.710221749879330309e+04 3.507253062490552111e+04 3.844144376525500411e+04
1.815127795728554289e-02 3.600975772149445402e+04 3.554553444053940621e+04 3.649967626483562344e+04 3.444624014677944069e+04 3.783075063922523259e+04
1.827080574274561955e-02 3.537392819329765189e+04 3.490595763945308136e+04 3.586585221540436760e+04 3.379131575337082904e+04 3.721044832709354523e+04
1.838670567945423912e-02 3.470914565345954179e+04 3.423714828255365865e+04 3.519872320287211187e+04 3.311205549600860832e+04 3.657296592033805791e+04
1.849892692986863929e-02 3.400891960513731465e+04 3.353592231275812810e+04 3.449940005037827359e+04 3.239917995229354347e+04 3.589358943685800477e+04
1.860742027003943477e-02 3.327166411369640264e+04 3.280012898521703755e+04 3.376592901797801460e+04 3.165781060731967955e+04 3.516779557457593182e+04
1.871213811120189807e-02 3.249496429637138499e+04 3.202661150211349013e+04 3.298714505240585277e+04 3.088206710268099050e+04 3.439358440421055275e+04
1.881303452064992179e-02 3.167434790654979588e+04 3.120971380897362906e+04 3.216168526692029991e+04 3.006873897873797978e+04 3.356627294057652762e+04
1.891006524188367649e-02 3.080764409328203328e+04 3.034793668145356423e+04 3.128984595685470049e+04 2.921671072289981385e+04 3.268433401334743030e+04
1.900318771402193657e-02 2.989218193380069715e+04 2.943934904793090027e+04 3.036724018338149835e+04 2.832257971878267199e+04 3.173987006635979924e+04
1.909236109047068516e-02 2.892460235003759954e+04 2.848005077151955629e+04 2.939105464460803705e+04 2.738436468201253228e+04 3.073556737744543716e+04
1.917754625683981001e-02 2.790222450311660577e+04 2.746826518912483880e+04 2.835739865985224969e+04 2.639898423365753115e+04 2.966891311307153592e+04
1.925870584809994540e-02 2.682283001269911983e+04 2.640216043418054323e+04 2.726524534579158717e+04 2.536400169466599255e+04 2.853711112339992542e+04
1.933580426497201812e-02 2.568501634874764932e+04 2.527969794781153178e+04 2.611249494762396353e+04 2.427792250727843930e+04 2.733786333543710134e+04
1.940880768954225677e-02 2.448742070169499493e+04 2.409942459440248422e+04 2.489674082425687811e+04 2.314023646309639298e+04 2.606963283935346772e+04
1.947768410009585727e-02 2.323006398058691411e+04 2.286156963537946649e+04 2.361852458564665358e+04 2.195041035983393522e+04 2.473199034171946187e+04
1.954240328516276826e-02 2.191381011445785407e+04 2.156722504669251794e+04 2.227902758095403624e+04 2.070991150177856616e+04 2.332606147245713510e+04
1.960293685676943107e-02 2.054169766783047817e+04 2.021936194759052159e+04 2.088141030949581182e+04 1.942199073843500446e+04 2.185508324702600657e+04
1.965925826289068382e-02 1.911981804174496938e+04 1.882381047104865502e+04 1.943142969550753332e+04 1.809196335505737443e+04 2.032507615544936198e+04
1.971134279909635828e-02 1.765672320012234923e+04 1.738923005786280555e+04 1.793826391689683442e+04 1.672791967194631070e+04 1.874561630531099581e+04
1.975916761938747296e-02 1.616525498017764767e+04 1.592808596864337414e+04 1.641495492370142165e+04 1.534166052343610681e+04 1.713067061033212303e+04
1.980271174621721711e-02 1.466298466902630571e+04 1.445804192949637763e+04 1.487969673808075277e+04 1.394928507519891900e+04 1.549941701624209236e+04
1.984195607969242020e-02 1.317267930186050398e+04 1.300019769235446984e+04 1.335514443893101816e+04 1.257150969368644655e+04 1.387692357608695238e+04
1.987688340595137465e-02 1.172257624113477505e+04 1.158244297493473459e+04 1.187085842789804337e+04 1.123391514701958477e+04 1.229450506243119526e+04
1.990747840471443486e-02 1.034621230919404479e+04 1.023759490900498531e+04 1.046116275059439067e+04 9.967093686919339234e+03 1.078953148964525462e+04
1.993372765600396473e-02 9.081684182126495216e+03 9.002564196924606222e+03 9.165307885842334144e+03 8.805369341043999157e+03 9.404451020720578526e+03
1.995561964603079913e-02 7.969794870365840325e+03 7.917060621390904998e+03 8.025529171029054851e+03 7.785567060018575830e+03 8.184830808608911866e+03
1.997314477224457901e-02 7.051459532771896193e+03 7.020838852743891039e+03 7.083836550447776062e+03 6.944355390179754977e+03 7.176365926808802215e+03
1.998629534754573639e-02 6.364244975436873574e+03 6.350293263644992294e+03 6.378970715426156858e+03 6.315469635979585291e+03 6.421083893952877588e+03
1.999506560365731794e-02 5.938579787819618105e+03 5.935041557866797120e+03 5.942311862077533078e+03 5.926212574560327994e+03 5.952995035001339602e+03
1.999945169365512088e-02 5.794378427320517403e+03 5.794378427320512856e+03 5.794378427320521951e+03 5.794372464528503770e+03 5.794384592864322258e+03


==> data/glow-discharge/glow-discharge.zero-ion-dig.lumped.txt <==
5.483063448795399975e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.934396342684208014e-06 5.574354182268802500e+14 5.103810176163703125e+14 6.067812255794473750e+14 4.186538771533290000e+14 7.393838910362966250e+14
1.370465245426229217e-05 2.229408911958651500e+15 2.041220658038387250e+15 2.426762724963809000e+15 1.674367132302358000e+15 2.957092850485043000e+15
2.685522775541966667e-05 5.014925275380528000e+15 4.591611472203483000e+15 5.458861330312792000e+15 3.766396903241885500e+15 6.651802812371631000e+15
4.438035396919955133e-05 8.912336543152722000e+15 8.160050664544615000e+15 9.701283501337778000e+15 6.693512816950712000e+15 1.182132177347701200e+16
6.627234399603568193e-05 1.391935922068408800e+16 1.274445552439973200e+16 1.515154431438271800e+16 1.045400928587975800e+16 1.846261377761375200e+16
9.252159528556382073e-05 2.003310087978566000e+16 1.834218707418391600e+16 2.180649697623235200e+16 1.504572406973241400e+16 2.657183712460678800e+16
1.231165940486222965e-04 2.725009832703314800e+16 2.495008381531424400e+16 2.966237546023720400e+16 2.046606442362156800e+16 3.614440012985726400e+16
1.580439203075819504e-04 3.556637001264169600e+16 3.256450807711557200e+16 3.871485360804124000e+16 2.671204249055963600e+16 4.717503996880221600e+16
1.972882537827815724e-04 4.497747841193006400e+16 4.118140377695246400e+16 4.895911584791599200e+16 3.378031976761032400e+16 5.965791254107556000e+16
2.408323806125257233e-04 5.547859694247894400e+16 5.079636096044249600e+16 6.038992966897029600e+16 4.166725886633966400e+16 7.358666783402168000e+16
2.886572009036386666e-04 6.706460441992500000e+16 6.140470345362008800e+16 7.300174914064214400e+16 5.036899221664006400e+16 8.895457286932603200e+16
3.407417371093166003e-04 7.973021551428040000e+16 7.300160897580120000e+16 8.678886668317982400e+16 5.988151209698776800e+16 1.057547181311189920e+17
3.970631432305693487e-04 9.347013737032518400e+16 8.558225540908131200e+16 1.017456000950707040e+17 7.020077876489100800e+16 1.239802787475360480e+17
4.575967148372304255e-04 1.082792407113496640e+17 9.914198561596486400e+16 1.178664982234329600e+17 8.132284297819022400e+16 1.436247944334951520e+17
5.223158999041431494e-04 1.241527262855012480e+17 1.136764792283988640e+17 1.351465423158948160e+17 9.324397648847478400e+16 1.646824282679038080e+17
5.911923104577453819e-04 1.410869868657710560e+17 1.291819096815810400e+17 1.535813042223021120e+17 1.059607975130162560e+17 1.871481364487423360e+17
6.641957350279822925e-04 1.590795217126497920e+17 1.456550522701638720e+17 1.731670026761684480e+17 1.194703704445541280e+17 2.110176496419544000e+17
7.412941519000532803e-04 1.781266590037950080e+17 1.630932881425210240e+17 1.939003655959740480e+17 1.337702455874629280e+17 2.362871114815138880e+17
8.224537431601886689e-04 1.982235495221205120e+17 1.814944252949356800e+17 2.157781686746434880e+17 1.488583901082998720e+17 2.629521596910952320e+17
9.076389095293152520e-04 2.193680813173567680e+17 2.008562235619448000e+17 2.387962720638057920e+17 1.647329394653764480e+17 2.910061525191579520e+17
9.968122859780655792e-04 2.415616594395972160e+17 2.211693400858347840e+17 2.629479214527971520e+17 1.813916760952573120e+17 3.204371718068865920e+17
1.089934758116320457e-03 2.647911036000852800e+17 2.424242800821137920e+17 2.882203971476352640e+17 1.988311135300991040e+17 3.512233815168864640e+17
1.186965479350078623e-03 2.890447672953482240e+17 2.646093171022332480e+17 3.145942530628182400e+17 2.170450452666904000e+17 3.833263386571957760e+17
1.287861888798105814e-03 3.142931096418880000e+17 2.877053472136080640e+17 3.420319327329217920e+17 2.360224101868122240e+17 4.166821033460520320e+17
1.392579729960563908e-03 3.404732085959365120e+17 3.116984319069571200e+17 3.704760855174148480e+17 2.557443229173824320e+17 4.511902046680731520e+17
1.501073070131361126e-03 3.675673635840752640e+17 3.364910129041749120e+17 3.998478370939517440e+17 2.761800387867632960e+17 4.866993873094143360e+17
1.613294320545759566e-03 3.953670255720740480e+17 3.619738507786829440e+17 4.299821477148736640e+17 2.972814537205223680e+17 5.229877024803191040e+17
1.729194257254382597e-03 4.238137895921198080e+17 3.880900652576087040e+17 4.607702794463451520e+17 3.189756757598086400e+17 5.597383376909024640e+17
1.848722042714457531e-03 4.526644310088107520e+17 4.146298465571632000e+17 4.918377062646431360e+17 3.411554283494623360e+17 5.965148235324869120e+17
1.971825248088854982e-03 4.816086476843077120e+17 4.413197236969967360e+17 5.229040289202899200e+17 3.636670094575265920e+17 6.327368015867443200e+17
2.098449876243095938e-03 5.101706241203926400e+17 4.678635126012080000e+17 5.535516710139934080e+17 3.862956799122765440e+17 6.676602118021105920e+17
2.228540385430291190e-03 5.377818654476027520e+17 4.936565055132816000e+17 5.829683482189962240e+17 4.087502667776175360e+17 7.003730087441870080e+17
2.362039713653577878e-03 5.639108767806346240e+17 5.185214631319599360e+17 6.105901589797354240e+17 4.306529107787166080e+17 7.298249326331909120e+17
2.498889303695404560e-03 5.876430775657608960e+17 5.412393917393870720e+17 6.354341497955708160e+17 4.515443260386456320e+17 7.558407910451134720e+17
2.639029128802657109e-03 6.084633814546283520e+17 5.614105672379596160e+17 6.569014962052387840e+17 4.709139436335182720e+17 7.757442295049642240e+17
2.782397719016377509e-03 6.257073500494161920e+17 5.783850090766970880e+17 6.738618882045459200e+17 4.882533042021283200e+17 7.895099211162272000e+17
2.928932188134524862e-03 6.384126900304316160e+17 5.918218166045779200e+17 6.857241031860944640e+17 5.031166592410419840e+17 7.972039285427644160e+17
3.078568261295932217e-03 6.466064141853455360e+17 6.010452635354408960e+17 6.928320902459781120e+17 5.135820858198513280e+17 7.991345281442475520e+17
3.231240303173393315e-03 6.500092809447235840e+17 6.063211316913262080e+17 6.949985149202004480e+17 5.208282518343685760e+17 7.976591138057940480e+17
3.386881346763481217e-03 6.491767742912341760e+17 6.071605112616757760e+17 6.917740236817931520e+17 5.248615324271712000e+17 7.870062802172183040e+17
3.545423122760495149e-03 6.437818659876689920e+17 6.040411306509081600e+17 6.842381733097551360e+17 5.257930789892007680e+17 7.711833883221658880e+17
3.706796089501626645e-03 6.349212938276389120e+17 5.971603293637792000e+17 6.728359538055183360e+17 5.230261185405914880e+17 7.531644833447856640e+17
3.870929463470233929e-03 6.228411333075992320e+17 5.872556347790868480e+17 6.584003090840574720e+17 5.175131838633625600e+17 7.314049721550306560e+17
4.037751250343842892e-03 6.079912719526122240e+17 5.745015996869519360e+17 6.408772214721661440e+17 5.096884409051733120e+17 7.067349470065447680e+17
4.207188276573211975e-03 5.909263956341985280e+17 5.601893930268004480e+17 6.215631648299669760e+17 5.004201703498110720e+17 6.816955788884844800e+17
4.379166221478693333e-03 5.723663486839800960e+17 5.439796853239893120e+17 6.006054876004024320e+17 4.884934704795269120e+17 6.547751719622391040e+17
4.553609649849729712e-03 5.526665820225651200e+17 5.266148069128895360e+17 5.788682205734680320e+17 4.748675635210509440e+17 6.270099911527980800e+17
4.730442045033223311e-03 5.326939939762315520e+17 5.085010264604302080e+17 5.567474270043840640e+17 4.585421986778737920e+17 6.000683011255509760e+17
4.909585842496288176e-03 5.125731084312079360e+17 4.899851120100631680e+17 5.347087244830117760e+17 4.452472525344679040e+17 5.761839069817910400e+17
5.090962463848590705e-03 4.925875739742567680e+17 4.714072938094100480e+17 5.134870761664598400e+17 4.301095185571097600e+17 5.536877996775553920e+17
5.274492351309459370e-03 4.730856333825493760e+17 4.531314414808186240e+17 4.928351240151399680e+17 4.141994785198353920e+17 5.324870048790641920e+17
5.460095002604531920e-03 4.544323312351314560e+17 4.355935357953618560e+17 4.730497849352303360e+17 3.987723693906974720e+17 5.120425337970305920e+17
5.647689006276724807e-03 4.366372483914151680e+17 4.184851416117660160e+17 4.545103982051786880e+17 3.819583143742931840e+17 4.935525548192901760e+17
5.837192077395986049e-03 4.198378020318467840e+17 4.025408090581283200e+17 4.374160675374660480e+17 3.671746635094360960e+17 4.746214720564757120e+17
6.028521093652194733e-03 4.041694695650088960e+17 3.874777320923658240e+17 4.212562198852675840e+17 3.529726695150439040e+17 4.576392139729157120e+17
6.221592131815327498e-03 3.896723316418809600e+17 3.732871010601820800e+17 4.062587872589572480e+17 3.399668972847402880e+17 4.417402457578254080e+17
6.416320504546998461e-03 3.761474427870985600e+17 3.602484689892704000e+17 3.926152362536708480e+17 3.277776175140072320e+17 4.280284171388912000e+17
6.612620797547085275e-03 3.640014833550846720e+17 3.482355323578327040e+17 3.800525771165037440e+17 3.165844437990074240e+17 4.151193911222892160e+17
6.810406907019299697e-03 3.528115724993765120e+17 3.371298446357357440e+17 3.686018089429517440e+17 3.059129857984492160e+17 4.034388219222252160e+17
7.009592077439133484e-03 3.426449334594005120e+17 3.272499825607921920e+17 3.583698532015377280e+17 2.959538802470974080e+17 3.936157796324463360e+17
7.210088939607707526e-03 3.334943829620000000e+17 3.183305577255087360e+17 3.491844412730183680e+17 2.872004678286782080e+17 3.847029587811123840e+17
7.411809548974791079e-03 3.253494292263074560e+17 3.102025578089904000e+17 3.409745005665335680e+17 2.791517151841367040e+17 3.766630306127460480e+17
7.614665424214192048e-03 3.181445174298496640e+17 3.030328505324040320e+17 3.337166334882526080e+17 2.725504411012389760e+17 3.694542659872110080e+17
7.818567586034573524e-03 3.117784086757995520e+17 2.966020002968436480e+17 3.271630703124491520e+17 2.664284776197896320e+17 3.630328957315469440e+17
8.023426596208738798e-03 3.061118645875306240e+17 2.909620709547699200e+17 3.214034882124933760e+17 2.616429669503556800e+17 3.573549907338618880e+17
8.229152596804166844e-03 3.011657934327585280e+17 2.860975061121848640e+17 3.163867629768812800e+17 2.573010491749928640e+17 3.523779270892977920e+17
8.435655349597691310e-03 2.968771233249954560e+17 2.818516703828429760e+17 3.120026889913813120e+17 2.531009609452666560e+17 3.480615032884080000e+17
8.642844275656955816e-03 2.932073267936995840e+17 2.782574696273889280e+17 3.083063135533215360e+17 2.495447347213853120e+17 3.443687704008579840e+17
8.850628495071333895e-03 2.902145368283973760e+17 2.752496460639425280e+17 3.052316146303344640e+17 2.465843536452972160e+17 3.412666310514223360e+17
9.058916866814854460e-03 2.877468372808831040e+17 2.728143419026458560e+17 3.027591090127930240e+17 2.441789432907982720e+17 3.387262564588311040e+17
9.267618028723683191e-03 2.857907999749162560e+17 2.708737742421741120e+17 3.007398798517360000e+17 2.423774004593605120e+17 3.367233649027159680e+17
9.476640437570561099e-03 2.843536031342391040e+17 2.694660379971133120e+17 2.993127340042309760e+17 2.410903732725350720e+17 3.352383982854227200e+17
9.685892409218717705e-03 2.834138569467888960e+17 2.685232241487729280e+17 2.983233085892543360e+17 2.402414148261582720e+17 3.342566273587859200e+17
9.895282158837542114e-03 2.829463304009921280e+17 2.680622752393333760e+17 2.978511872419436800e+17 2.398196520795934720e+17 3.337682096822619520e+17
1.010471784116245830e-02 2.829463379369114560e+17 2.680622824783713920e+17 2.978511952865184000e+17 2.398196586196812480e+17 3.337682183652316160e+17
1.031410759078128271e-02 2.834138795555894720e+17 2.685232468276567360e+17 2.983233342937134720e+17 2.402414344840659840e+17 3.342566534600010240e+17
1.052335956242943932e-02 2.843536409612025600e+17 2.694660768644538240e+17 2.993127726248149120e+17 2.410904061605049600e+17 3.352384419609779200e+17
1.073238197127631549e-02 2.857908552925407040e+17 2.708738254083253120e+17 3.007399370631313280e+17 2.423774467620814400e+17 3.367234264101347200e+17
1.094108313318514422e-02 2.877469035056263040e+17 2.728144081486732160e+17 3.027591821702439040e+17 2.441790054433955520e+17 3.387263361532810240e+17
1.114937150492866479e-02 2.902146236259376000e+17 2.752497312338491520e+17 3.052317048965777280e+17 2.465844301716022720e+17 3.412667293803450880e+17
1.135715572434304287e-02 2.932074263697532800e+17 2.782575703376086400e+17 3.083064235862788480e+17 2.495448259367305920e+17 3.443688878973438720e+17
1.156434465040230564e-02 2.968772419809539200e+17 2.818517862407432640e+17 3.120028221193756160e+17 2.531010672031418240e+17 3.480616405634497280e+17
1.177084740319583357e-02 3.011659377293488000e+17 2.860976352042893440e+17 3.163869093934140800e+17 2.573011708582984960e+17 3.523780848232325120e+17
1.197657340379126162e-02 3.061120199726561920e+17 2.909622305680182400e+17 3.214036563182873600e+17 2.616430974937838400e+17 3.573551696671607040e+17
1.218143241396542689e-02 3.117785941704736000e+17 2.966021687000688640e+17 3.271632596031674880e+17 2.664286242702425600e+17 3.630330966555428480e+17
1.238533457578580750e-02 3.181447128077843200e+17 3.030330370664384000e+17 3.337168515861840000e+17 2.725506092524301120e+17 3.694544897352192000e+17
1.258819045102520587e-02 3.253496448846792960e+17 3.102027660330185600e+17 3.409747276647745920e+17 2.791519088159714560e+17 3.766632780523562240e+17
1.278991106039229289e-02 3.334946180378838400e+17 3.183307943745630080e+17 3.491846983236402560e+17 2.872006743970855680e+17 3.847032308085542400e+17
1.299040792256086693e-02 3.426451938478978560e+17 3.272502319861861760e+17 3.583701254205367680e+17 2.959540959364353920e+17 3.936160771702329600e+17
1.318959309298069899e-02 3.528118546434096640e+17 3.371301108026202880e+17 3.686021038424687360e+17 3.059132317663269120e+17 4.034391459188935040e+17
1.338737920245291341e-02 3.640017910604401920e+17 3.482358177831868160e+17 3.800528864359288960e+17 3.165847054182636160e+17 4.151197469307473280e+17
1.358367949545300109e-02 3.761477730495838080e+17 3.602487783783647360e+17 3.926155880958456960e+17 3.277778997136940800e+17 4.280288000324857600e+17
1.377840786818467292e-02 3.896726905388440960e+17 3.732874363353032960e+17 4.062591519942187520e+17 3.399671980705943680e+17 4.417406546735525760e+17
1.397147890634780655e-02 4.041698503500979200e+17 3.874781010977175040e+17 4.212566354636808320e+17 3.529729938683434240e+17 4.576396659681975040e+17
1.416280792260401003e-02 4.198382099859325440e+17 4.025412000976322560e+17 4.374164978057824000e+17 3.671750055570921600e+17 4.746219329251793280e+17
1.435231099372327387e-02 4.366376698270414720e+17 4.184855647115425920e+17 4.545108738825057920e+17 3.819586830857464320e+17 4.935530721683665280e+17
1.453990499739546763e-02 4.544327926449040640e+17 4.355939892662768000e+17 4.730502842405770240e+17 3.987728018835044480e+17 5.120430796919449600e+17
1.472550764869053931e-02 4.730860847640008320e+17 4.531319223446923520e+17 4.928356704373524480e+17 4.141999165977470080e+17 5.324875889382254720e+17
1.490903753615140798e-02 4.925881116275752960e+17 4.714077861434472320e+17 5.134876266020582400e+17 4.301099611548887680e+17 5.536884282743509120e+17
1.509041415750371311e-02 5.125736631827125760e+17 4.899856268739176960e+17 5.347092948772575360e+17 4.452478116117346560e+17 5.761845190917992960e+17
1.526955795496677537e-02 5.326945910197783680e+17 5.085016161818243200e+17 5.567480654543265280e+17 4.585427899983384960e+17 6.000689653995567360e+17
1.544639035015026723e-02 5.526672466253717760e+17 5.266154539744734720e+17 5.788688617092465920e+17 4.748681146229452800e+17 6.270106820459522560e+17
1.562083377852130361e-02 5.723670582432075520e+17 5.439804018832332800e+17 6.006062670518717440e+17 4.884941193281088640e+17 6.547759216237007360e+17
1.579281172342678757e-02 5.909271552350507520e+17 5.601901393061507200e+17 6.215639934386973440e+17 5.004208245511984640e+17 6.816963600813703680e+17
1.596224874965615839e-02 6.079921056761922560e+17 5.745024092254721920e+17 6.408780450387480320e+17 5.096891632041943040e+17 7.067358300955929600e+17
1.612907053652976389e-02 6.228420586550972160e+17 5.872564755533902080e+17 6.584012638834920960e+17 5.175139427795460480e+17 7.314059371968339200e+17
1.629320391049837377e-02 6.349222517926830080e+17 5.971612252230760960e+17 6.728369534175365120e+17 5.230269109726118400e+17 7.531655335584218880e+17
1.645457687723950527e-02 6.437828251399147520e+17 6.040420816775962880e+17 6.842392333434864640e+17 5.257939359147251840e+17 7.711845232453530880e+17
1.661311865323652007e-02 6.491777846550196480e+17 6.071614447364921600e+17 6.917751045026022400e+17 5.248624092480082560e+17 7.870074597750992640e+17
1.676875969682660450e-02 6.500103345107299840e+17 6.063221319912517120e+17 6.949996315869182720e+17 5.208291377246311040e+17 7.976603740206325760e+17
1.692143173870406733e-02 6.466074990117788160e+17 6.010462406622442240e+17 6.928332478840311040e+17 5.135829668071269120e+17 7.991358859056730880e+17
1.707106781186547295e-02 6.384137315541440000e+17 5.918228164028561920e+17 6.857252597816195840e+17 5.031174902419955200e+17 7.972052729836349440e+17
1.721760228098362377e-02 6.257084101300367360e+17 5.783859550824837120e+17 6.738630206253931520e+17 4.882540904025156480e+17 7.895112735695738880e+17
1.736097087119733984e-02 6.084643533399911680e+17 5.614114530299063680e+17 6.569025646534287360e+17 4.709146694142541440e+17 7.757455373647654400e+17
1.750111069630459759e-02 5.876439625637201920e+17 5.412401904153752960e+17 6.354351211573962240e+17 4.515449802340157440e+17 7.558420114458008320e+17
1.763796028634642341e-02 5.639116688520195200e+17 5.185221588360182400e+17 6.105910191143435520e+17 4.306534891306322560e+17 7.298260828312673280e+17
1.777145961456971096e-02 5.377825407717715840e+17 4.936571302177176320e+17 5.829690955771331840e+17 4.087507722336677120e+17 7.003740250182225920e+17
1.790155012375690274e-02 5.101711961054465920e+17 4.678640376234963840e+17 5.535523226512248960e+17 3.862961205536268800e+17 6.676610960536198400e+17
1.802817475191114543e-02 4.816091541884155520e+17 4.413201883074371200e+17 5.229045893676415360e+17 3.636673955198963200e+17 6.327375686659096320e+17
1.815127795728554289e-02 4.526648690844671360e+17 4.146302484439133440e+17 4.918382019444238080e+17 3.411557699002592640e+17 5.965154946470132480e+17
1.827080574274561955e-02 4.238141668038592640e+17 3.880904164582908160e+17 4.607707263782325120e+17 3.189759814926554240e+17 5.597389349749044480e+17
1.838670567945423912e-02 3.953673688561341440e+17 3.619741775480233600e+17 4.299825384535403520e+17 2.972817305490033920e+17 5.229882455415575040e+17
1.849892692986863929e-02 3.675677054902956160e+17 3.364912934454832000e+17 3.998481842580604800e+17 2.761802918063567040e+17 4.866998912354840320e+17
1.860742027003943477e-02 3.404735020012084480e+17 3.116987079371992320e+17 3.704764028261486720e+17 2.557445555758850240e+17 4.511906788766694400e+17
1.871213811120189807e-02 3.142933710944157440e+17 2.877056036139626240e+17 3.420322277400662400e+17 2.360226247022474880e+17 4.166825516963754240e+17
1.881303452064992179e-02 2.890450095721052800e+17 2.646095461599840640e+17 3.145945375771914880e+17 2.170452430918880320e+17 3.833267618303301120e+17
1.891006524188367649e-02 2.647913480035065920e+17 2.424244923107439680e+17 2.882206542405012480e+17 1.988312956688707520e+17 3.512237793045571840e+17
1.900318771402193657e-02 2.415618664091841280e+17 2.211695361136567360e+17 2.629481682358073920e+17 1.813918432809057600e+17 3.204375437779996160e+17
1.909236109047068516e-02 2.193682715141927040e+17 2.008564074415644800e+17 2.387965002156216320e+17 1.647330922712890880e+17 2.910064981565632640e+17
1.917754625683981001e-02 1.982237565899192320e+17 1.814945930978200960e+17 2.157783782392768000e+17 1.488585290349561280e+17 2.629524785204816320e+17
1.925870584809994540e-02 1.781268188488585920e+17 1.630934402709538880e+17 1.939005566705574080e+17 1.337703711213631040e+17 2.362874032095373440e+17
1.933580426497201812e-02 1.590796656337314240e+17 1.456551891762576320e+17 1.731671754786121920e+17 1.194704830931426080e+17 2.110179142462913600e+17
1.940880768954225677e-02 1.410871153931684320e+17 1.291820318891008800e+17 1.535814591180288640e+17 1.059608978208388960e+17 1.871483742107821440e+17
1.947768410009585727e-02 1.241528513704272320e+17 1.136765873360456640e+17 1.351466798191271680e+17 9.324406504127683200e+16 1.646826397630994880e+17
1.954240328516276826e-02 1.082793505319548480e+17 9.914208029496800000e+16 1.178666189898693760e+17 8.132292040210366400e+16 1.436249804959184640e+17
1.960293685676943107e-02 9.347023263941972800e+16 8.558233739449475200e+16 1.017457049031224320e+17 7.020084572180588000e+16 1.239804404416683360e+17
1.965925826289068382e-02 7.973029704974040000e+16 7.300167905840542400e+16 8.678895641813417600e+16 5.988156927986648800e+16 1.057548567177002560e+17
1.971134279909635828e-02 6.706467313088263200e+16 6.140476247300059200e+16 7.300182478397409600e+16 5.036904034556766400e+16 8.895468978016764800e+16
1.975916761938747296e-02 5.547865381720744800e+16 5.079640979981258400e+16 6.038999228948735200e+16 4.166729868498112000e+16 7.358676465259496000e+16
1.980271174621721711e-02 4.497752450331572800e+16 4.118144335711736800e+16 4.895916659241122400e+16 3.378035203929412400e+16 5.965799099507095200e+16
1.984195607969242020e-02 3.556640643095905600e+16 3.256453935630495200e+16 3.871489369942137600e+16 2.671206799799217200e+16 4.717510194069460800e+16
1.987688340595137465e-02 2.725012621842255200e+16 2.495010777406241600e+16 2.966240616495047600e+16 2.046608396233970400e+16 3.614444759144857600e+16
1.990747840471443486e-02 2.003312138083140400e+16 1.834220468473602000e+16 2.180651954532219200e+16 1.504573843136601200e+16 2.657187201232336800e+16
1.993372765600396473e-02 1.391937346004430800e+16 1.274446775594953600e+16 1.515155999011605400e+16 1.045401926092251200e+16 1.846263801120445200e+16
1.995561964603079913e-02 8.912345659043837000e+15 8.160058495040772000e+15 9.701293536790940000e+15 6.693519202857201000e+15 1.182133728815634800e+16
1.997314477224457901e-02 5.014930412663758000e+15 4.591615885223560000e+15 5.458866985756394000e+15 3.766400501980443000e+15 6.651811553307418000e+15
1.998629534754573639e-02 2.229411203723363500e+15 2.041222626837783500e+15 2.426765247840079500e+15 1.674368737663872750e+15 2.957096747459443500e+15
1.999506560365731794e-02 5.574359931429124375e+14 5.103815115468931875e+14 6.067818584583893750e+14 4.186542798695844375e+14 7.393848680481936250e+14
1.999945169365512088e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data/glow-discharge/glow-discharge.zero-ion-dig.nB.txt <==
5.483063448795399975e-07 3.223212785557995258e+22 3.223212783962763873e+22 3.223212787039779108e+22 3.223212780105112748e+22 3.223212790275955596e+22
4.934396342684208014e-06 3.223130953236804849e+22 3.223130402391505817e+22 3.223131479574807419e+22 3.223129158328196163e+22 3.223132633372495236e+22
1.370465245426229217e-05 3.222885959547180024e+22 3.222883772307932289e+22 3.222888050132267303e+22 3.222878832421540725e+22 3.222892642034930365e+22
2.685522775541966667e-05 3.222479316043156370e+22 3.222474427196509048e+22 3.222483979884652239e+22 3.222463415283868290e+22 3.222494247830199625e+22
4.438035396919955133e-05 3.221913522100058351e+22 3.221904922254814636e+22 3.221921724901384782e+22 3.221885583724313051e+22 3.221939826361296853e+22
6.627234399603568193e-05 3.221192056734996654e+22 3.221178798429766785e+22 3.221204698456746099e+22 3.221149064707558919e+22 3.221232686315517614e+22
9.252159528556382073e-05 3.220319349424768680e+22 3.220300621194055175e+22 3.220337257985983119e+22 3.220258611469406437e+22 3.220377048751440868e+22
1.231165940486222965e-04 3.219300763381178302e+22 3.219275812941739747e+22 3.219324727610231803e+22 3.219219964768208657e+22 3.219378013730758879e+22
1.580439203075819504e-04 3.218142650507325132e+22 3.218110732683475262e+22 3.218173230617994251e+22 3.218039806091991397e+22 3.218241520032099284e+22
1.972882537827815724e-04 3.216851994057291438e+22 3.216812867445325405e+22 3.216889665861907277e+22 3.216725654931641047e+22 3.216974304210612073e+22
2.408323806125257233e-04 3.215436743415850179e+22 3.215389956849140761e+22 3.215481714246189842e+22 3.215285603988933496e+22 3.215583855125025574e+22
2.886572009036386666e-04 3.213905299409883837e+22 3.213850902177083975e+22 3.213958069808616230e+22 3.213729604167165542e+22 3.214078190646544302e+22
3.407417371093166003e-04 3.212267298861492260e+22 3.212205192298096493e+22 3.212327625643883548e+22 3.212067186296786151e+22 3.212466063057305259e+22
3.970631432305693487e-04 3.210532273416355342e+22 3.210462647535971546e+22 3.210600412612985566e+22 3.210308808008329383e+22 3.210756946331130502e+22
4.575967148372304255e-04 3.208711072296525523e+22 3.208634101737234157e+22 3.208786123677665906e+22 3.208462868730773242e+22 3.208960708201519094e+22
5.223158999041431494e-04 3.206813878324507443e+22 3.206730632824258717e+22 3.206895763715072931e+22 3.206544343732501401e+22 3.207087635350014657e+22
5.911923104577453819e-04 3.204852410359999155e+22 3.204762959140236558e+22 3.204940281167789162e+22 3.204565358957820694e+22 3.205148347095445615e+22
6.641957350279822925e-04 3.202837509218961562e+22 3.202743321741150388e+22 3.202931085406629370e+22 3.202537225316933095e+22 3.203153701275143923e+22
7.412941519000532803e-04 3.200781343626105350e+22 3.200682948655009130e+22 3.200879171650367940e+22 3.200473464941644979e+22 3.201114691351207530e+22
8.224537431601886689e-04 3.198695886499698704e+22 3.198593887379058275e+22 3.198796268244485066e+22 3.198380252385458205e+22 3.199042333599273583e+22
9.076389095293152520e-04 3.196591920015814427e+22 3.196488049887016491e+22 3.196692770400965650e+22 3.196274732357125774e+22 3.196945504594576173e+22
9.968122859780655792e-04 3.194480148872604051e+22 3.194376446194770510e+22 3.194581240570574589e+22 3.194160727307367481e+22 3.194839102644080660e+22
1.089934758116320457e-03 3.192371227454068910e+22 3.192269839611300990e+22 3.192471930119959609e+22 3.192060889957446713e+22 3.192727997542318473e+22
1.186965479350078623e-03 3.190276328682338805e+22 3.190177944542689991e+22 3.190374288385714736e+22 3.189976800428817174e+22 3.190631862582111738e+22
1.287861888798105814e-03 3.188203464736603793e+22 3.188110274132461591e+22 3.188298453063178597e+22 3.187910949950812743e+22 3.188550652715549590e+22
1.392579729960563908e-03 3.186162057636732731e+22 3.186073577001008392e+22 3.186252811603980740e+22 3.185879727524360801e+22 3.186493322908749372e+22
1.501073070131361126e-03 3.184157240581489374e+22 3.184075245439871772e+22 3.184243319850446252e+22 3.183894757473605648e+22 3.184474403663822769e+22
1.613294320545759566e-03 3.182196748414381929e+22 3.182118870537420040e+22 3.182278318272604327e+22 3.181945374422947018e+22 3.182499109792419886e+22
1.729194257254382597e-03 3.180282544925538517e+22 3.180207448467219415e+22 3.180360312758474899e+22 3.180036547762552675e+22 3.180566092643139427e+22
1.848722042714457531e-03 3.178415613852427433e+22 3.178338605878073727e+22 3.178489858493579159e+22 3.178155632496578501e+22 3.178682465582809560e+22
1.971825248088854982e-03 3.176593593617223149e+22 3.176511594628533715e+22 3.176671006649534015e+22 3.176308174790353066e+22 3.176851426598053950e+22
2.098449876243095938e-03 3.174811089087969309e+22 3.174720712458933948e+22 3.174894954643587282e+22 3.174501530444269984e+22 3.175060782698836525e+22
2.228540385430291190e-03 3.173062039532763454e+22 3.172960300965220581e+22 3.173157013984081923e+22 3.172714409947075025e+22 3.173350137878671891e+22
2.362039713653577878e-03 3.171337825624949732e+22 3.171222112447217271e+22 3.171446900956732169e+22 3.170944965247603468e+22 3.171660634315306094e+22
2.498889303695404560e-03 3.169631337441220205e+22 3.169500144388941021e+22 3.169755174191644017e+22 3.169194313990095975e+22 3.170011593316450383e+22
2.639029128802657109e-03 3.167933644658009807e+22 3.167788191771049905e+22 3.168075737440382144e+22 3.167452913101685182e+22 3.168379325780151868e+22
2.782397719016377509e-03 3.166241944742900059e+22 3.166079885418918681e+22 3.166402450809735139e+22 3.165713545131569709e+22 3.166756872409592522e+22
2.928932188134524862e-03 3.164553094818179318e+22 3.164372562575755103e+22 3.164730778961485758e+22 3.163968937613927750e+22 3.165138640694375612e+22
3.078568261295932217e-03 3.162865219728859726e+22 3.162666155593505230e+22 3.163061057965140843e+22 3.162219049069132015e+22 3.163522424279595903e+22
3.231240303173393315e-03 3.161179948540800428e+22 3.160960069684552113e+22 3.161394805794340969e+22 3.160470651648507642e+22 3.161911094807845090e+22
3.386881346763481217e-03 3.159494469292223418e+22 3.159256057797620112e+22 3.159730834000768192e+22 3.158723568463818575e+22 3.160300119385934345e+22
3.545423122760495149e-03 3.157811804717314998e+22 3.157554513051711334e+22 3.158070710205340346e+22 3.156979194475489683e+22 3.158695256213603693e+22
3.706796089501626645e-03 3.156135647287181731e+22 3.155858204709321127e+22 3.156416532877627569e+22 3.155239329774039151e+22 3.157095875299904166e+22
3.870929463470233929e-03 3.154466099831100985e+22 3.154168306418487552e+22 3.154766137720488067e+22 3.153506094074101236e+22 3.155506182502763358e+22
4.037751250343842892e-03 3.152805464198019128e+22 3.152486066882068926e+22 3.153126643318388267e+22 3.151781870718734775e+22 3.153920889677760011e+22
4.207188276573211975e-03 3.151156563431098889e+22 3.150817578072202963e+22 3.151498996453666403e+22 3.150069264931335700e+22 3.152343103190064117e+22
4.379166221478693333e-03 3.149522735232085656e+22 3.149161039166687727e+22 3.149886148049023428e+22 3.148372370382400992e+22 3.150777013945610797e+22
4.553609649849729712e-03 3.147907032337793155e+22 3.147524318062848455e+22 3.148291634789600566e+22 3.146690236209593267e+22 3.149231361902820458e+22
4.730442045033223311e-03 3.146310742567101347e+22 3.145907147883037275e+22 3.146716326188928100e+22 3.145029847656732348e+22 3.147708925895730686e+22
4.909585842496288176e-03 3.144736847760610820e+22 3.144312396962719806e+22 3.145164549560708628e+22 3.143393094691741866e+22 3.146209233095757293e+22
5.090962463848590705e-03 3.143190183383204993e+22 3.142743993304592941e+22 3.143637852084889243e+22 3.141779611125493740e+22 3.144735265427545496e+22
5.274492351309459370e-03 3.141672222896222844e+22 3.141205588940338024e+22 3.142140396733187752e+22 3.140192427569644254e+22 3.143290055187569102e+22
5.460095002604531920e-03 3.140188260151162254e+22 3.139701659991183196e+22 3.140677989870203830e+22 3.138638982901387808e+22 3.141876663621391063e+22
5.647689006276724807e-03 3.138739729213861501e+22 3.138232896960467252e+22 3.139250325987484343e+22 3.137122703773229331e+22 3.140498160858935224e+22
5.837192077395986049e-03 3.137331598302468951e+22 3.136802855193924547e+22 3.137860418434258226e+22 3.135654622189466105e+22 3.139156805203950096e+22
6.028521093652194733e-03 3.135964793958023614e+22 3.135417692702130569e+22 3.136512438987169517e+22 3.134232163510156421e+22 3.137854702696186407e+22
6.221592131815327498e-03 3.134644288037861301e+22 3.134077702421398684e+22 3.135210995479094074e+22 3.132856776060243752e+22 3.136596636526218052e+22
6.416320504546998461e-03 3.133372326281107368e+22 3.132787059261278100e+22 3.133956898126415738e+22 3.131531755775798437e+22 3.135385545558599716e+22
6.612620797547085275e-03 3.132151836791845945e+22 3.131548010153084820e+22 3.132754469873595397e+22 3.130260329429659235e+22 3.134224294099811513e+22
6.810406907019299697e-03 3.130984794914014469e+22 3.130364604587946331e+22 3.131605664459912328e+22 3.129045638493803800e+22 3.133115658605057540e+22
7.009592077439133484e-03 3.129877425257890343e+22 3.129239401812312300e+22 3.130514004170006698e+22 3.127890723674506920e+22 3.132062315239115745e+22
7.210088939607707526e-03 3.128829598482357132e+22 3.128176378476551471e+22 3.129482319328940183e+22 3.126798510193876822e+22 3.131066828301841046e+22
7.411809548974791079e-03 3.127845269401542381e+22 3.127177066781789599e+22 3.128512661638919225e+22 3.125771793806659682e+22 3.130131639426814575e+22
7.614665424214192048e-03 3.126926684801868182e+22 3.126243742749283687e+22 3.127607075402454716e+22 3.124813227619795337e+22 3.129259057573259117e+22
7.818567586034573524e-03 3.126075751504185550e+22 3.125380161476034455e+22 3.126769497497223456e+22 3.123925309708309837e+22 3.128451249740745540e+22
8.023426596208738798e-03 3.125294821432997236e+22 3.124587058295410891e+22 3.126001322328125656e+22 3.123110371587655519e+22 3.127710232432825755e+22
8.229152596804166844e-03 3.124586118310770246e+22 3.123867408814099661e+22 3.125302820725681082e+22 3.122370567536397569e+22 3.127037863818317267e+22
8.435655349597691310e-03 3.123951431204803392e+22 3.123222727299286067e+22 3.124677732351984271e+22 3.121707864820742619e+22 3.126435836621034724e+22
8.642844275656955816e-03 3.123392297067500641e+22 3.122655079506020978e+22 3.124126807096269000e+22 3.121124034817349281e+22 3.125905671700066232e+22
8.850628495071333895e-03 3.122910347469155992e+22 3.122166190249403325e+22 3.123652880410095911e+22 3.120620645077644162e+22 3.125448712348820413e+22
9.058916866814854460e-03 3.122506770402140960e+22 3.121757181148610219e+22 3.123255972815241531e+22 3.120199052331835615e+22 3.125066119286262386e+22
9.267618028723683191e-03 3.122182625473836194e+22 3.121428659284564823e+22 3.122936989193157686e+22 3.119860396467522686e+22 3.124758866365826204e+22
9.476640437570561099e-03 3.121938818211638149e+22 3.121181498225895408e+22 3.122697170702511269e+22 3.119605595482051995e+22 3.124527736984426670e+22
9.685892409218717705e-03 3.121775833244246213e+22 3.121016237233780713e+22 3.122536937161884277e+22 3.119435341434097081e+22 3.124373321211606729e+22
9.895282158837542114e-03 3.121694258479147411e+22 3.120933366971727924e+22 3.122456713905426766e+22 3.119350097394590233e+22 3.124296013628321248e+22
1.010471784116245830e-02 3.121694256613895963e+22 3.120933365080306955e+22 3.122456712054490058e+22 3.119350095412177614e+22 3.124296011888144784e+22
1.031410759078128271e-02 3.121775827654069453e+22 3.121016231565565991e+22 3.122536931614495290e+22 3.119435335493569269e+22 3.124373315995587052e+22
1.052335956242943932e-02 3.121938808790847586e+22 3.121181488630551754e+22 3.122697161475440928e+22 3.119605585603915783e+22 3.124527728306576530e+22
1.073238197127631549e-02 3.122182612498432551e+22 3.121428645895664461e+22 3.122936976507241549e+22 3.119860382687332768e+22 3.124758854250632367e+22
1.094108313318514422e-02 3.122506753793783444e+22 3.121757164013860002e+22 3.123255956472724875e+22 3.120199034701907545e+22 3.125066103770290795e+22
1.114937150492866479e-02 3.122910327289440476e+22 3.122166169434560292e+22 3.123652860224536891e+22 3.120620623669675373e+22 3.125448693482939587e+22
1.135715572434304287e-02 3.123392273398041988e+22 3.122655055033628256e+22 3.124126783672503868e+22 3.121124009725406269e+22 3.125905649552260805e+22
1.156434465040230564e-02 3.123951403892955782e+22 3.123222699872935635e+22 3.124677706155985941e+22 3.121707836165019874e+22 3.126435811279710559e+22
1.177084740319583357e-02 3.124586087995962871e+22 3.123867378107170580e+22 3.125302791643495347e+22 3.122370535467153097e+22 3.127037835395914845e+22
1.197657340379126162e-02 3.125294788360614078e+22 3.124587024436792446e+22 3.126001289215577843e+22 3.123110336289337193e+22 3.127710201069680198e+22
1.218143241396542689e-02 3.126075715412402215e+22 3.125380124715169874e+22 3.126769460237136875e+22 3.123925271403625552e+22 3.128451215609141238e+22
1.238533457578580750e-02 3.126926645869174116e+22 3.126243702538890117e+22 3.127607036716399146e+22 3.124813186573906058e+22 3.129259020881622362e+22
1.258819045102520587e-02 3.127845227859162012e+22 3.127177025489617080e+22 3.128512620274853819e+22 3.125771750330667840e+22 3.130131600423510239e+22
1.278991106039229289e-02 3.128829554416613432e+22 3.128176334196925530e+22 3.129482276789483995e+22 3.126798464648039157e+22 3.131066787278848052e+22
1.299040792256086693e-02 3.129877380244996882e+22 3.129239355068421610e+22 3.130513960163944589e+22 3.127890676470485143e+22 3.132062272535197542e+22
1.318959309298069899e-02 3.130984748072610824e+22 3.130364556799197053e+22 3.131605618671445082e+22 3.129045590096017254e+22 3.133115614608105878e+22
1.338737920245291341e-02 3.132151789906077050e+22 3.131547962890476585e+22 3.132754423940230047e+22 3.130260280355188009e+22 3.134224249248322840e+22
1.358367949545300109e-02 3.133372278943096871e+22 3.132787011144417228e+22 3.133956851374115049e+22 3.131531706592857057e+22 3.135385500342005688e+22
1.377840786818467292e-02 3.134644240631734888e+22 3.134077656309302297e+22 3.135210948749747552e+22 3.132856727384730947e+22 3.136596591483676734e+22
1.397147890634780655e-02 3.135964748043327950e+22 3.135417645334533872e+22 3.136512393337237615e+22 3.134232116000415180e+22 3.137854658413592157e+22
1.416280792260401003e-02 3.137331553707269449e+22 3.136802811640119558e+22 3.137860375542324055e+22 3.135654576538467592e+22 3.139156762308870616e+22
1.435231099372327387e-02 3.138739687048117800e+22 3.138232855658057276e+22 3.139250284829330742e+22 3.137122661082692636e+22 3.140498120350353483e+22
1.453990499739546763e-02 3.140188221361590003e+22 3.139701620732424356e+22 3.140677951367068149e+22 3.138638943492107561e+22 3.141876625895372672e+22
1.472550764869053931e-02 3.141672187948559237e+22 3.141205553173271832e+22 3.142140361780052676e+22 3.140192392153281855e+22 3.143290020945615598e+22
1.490903753615140798e-02 3.143190153222489637e+22 3.142743962518584453e+22 3.143637822547096397e+22 3.141779580388517085e+22 3.144735235365349307e+22
1.509041415750371311e-02 3.144736822515716221e+22 3.144312371695282081e+22 3.145164524358246964e+22 3.143393069590099945e+22 3.146209207882713399e+22
1.526955795496677537e-02 3.146310723361793953e+22 3.145907128016751192e+22 3.146716306783179112e+22 3.145029828589881446e+22 3.147708906151093679e+22
1.544639035015026723e-02 3.147907019741182978e+22 3.147524305165228179e+22 3.148291621981114702e+22 3.146690223664377155e+22 3.149231348167590543e+22
1.562083377852130361e-02 3.149522729169486401e+22 3.149161033324020997e+22 3.149886141451213786e+22 3.148372364271728722e+22 3.150777008102040194e+22
1.579281172342678757e-02 3.151156564200401351e+22 3.150817579146405321e+22 3.151498996764213510e+22 3.150069266340314821e+22 3.152343104004979216e+22
1.596224874965615839e-02 3.152805472267351255e+22 3.152486075050781730e+22 3.153126650793050715e+22 3.151781879212905018e+22 3.153920897583101143e+22
1.612907053652976389e-02 3.154466114634100454e+22 3.154168321172269380e+22 3.154766152011876821e+22 3.153506109454516696e+22 3.155506196705674527e+22
1.629320391049837377e-02 3.156135666931969137e+22 3.155858225181759216e+22 3.156416553689746401e+22 3.155239351621558416e+22 3.157095896135022045e+22
1.645457687723950527e-02 3.157811831489851870e+22 3.157554540731180882e+22 3.158070737777145047e+22 3.156979222150431061e+22 3.158695283691083950e+22
1.661311865323652007e-02 3.159494500818691817e+22 3.159256090187222588e+22 3.159730865872347700e+22 3.158723601114149054e+22 3.160300149416663187e+22
1.676875969682660450e-02 3.161179986623627002e+22 3.160960105141016671e+22 3.161394840908504184e+22 3.160470688221878865e+22 3.161911133066886958e+22
1.692143173870406733e-02 3.162865256410290061e+22 3.162666194371691623e+22 3.163061096813296196e+22 3.162219088325535754e+22 3.163522462242516972e+22
1.707106781186547295e-02 3.164553136448415256e+22 3.164372602240382062e+22 3.164730818673133381e+22 3.163968976816053420e+22 3.165138680389189396e+22
1.721760228098362377e-02 3.166241984368829111e+22 3.166079926371030873e+22 3.166402491050648981e+22 3.165713590791557874e+22 3.166756913726998813e+22
1.736097087119733984e-02 3.167933683426329939e+22 3.167788231398222148e+22 3.168075776887631747e+22 3.167452953431274999e+22 3.168379365609498372e+22
1.750111069630459759e-02 3.169631372913524552e+22 3.169500181728391804e+22 3.169755211332787267e+22 3.169194350854053613e+22 3.170011627691859509e+22
1.763796028634642341e-02 3.171337857202689304e+22 3.171222145420363196e+22 3.171446932174714962e+22 3.170944996653268363e+22 3.171660664905942224e+22
1.777145961456971096e-02 3.173062064085573147e+22 3.172960327146170588e+22 3.173157039549687267e+22 3.172714435795214978e+22 3.173350161952304162e+22
1.790155012375690274e-02 3.174811107382673592e+22 3.174720731580444180e+22 3.174894973366745589e+22 3.174501551044150742e+22 3.175060800683952518e+22
1.802817475191114543e-02 3.176593603965155384e+22 3.176511605766386772e+22 3.176671017948088893e+22 3.176308185863235096e+22 3.176851437098499467e+22
1.815127795728554289e-02 3.178415615974647949e+22 3.178338608619100045e+22 3.178489860722976725e+22 3.178155634660467330e+22 3.178682467251846434e+22
1.827080574274561955e-02 3.180282535746126375e+22 3.180207439857881973e+22 3.180360303967831536e+22 3.180036538679270205e+22 3.180566084343877232e+22
1.838670567945423912e-02 3.182196728151002212e+22 3.182118849667688248e+22 3.182278298581112508e+22 3.181945353088797560e+22 3.182499090005370497e+22
1.849892692986863929e-02 3.184157207662933993e+22 3.184075211443599206e+22 3.184243287418802589e+22 3.183894722570400406e+22 3.184474371808171550e+22
1.860742027003943477e-02 3.186162012365804850e+22 3.186073531784419397e+22 3.186252767453060373e+22 3.185879680614709120e+22 3.186493279473100023e+22
1.871213811120189807e-02 3.188203408181109876e+22 3.188110216847129418e+22 3.188298396409342512e+22 3.187910891555072980e+22 3.188550598751927088e+22
1.881303452064992179e-02 3.190276263069028975e+22 3.190177878621053518e+22 3.190374223439705250e+22 3.189976729748320865e+22 3.190631800150626088e+22
1.891006524188367649e-02 3.192371153455174333e+22 3.192269766179313995e+22 3.192471857353352387e+22 3.192060812214025165e+22 3.192727928865707524e+22
1.900318771402193657e-02 3.194480069379375917e+22 3.194376364187692145e+22 3.194581162027069001e+22 3.194160647164741550e+22 3.194839027427294419e+22
1.909236109047068516e-02 3.196591836543845610e+22 3.196487963385488894e+22 3.196692688212816246e+22 3.196274644004064199e+22 3.196945425256636272e+22
1.917754625683981001e-02 3.198695800204192383e+22 3.198593798054966251e+22 3.198796183981082123e+22 3.198380160276706519e+22 3.199042250814596422e+22
1.925870584809994540e-02 3.200781254208632180e+22 3.200682857470757542e+22 3.200879084591078441e+22 3.200473369326909810e+22 3.201114606585671320e+22
1.933580426497201812e-02 3.202837418335449540e+22 3.202743229659153328e+22 3.202930997487872875e+22 3.202537128119796918e+22 3.203153615259351541e+22
1.940880768954225677e-02 3.204852319655829701e+22 3.204762865590955357e+22 3.204940191669407449e+22 3.204565261869220102e+22 3.205148260384076569e+22
1.947768410009585727e-02 3.206813786811906864e+22 3.206730539849871471e+22 3.206895673943975055e+22 3.206544246163103128e+22 3.207087548359531876e+22
1.954240328516276826e-02 3.208710980311958789e+22 3.208634007780061925e+22 3.208786033548727629e+22 3.208462771917075723e+22 3.208960621241636277e+22
1.960293685676943107e-02 3.210532182010571103e+22 3.210462553169507805e+22 3.210600323470632314e+22 3.210308711369969290e+22 3.210756859628800600e+22
1.965925826289068382e-02 3.212267207884146947e+22 3.212205098240681234e+22 3.212327536601349698e+22 3.212067088550621872e+22 3.212465976774791214e+22
1.971134279909635828e-02 3.213905208759808741e+22 3.213850808737412101e+22 3.213957980446554849e+22 3.213729506909114230e+22 3.214078104893112346e+22
1.975916761938747296e-02 3.215436653357251219e+22 3.215389865138730513e+22 3.215481625811244968e+22 3.215285507292847197e+22 3.215583769846725214e+22
1.980271174621721711e-02 3.216851904987451831e+22 3.216812776148799848e+22 3.216889577992760590e+22 3.216725560376119054e+22 3.216974219576067333e+22
1.984195607969242020e-02 3.218142562056636937e+22 3.218110642109257508e+22 3.218173143334199597e+22 3.218039711115698504e+22 3.218241436181665415e+22
1.987688340595137465e-02 3.219300674843745190e+22 3.219275722890637266e+22 3.219324640725110777e+22 3.219219869754940457e+22 3.219377929932232039e+22
1.990747840471443486e-02 3.220319258639720881e+22 3.220300528112067674e+22 3.220337168879864460e+22 3.220258513753616050e+22 3.220376962654898068e+22
1.993372765600396473e-02 3.221191964340300808e+22 3.221178703305497169e+22 3.221204607430611383e+22 3.221148964755308177e+22 3.221232598325188257e+22
1.995561964603079913e-02 3.221913437447672719e+22 3.221904835010656154e+22 3.221921641191264643e+22 3.221885492400852094e+22 3.221939746017802348e+22
1.997314477224457901e-02 3.222479254099150766e+22 3.222474364542019804e+22 3.222483919619145440e+22 3.222463349057028673e+22 3.222494189589543413e+22
1.998629534754573639e-02 3.222885928283760335e+22 3.222883740456047975e+22 3.222888019374600985e+22 3.222878798653051162e+22 3.222892612346156836e+22
1.999506560365731794e-02 3.223130944998280790e+22 3.223130393931974653e+22 3.223131471490890020e+22 3.223129149438695991e+22 3.223132625584038032e+22
1.999945169365512088e-02 3.223212785548751431e+22 3.223212783953232737e+22 3.223212787030786100e+22 3.223212780094950788e+22 3.223212790267517495e+22


==> data/glow-discharge/glow-discharge.zero-ion-dig.nI.txt <==
5.483063448795399975e-07 6.429969223160591250e+14 6.363223278018561250e+14 6.501674261584167500e+14 6.219391207952947500e+14 6.679897384140362500e+14
4.934396342684208014e-06 6.432179258897936250e+14 6.365392781775412500e+14 6.503926802743990000e+14 6.221476545626932500e+14 6.682259569303447500e+14
1.370465245426229217e-05 6.443594955738042500e+14 6.376615672714881250e+14 6.515541774634985000e+14 6.232303056670165000e+14 6.694392234986458750e+14
2.685522775541966667e-05 6.464950781760736250e+14 6.397620526684923750e+14 6.537259087332738750e+14 6.252588399485537500e+14 6.717050062835803750e+14
4.438035396919955133e-05 6.495338485012545000e+14 6.427507684272708750e+14 6.568158146455797500e+14 6.281453924499597500e+14 6.749284869142211250e+14
6.627234399603568193e-05 6.535002373664387500e+14 6.466527908027242500e+14 6.608497027510957500e+14 6.319127871837578750e+14 6.791374567492098750e+14
9.252159528556382073e-05 6.584284082431343750e+14 6.515023972634312500e+14 6.658619557109576250e+14 6.365921900605010000e+14 6.843683953649662500e+14
1.231165940486222965e-04 6.643739060957060000e+14 6.573525881805311250e+14 6.719095713754900000e+14 6.422357901032566250e+14 6.906814113735181250e+14
1.580439203075819504e-04 6.713977674650817500e+14 6.642601654221020000e+14 6.790555142009556250e+14 6.489010838083191250e+14 6.981429311905518750e+14
1.972882537827815724e-04 6.795791135407318750e+14 6.723056482247821250e+14 6.873791996051415000e+14 6.566608182987533750e+14 7.068366566017957500e+14
2.408323806125257233e-04 6.890089608973852500e+14 6.815770241698830000e+14 6.969742236381616250e+14 6.655991596338382500e+14 7.168592550510757500e+14
2.886572009036386666e-04 6.997866203747520000e+14 6.921764554843662500e+14 7.079467808408312500e+14 6.758145031052476250e+14 7.283240839557183750e+14
3.407417371093166003e-04 7.120396792867410000e+14 7.042250196440478750e+14 7.204215890280972500e+14 6.874232813861510000e+14 7.413653545858642500e+14
3.970631432305693487e-04 7.259157938334085000e+14 7.178656744459273750e+14 7.345494651181186250e+14 7.005625327584876250e+14 7.561409189129183750e+14
4.575967148372304255e-04 7.415876240449890000e+14 7.332694985570062500e+14 7.505105161788592500e+14 7.153960800450793750e+14 7.728391946571295000e+14
5.223158999041431494e-04 7.592625657976366250e+14 7.506391273282303750e+14 7.685171296101393750e+14 7.321177004757358750e+14 7.916837080453307500e+14
5.911923104577453819e-04 7.791918929335430000e+14 7.702199079106838750e+14 7.888302846941526250e+14 7.509622039374426250e+14 8.129450657967932500e+14
6.641957350279822925e-04 8.016761087750285000e+14 7.923049107076310000e+14 8.117508030953552500e+14 7.722096397541577500e+14 8.369474366322805000e+14
7.412941519000532803e-04 8.270879965680560000e+14 8.172531364235127500e+14 8.376560748460347500e+14 7.962026257023287500e+14 8.640883434761843750e+14
8.224537431601886689e-04 8.558663634261643750e+14 8.455107005840050000e+14 8.669979770986940000e+14 8.233577842711455000e+14 8.948536266528040000e+14
9.076389095293152520e-04 8.885754382092917500e+14 8.776243856995842500e+14 9.003649192880035000e+14 8.541913570064603750e+14 9.298504809859760000e+14
9.968122859780655792e-04 9.259322319290602500e+14 9.142996218317038750e+14 9.384850448853410000e+14 8.893506672773088750e+14 9.698480021164105000e+14
1.089934758116320457e-03 9.688200420524542500e+14 9.563637980991605000e+14 9.822682781277588750e+14 9.296588923955863750e+14 1.015833199235920875e+15
1.186965479350078623e-03 1.018402347964990375e+15 1.004965680338669625e+15 1.032965007665034875e+15 9.761805473004318750e+14 1.069056553317174625e+15
1.287861888798105814e-03 1.076263199678232125e+15 1.061635682567230375e+15 1.092109883609818875e+15 1.030330715218716625e+15 1.131289117150482250e+15
1.392579729960563908e-03 1.144488681095312750e+15 1.128373445524894500e+15 1.161959674573586500e+15 1.093986872388006875e+15 1.204826936022145000e+15
1.501073070131361126e-03 1.225776650412340750e+15 1.207840007487633250e+15 1.245164332034644250e+15 1.169587676808705750e+15 1.292647951191242000e+15
1.613294320545759566e-03 1.323722338072639250e+15 1.303555675829749750e+15 1.345542531320740250e+15 1.260373928779432250e+15 1.398825682925248750e+15
1.729194257254382597e-03 1.443350384431548250e+15 1.420304540607112500e+15 1.468320280520859000e+15 1.370839153067482500e+15 1.529046182388852000e+15
1.848722042714457531e-03 1.591775193455557500e+15 1.564799511340648000e+15 1.620854857496202750e+15 1.507197372501973500e+15 1.691080805935901250e+15
1.971825248088854982e-03 1.778115533994527250e+15 1.746045531167801750e+15 1.812528775694372000e+15 1.677805298418585000e+15 1.895132902013688750e+15
2.098449876243095938e-03 2.014044698745988250e+15 1.975654451286725750e+15 2.055193834756446500e+15 1.893290844187195750e+15 2.153533629692011250e+15
2.228540385430291190e-03 2.312063812950733000e+15 2.265523766092962500e+15 2.361922525076558000e+15 2.165755716467227750e+15 2.479594818069050500e+15
2.362039713653577878e-03 2.682819544929548000e+15 2.626868606204982500e+15 2.742185150499959500e+15 2.506398155956439500e+15 2.882560494220229500e+15
2.498889303695404560e-03 3.130820653411557000e+15 3.065106945088160500e+15 3.200458015293229500e+15 2.921737794332120000e+15 3.363103155063602000e+15
2.639029128802657109e-03 3.651911820458312000e+15 3.576257054905027500e+15 3.731182720739031500e+15 3.410438404918891500e+15 3.913202104287108000e+15
2.782397719016377509e-03 4.233856348361758000e+15 4.149432383503316500e+15 4.321630852203851500e+15 3.963915917275096500e+15 4.519798977653432000e+15
2.928932188134524862e-03 4.861788923032655000e+15 4.770058689505953000e+15 4.956659006917590000e+15 4.568123764935173000e+15 5.164953985526298000e+15
3.078568261295932217e-03 5.522022925025105000e+15 5.424478960761834000e+15 5.622136589018003000e+15 5.204983664151196000e+15 5.834870512555442000e+15
3.231240303173393315e-03 6.202248530270121000e+15 6.100450899777672000e+15 6.305995368577252000e+15 5.874005956213131000e+15 6.520499411719808000e+15
3.386881346763481217e-03 6.894758589183113000e+15 6.789032621287644000e+15 7.000978415194364000e+15 6.552231638017783000e+15 7.218601160808200000e+15
3.545423122760495149e-03 7.592960848495075000e+15 7.485727319262179000e+15 7.698150116654268000e+15 7.234476546255899000e+15 7.915625775559813000e+15
3.706796089501626645e-03 8.290496824926664000e+15 8.183247352297555000e+15 8.394693540313671000e+15 7.919295598180714000e+15 8.606916870431849000e+15
3.870929463470233929e-03 8.983532429900808000e+15 8.876607574214928000e+15 9.086078429385644000e+15 8.612566916278144000e+15 9.303253869633866000e+15
4.037751250343842892e-03 9.668232472523220000e+15 9.563924624133374000e+15 9.769297030301986000e+15 9.294214542323404000e+15 9.986997059061430000e+15
4.207188276573211975e-03 1.034328698482502200e+16 1.024022942770241400e+16 1.044271414774843000e+16 9.959812755816252000e+15 1.066520033192526000e+16
4.379166221478693333e-03 1.100564250637599400e+16 1.090227416731590200e+16 1.110346292907220600e+16 1.062498187445440600e+16 1.133700932200500000e+16
4.553609649849729712e-03 1.165354194181523600e+16 1.154894940784695200e+16 1.175269987467994400e+16 1.126864070270624200e+16 1.199702514859603200e+16
4.730442045033223311e-03 1.228392770243588200e+16 1.217840645881723200e+16 1.238450585997497400e+16 1.189906846865079800e+16 1.264389234787672600e+16
4.909585842496288176e-03 1.289853218661577200e+16 1.279023794311097800e+16 1.300200093571582000e+16 1.249776057729559400e+16 1.327330282861345200e+16
5.090962463848590705e-03 1.349297430862740400e+16 1.338038173035960000e+16 1.360364318206997400e+16 1.306811564803161000e+16 1.388852762107922000e+16
5.274492351309459370e-03 1.407001238740130200e+16 1.395049988873338000e+16 1.418736384152419400e+16 1.363878504801819200e+16 1.447545830673596400e+16
5.460095002604531920e-03 1.462630750668139800e+16 1.449724382453668400e+16 1.475446475317988800e+16 1.417339092695617800e+16 1.505529588038184400e+16
5.647689006276724807e-03 1.516178836198300600e+16 1.502330443676760800e+16 1.530142133332759400e+16 1.468477843109186200e+16 1.563004082686763800e+16
5.837192077395986049e-03 1.567661516456602400e+16 1.552640575462802800e+16 1.582918212338849000e+16 1.516880919170733800e+16 1.618190738882004000e+16
6.028521093652194733e-03 1.617023647534086400e+16 1.600668954677780400e+16 1.633523099206049400e+16 1.562820185053857000e+16 1.671835320616466800e+16
6.221592131815327498e-03 1.663990265234898400e+16 1.646266395343820000e+16 1.681787267338278800e+16 1.604823164693482800e+16 1.721670409425642800e+16
6.416320504546998461e-03 1.708892452083193400e+16 1.689606274364099600e+16 1.727900873371793400e+16 1.646046006184363600e+16 1.769599784555591800e+16
6.612620797547085275e-03 1.751423584900129800e+16 1.730500461511930800e+16 1.771688673637839200e+16 1.684024615681188000e+16 1.815229766214662800e+16
6.810406907019299697e-03 1.791663646587214400e+16 1.769101880071597200e+16 1.813261589453141600e+16 1.718218719602826600e+16 1.859835991468817200e+16
7.009592077439133484e-03 1.829447461561907600e+16 1.805545166444826000e+16 1.852324741851766000e+16 1.753407157720379400e+16 1.901319362778264000e+16
7.210088939607707526e-03 1.864977073571730800e+16 1.839653743662334800e+16 1.889188233978430000e+16 1.784800639153645800e+16 1.941473071052072800e+16
7.411809548974791079e-03 1.897963269698667600e+16 1.871335423267754800e+16 1.923463100362986400e+16 1.813988488412426800e+16 1.978423859259627600e+16
7.614665424214192048e-03 1.928555717827338800e+16 1.900809852859330400e+16 1.955321374586327600e+16 1.840670308371714000e+16 2.013315143065778400e+16
7.818567586034573524e-03 1.956642239793406800e+16 1.927568807802723600e+16 1.984787922195905200e+16 1.864457055843927600e+16 2.044769032994193200e+16
8.023426596208738798e-03 1.982232203777248000e+16 1.952074288131148400e+16 2.011434213181888000e+16 1.886383456593045600e+16 2.073490255175003600e+16
8.229152596804166844e-03 2.005320727735507600e+16 1.974151477460382800e+16 2.035519711415642000e+16 1.905994213884206800e+16 2.099443359951229600e+16
8.435655349597691310e-03 2.025887651751894800e+16 1.993920156650699200e+16 2.057135132102969600e+16 1.923437470649580400e+16 2.122596117125963200e+16
8.642844275656955816e-03 2.043987037588129200e+16 2.011252904292568000e+16 2.076021152491463600e+16 1.938710057542907600e+16 2.142919572138661200e+16
8.850628495071333895e-03 2.059454811928594000e+16 2.026048515053456000e+16 2.092356080326148000e+16 1.951808665754814400e+16 2.160388126014275200e+16
9.058916866814854460e-03 2.072414536796807600e+16 2.038439495248072400e+16 2.105878522690943600e+16 1.962730056493884000e+16 2.174974286213150800e+16
9.267618028723683191e-03 2.082788440780128400e+16 2.048320768595645200e+16 2.116693529409806400e+16 1.971471223475144000e+16 2.186675426683823600e+16
9.476640437570561099e-03 2.090535659728557600e+16 2.055762374160068800e+16 2.124876375434583600e+16 1.978415882904018000e+16 2.195460529793657200e+16
9.685892409218717705e-03 2.095753048952346000e+16 2.060753963194020000e+16 2.130281166968878000e+16 1.983092657140066400e+16 2.201323599927817600e+16
9.895282158837542114e-03 2.098373957521045200e+16 2.063187991118196400e+16 2.133030099155140000e+16 1.985431755315281200e+16 2.204257049555739200e+16
1.010471784116245830e-02 2.098373983520076000e+16 2.063188015689042400e+16 2.133030125309272800e+16 1.985431778623995600e+16 2.204257075507797600e+16
1.031410759078128271e-02 2.095753126987425200e+16 2.060754036367774400e+16 2.130281245830980000e+16 1.983092727508102400e+16 2.201323677188626800e+16
1.052335956242943932e-02 2.090535788058257600e+16 2.055762493270346800e+16 2.124876504973312800e+16 1.978415999803224000e+16 2.195460658939650400e+16
1.073238197127631549e-02 2.082788616090447600e+16 2.048320942012488800e+16 2.116693708194062800e+16 1.971471398192345200e+16 2.186675607099626800e+16
1.094108313318514422e-02 2.072414771263911200e+16 2.038439718589446800e+16 2.105878743422522000e+16 1.962730279193525600e+16 2.174974516980585200e+16
1.114937150492866479e-02 2.059455082208193200e+16 2.026048796640224400e+16 2.092356359989340800e+16 1.951808939248727200e+16 2.160388409478895600e+16
1.135715572434304287e-02 2.043987360405147200e+16 2.011253228015715600e+16 2.076021489477379600e+16 1.938710378663416400e+16 2.142919907393547600e+16
1.156434465040230564e-02 2.025888040791306400e+16 1.993920544271512800e+16 2.057135501927424400e+16 1.923437842239791600e+16 2.122596503548234400e+16
1.177084740319583357e-02 2.005321160822356800e+16 1.974151903136018400e+16 2.035520126118060800e+16 1.905994632744155600e+16 2.099443798157970800e+16
1.197657340379126162e-02 1.982232668521008800e+16 1.952074755183503600e+16 2.011434691085669600e+16 1.886383925681009600e+16 2.073490744567374400e+16
1.218143241396542689e-02 1.956642751872699200e+16 1.927569350284434400e+16 1.984788451303487200e+16 1.864457587163753600e+16 2.044769574254383600e+16
1.238533457578580750e-02 1.928556298302899600e+16 1.900810426218066800e+16 1.955321936797801600e+16 1.840670874743822800e+16 2.013315735634106400e+16
1.258819045102520587e-02 1.897963895112016400e+16 1.871336058137814000e+16 1.923463725254314800e+16 1.813989109790892800e+16 1.978424498948866800e+16
1.278991106039229289e-02 1.864977752827186800e+16 1.839654408902765200e+16 1.889188927017768400e+16 1.784801309053528800e+16 1.941473766817090000e+16
1.299040792256086693e-02 1.829448197175900800e+16 1.805545881138568000e+16 1.852325474357824400e+16 1.753407878355747000e+16 1.901320085510092400e+16
1.318959309298069899e-02 1.791664424236101200e+16 1.769102649964131800e+16 1.813262369202676000e+16 1.718219472847899600e+16 1.859836793529769200e+16
1.338737920245291341e-02 1.751424446332467800e+16 1.730501321350672600e+16 1.771689513333220600e+16 1.684025437507523200e+16 1.815230622964786000e+16
1.358367949545300109e-02 1.708893350117661000e+16 1.689607155500640200e+16 1.727901757133006800e+16 1.646046878624016800e+16 1.769600689487345800e+16
1.377840786818467292e-02 1.663991175718278000e+16 1.646267339881336400e+16 1.681788190271824200e+16 1.604824022309575200e+16 1.721671391681091600e+16
1.397147890634780655e-02 1.617024610582324800e+16 1.600669966835827600e+16 1.633524102793905000e+16 1.562821126047661800e+16 1.671836331554842000e+16
1.416280792260401003e-02 1.567662556252873200e+16 1.552641600668019400e+16 1.582919282313596000e+16 1.516881864493277600e+16 1.618191787530533600e+16
1.435231099372327387e-02 1.516179926818985800e+16 1.502331512583413400e+16 1.530143233805469200e+16 1.468478881006948600e+16 1.563005186615635800e+16
1.453990499739546763e-02 1.462631915025261000e+16 1.449725507684461800e+16 1.475447635266116400e+16 1.417340154229286000e+16 1.505530776038469200e+16
1.472550764869053931e-02 1.407002464545392000e+16 1.395051153356269000e+16 1.418737599752219200e+16 1.363879618839123400e+16 1.447547098216453600e+16
1.490903753615140798e-02 1.349298658122004200e+16 1.338039385788299200e+16 1.360365602325138200e+16 1.306812698877707800e+16 1.388854062918310600e+16
1.509041415750371311e-02 1.289854552764109600e+16 1.279025049042416800e+16 1.300201442736360800e+16 1.249777254064812200e+16 1.327331646691087600e+16
1.526955795496677537e-02 1.228394035748302000e+16 1.217841921454461000e+16 1.238451957681802400e+16 1.189908076259250200e+16 1.264390633067652600e+16
1.544639035015026723e-02 1.165355551031634000e+16 1.154896236389843200e+16 1.175271414690968200e+16 1.126865310688888000e+16 1.199703941946476200e+16
1.562083377852130361e-02 1.100565572785082800e+16 1.090228712417305200e+16 1.110347660978387600e+16 1.062499401035793400e+16 1.133702341763685800e+16
1.579281172342678757e-02 1.034329995881969000e+16 1.024024188424921800e+16 1.044272717707224600e+16 9.959823994630022000e+15 1.066521419357092000e+16
1.596224874965615839e-02 9.668243394871006000e+15 9.563935192526978000e+15 9.769309289902368000e+15 9.294223840413708000e+15 9.987009214198806000e+15
1.612907053652976389e-02 8.983539333944499000e+15 8.876612818619438000e+15 9.086085406254212000e+15 8.612570122405935000e+15 9.303263687064246000e+15
1.629320391049837377e-02 8.290494596972423000e+15 8.183243317732070000e+15 8.394692198237638000e+15 7.919287767317165000e+15 8.606918141569944000e+15
1.645457687723950527e-02 7.592938039212269000e+15 7.485701962052511000e+15 7.698130768760051000e+15 7.234446558462195000e+15 7.915611690352491000e+15
1.661311865323652007e-02 6.894700791670861000e+15 6.788971161266146000e+15 7.000924887788664000e+15 6.552161934630664000e+15 7.218554647051276000e+15
1.676875969682660450e-02 6.202130037296265000e+15 6.100328491920510000e+15 6.305883726358386000e+15 5.873871201187018000e+15 6.520396663469386000e+15
1.692143173870406733e-02 5.521814961859677000e+15 5.424263724804491000e+15 5.621934366065724000e+15 5.204758057738531000e+15 5.834685556048504000e+15
1.707106781186547295e-02 4.861467304193375000e+15 4.769730093850579000e+15 4.956343264341215000e+15 4.567786713310847000e+15 5.164654078929769000e+15
1.721760228098362377e-02 4.233412961179880500e+15 4.148990818635739500e+15 4.321189816211493000e+15 3.963469579113401000e+15 4.519367963965990000e+15
1.736097087119733984e-02 3.651374397218022500e+15 3.575720609714231000e+15 3.730638164904939500e+15 3.409916988396287000e+15 3.912653782681261500e+15
1.750111069630459759e-02 3.130235691045858500e+15 3.064536819992652000e+15 3.199863741974746000e+15 2.921195723328459000e+15 3.362487621905827000e+15
1.763796028634642341e-02 2.682261747955679500e+15 2.626328163682342000e+15 2.741609243503287000e+15 2.505894388500057500e+15 2.881944761248962000e+15
1.777145961456971096e-02 2.311578654289479500e+15 2.265056458437932000e+15 2.361419000761653000e+15 2.165331554867035250e+15 2.479043420610488500e+15
1.790155012375690274e-02 2.013663256007591750e+15 1.975286617528994250e+15 2.054790995314896250e+15 1.892963192290319000e+15 2.153084415692579000e+15
1.802817475191114543e-02 1.777834873017419250e+15 1.745780978590433250e+15 1.812230822401626000e+15 1.677572494508115500e+15 1.894793034074350500e+15
1.815127795728554289e-02 1.591590487579559750e+15 1.564623828972125250e+15 1.620655646089979000e+15 1.507048251309589000e+15 1.690844885028319250e+15
1.827080574274561955e-02 1.443243844525331250e+15 1.420205715456856250e+15 1.468202435624405000e+15 1.370759599954742750e+15 1.528900011493999250e+15
1.838670567945423912e-02 1.323678511493540500e+15 1.303516874468575250e+15 1.345489915538482250e+15 1.260350257788293000e+15 1.398753462759381750e+15
1.849892692986863929e-02 1.225783934265075500e+15 1.207851487153495250e+15 1.245166092719182750e+15 1.169607899505015500e+15 1.292634898360028250e+15
1.860742027003943477e-02 1.144534409678895750e+15 1.128421769181481000e+15 1.162003745317742750e+15 1.094041214857707000e+15 1.204860383187155250e+15
1.871213811120189807e-02 1.076340029816590500e+15 1.061713585561145875e+15 1.092184849844187750e+15 1.030411377724343750e+15 1.131358824548028250e+15
1.881303452064992179e-02 1.018501708796724125e+15 1.005065816439616750e+15 1.033064991424856875e+15 9.762810534851257500e+14 1.069154204702089625e+15
1.891006524188367649e-02 9.689376666555863750e+14 9.564802296706416250e+14 9.823867097831462500e+14 9.297738803291302500e+14 1.015951750088776750e+15
1.900318771402193657e-02 9.260616453528800000e+14 9.144286744353977500e+14 9.386167605611111250e+14 8.894759874875367500e+14 9.699816629094372500e+14
1.909236109047068516e-02 8.887144961113732500e+14 8.777614848694248750e+14 9.005053778865937500e+14 8.543238250930988750e+14 9.299949033520700000e+14
1.917754625683981001e-02 8.560101086390647500e+14 8.456529662257523750e+14 8.671447868142525000e+14 8.234949601532215000e+14 8.950054720781327500e+14
1.925870584809994540e-02 8.272358198473628750e+14 8.173984392776870000e+14 8.378064316489658750e+14 7.963426251518657500e+14 8.642449936836082500e+14
1.933580426497201812e-02 8.018260702049696250e+14 7.924520621087453750e+14 8.119033807869863750e+14 7.723510833043641250e+14 8.371069617277387500e+14
1.940880768954225677e-02 7.793423075649556250e+14 7.703676977121113750e+14 7.889842585654027500e+14 7.511040111491428750e+14 8.131059473718330000e+14
1.947768410009585727e-02 7.594130886059586250e+14 7.507866761807206250e+14 7.686709534793832500e+14 7.322590931827840000e+14 7.918448315950141250e+14
1.954240328516276826e-02 7.417372046876943750e+14 7.334161677473691250e+14 7.506634132726093750e+14 7.155364951348453750e+14 7.729997284610206250e+14
1.960293685676943107e-02 7.260640297791301250e+14 7.180109940128125000e+14 7.347010231373116250e+14 7.007015588603228750e+14 7.563002552216035000e+14
1.965925826289068382e-02 7.121863051723903750e+14 7.043687340029657500e+14 7.205715149363487500e+14 6.875607084648196250e+14 7.415231279166731250e+14
1.971134279909635828e-02 6.999314351030492500e+14 6.923183719764295000e+14 7.080947555407407500e+14 6.759501671865783750e+14 7.284800322533418750e+14
1.975916761938747296e-02 6.891520017395678750e+14 6.817171559377280000e+14 6.971203404363668750e+14 6.657330653844467500e+14 7.170133051010862500e+14
1.980271174621721711e-02 6.797202604726573750e+14 6.724439433494056250e+14 6.875235172170082500e+14 6.567929612202501250e+14 7.069887555533207500e+14
1.984195607969242020e-02 6.715372671446648750e+14 6.643967334420538750e+14 6.791980892500097500e+14 6.490316307500648750e+14 6.982932244414743750e+14
1.987688340595137465e-02 6.645117278880787500e+14 6.574876349032100000e+14 6.720504721045852500e+14 6.423648029649542500e+14 6.908299587867931250e+14
1.990747840471443486e-02 6.585648171109350000e+14 6.516360584677663750e+14 6.660014040310583750e+14 6.367198851989972500e+14 6.845154137788896250e+14
1.993372765600396473e-02 6.536353916205846250e+14 6.467852228399578750e+14 6.609878629244393750e+14 6.320393106897078750e+14 6.792831165834900000e+14
1.995561964603079913e-02 6.496679375693786250e+14 6.428821906019882500e+14 6.569529088968511250e+14 6.282709547833473750e+14 6.750730141919871250e+14
1.997314477224457901e-02 6.466283803743316250e+14 6.398926790433422500e+14 6.538621673167528750e+14 6.253836443984623750e+14 6.718486464821983750e+14
1.998629534754573639e-02 6.444921942473791250e+14 6.377916036131262500e+14 6.516898182169272500e+14 6.233545492509931250e+14 6.695822065356847500e+14
1.999506560365731794e-02 6.433500645726911250e+14 6.366687650336445000e+14 6.505277538752953750e+14 6.222713635487618750e+14 6.683683465490647500e+14
1.999945169365512088e-02 6.431288040201950000e+14 6.364515632340856250e+14 6.503022401104160000e+14 6.220625869226457500e+14 6.681318536606446250e+14


==> data/glow-discharge/glow-discharge.zero-ion-dig.ne.txt <==
5.483063448795399975e-07 2.811027666193928516e+13 2.768947990841010547e+13 2.856444676767481250e+13 2.678572777382808984e+13 2.969353378815403516e+13
4.934396342684208014e-06 2.833155728190001172e+13 2.790690669909078516e+13 2.878991238372195703e+13 2.699492145471860547e+13 2.992949648153760547e+13
1.370465245426229217e-05 2.900141782972340234e+13 2.856505484063108203e+13 2.947242673486746875e+13 2.762811665439622656e+13 3.064383192838735547e+13
2.685522775541966667e-05 3.013802792972339453e+13 2.968164060155570312e+13 3.063045992295566406e+13 2.870226409751433594e+13 3.185600583661998828e+13
4.438035396919955133e-05 3.177191485698066016e+13 3.128661458275858203e+13 3.229517259901921094e+13 3.024596352017560156e+13 3.359885682624067969e+13
6.627234399603568193e-05 3.394632902865553516e+13 3.342265244060124219e+13 3.451105534515037891e+13 3.229996470055666016e+13 3.591916430324442188e+13
9.252159528556382073e-05 3.671858870504960938e+13 3.614565431168096094e+13 3.733670585555394531e+13 3.491783510827380859e+13 3.887840048334525781e+13
1.231165940486222965e-04 4.016029858209342188e+13 3.952583396697048438e+13 4.084506843487607031e+13 3.816676007058673438e+13 4.255362832035793750e+13
1.580439203075819504e-04 4.435831621845629688e+13 4.364855552252057031e+13 4.512509533166899219e+13 4.212843601473582812e+13 4.703849498987372656e+13
1.972882537827815724e-04 4.941624647903333594e+13 4.861532466030668750e+13 5.028253270671889062e+13 4.690002771690746094e+13 5.244429493444507031e+13
2.408323806125257233e-04 5.545533255703828906e+13 5.454513930016616406e+13 5.644068174192921875e+13 5.259516781652990625e+13 5.890107666342362500e+13
2.886572009036386666e-04 6.261489133396494531e+13 6.157428079396099219e+13 6.374211023258076562e+13 5.934502521341257812e+13 6.655884877100977344e+13
3.407417371093166003e-04 7.105534461022989062e+13 6.985957834176153125e+13 7.235085306183031250e+13 6.729952115025842188e+13 7.558898996911375000e+13
3.970631432305693487e-04 8.095712682210353125e+13 7.957901933583734375e+13 8.245078372769417188e+13 7.662889217139950000e+13 8.618614582790031250e+13
4.575967148372304255e-04 9.252641787764623438e+13 9.093399007777179688e+13 9.425222485704134375e+13 8.752591252737559375e+13 9.857101150039710938e+13
5.223158999041431494e-04 1.059955975281602969e+14 1.041531037826183438e+14 1.079940186689148281e+14 1.002093016788298594e+14 1.129946988268147188e+14
5.911923104577453819e-04 1.216332416669914375e+14 1.194981251824866094e+14 1.239490369080238906e+14 1.149290255649619531e+14 1.297455684036121562e+14
6.641957350279822925e-04 1.397490730690214375e+14 1.372729750315712344e+14 1.424361787971837188e+14 1.319745031097158281e+14 1.491598271328897500e+14
7.412941519000532803e-04 1.607127282452659688e+14 1.578370506464130000e+14 1.638322924175910625e+14 1.516869991430034688e+14 1.716374641380973750e+14
8.224537431601886689e-04 1.849698941983826875e+14 1.816270076600015312e+14 1.885938480021456875e+14 1.744779191283844062e+14 1.976657118359190312e+14
9.076389095293152520e-04 2.130698386631420000e+14 2.091762276526890625e+14 2.172954250767232500e+14 2.008552199216697812e+14 2.278528096676693438e+14
9.968122859780655792e-04 2.457197086387995000e+14 2.411741833783875938e+14 2.506599695027358125e+14 2.314610803581626250e+14 2.629714789527170938e+14
1.089934758116320457e-03 2.838387098916290000e+14 2.785090466932038750e+14 2.896231778477845000e+14 2.671253413015198750e+14 3.040344402697841250e+14
1.186965479350078623e-03 3.286279166089106875e+14 3.223389058147386875e+14 3.354526265711626875e+14 3.089420609497730625e+14 3.523941709456416875e+14
1.287861888798105814e-03 3.817350102859575000e+14 3.742759015803441250e+14 3.898322628689149375e+14 3.583812285221488125e+14 4.098826611268404375e+14
1.392579729960563908e-03 4.453859073498306875e+14 4.364958159488483125e+14 4.550767938317188750e+14 4.174560343572086250e+14 4.790355620127782500e+14
1.501073070131361126e-03 5.227912624625853125e+14 5.120455505486259375e+14 5.344992483067979375e+14 4.889800857580075625e+14 5.634375678692160000e+14
1.613294320545759566e-03 6.184637418863161250e+14 6.052344487410353750e+14 6.328819216345190000e+14 5.769695188568948750e+14 6.682624839709592500e+14
1.729194257254382597e-03 7.390693412895098750e+14 7.224825426592545000e+14 7.570401096719731250e+14 6.872541165775610000e+14 8.010645318718495000e+14
1.848722042714457531e-03 8.941641001048431250e+14 8.730290714467306250e+14 9.170153617324511250e+14 8.283049640533448750e+14 9.727334280267240000e+14
1.971825248088854982e-03 1.097080667268497500e+15 1.069814095352553000e+15 1.126589862759315750e+15 1.012043264880731250e+15 1.198075127002843250e+15
2.098449876243095938e-03 1.364499572318519750e+15 1.329073737102740500e+15 1.402656794556372500e+15 1.253829927874317000e+15 1.494707558670287750e+15
2.228540385430291190e-03 1.713077510534904500e+15 1.667421102893430250e+15 1.762195088455566250e+15 1.570194834118255000e+15 1.879117310117103250e+15
2.362039713653577878e-03 2.153179558570710500e+15 2.096033538556383500e+15 2.214153874406470000e+15 1.973408990587895500e+15 2.358459952036869000e+15
2.498889303695404560e-03 2.682375450482552500e+15 2.613801791041762500e+15 2.754947487082877500e+15 2.465063422832414000e+15 2.925434890443451500e+15
2.639029128802657109e-03 3.285597264603586500e+15 3.206695247793356000e+15 3.368430658812964000e+15 3.033958896752522000e+15 3.558860361900349000e+15
2.782397719016377509e-03 3.941153838379004000e+15 3.853445146945267000e+15 4.032378182286171500e+15 3.661200032433008500e+15 4.238214598524714000e+15
2.928932188134524862e-03 4.629725831380642000e+15 4.535527132425227000e+15 4.727416788325884000e+15 4.327693338475921500e+15 4.942124320675153000e+15
3.078568261295932217e-03 5.337422582955850000e+15 5.237756401302739000e+15 5.439716566110838000e+15 5.013800642645033000e+15 5.657525946150930000e+15
3.231240303173393315e-03 6.054185936836101000e+15 5.950641455985665000e+15 6.159611365173573000e+15 5.721302727933486000e+15 6.377778223056350000e+15
3.386881346763481217e-03 6.774472289368820000e+15 6.667565520117472000e+15 6.882170521141850000e+15 6.428241311209635000e+15 7.102174233393460000e+15
3.545423122760495149e-03 7.494212634817704000e+15 7.385826188663638000e+15 7.600357706645982000e+15 7.132741699865532000e+15 7.820394099756077000e+15
3.706796089501626645e-03 8.208308315998154000e+15 8.100398639926899000e+15 8.313422354521144000e+15 7.834828435109107000e+15 8.526950957757676000e+15
3.870929463470233929e-03 8.914404705683013000e+15 8.807093015737367000e+15 9.017571788739780000e+15 8.541056306904714000e+15 9.236330030345082000e+15
4.037751250343842892e-03 9.609587757120696000e+15 9.504706209378814000e+15 9.711246119908780000e+15 9.234202996465396000e+15 9.929700912684466000e+15
4.207188276573211975e-03 1.029298354210898400e+16 1.018965772997195800e+16 1.039296554600191600e+16 9.908111672491690000e+15 1.061759364029071600e+16
4.379166221478693333e-03 1.096229176936102800e+16 1.085857488095914200e+16 1.106041935112277400e+16 1.058033682360708800e+16 1.129442637361754600e+16
4.553609649849729712e-03 1.161588690673928600e+16 1.151108502082105200e+16 1.171535120287165400e+16 1.123052039174544000e+16 1.195989566521705800e+16
4.730442045033223311e-03 1.225095539832208400e+16 1.214536468254297600e+16 1.235178968246108600e+16 1.186543169628103400e+16 1.261138239328804200e+16
4.909585842496288176e-03 1.286950542161853800e+16 1.276096072711034400e+16 1.297314390960668000e+16 1.246818972043760000e+16 1.324466387375173400e+16
5.090962463848590705e-03 1.346729406060911400e+16 1.335473228073310800e+16 1.357812000009877600e+16 1.304230633211348200e+16 1.386369993245950600e+16
5.274492351309459370e-03 1.404702286150971200e+16 1.392765243516765000e+16 1.416448404067395600e+16 1.361554396659841600e+16 1.445285335625613800e+16
5.460095002604531920e-03 1.460575732562851800e+16 1.447713273503608600e+16 1.473385237245104000e+16 1.415324658245427600e+16 1.503510126587464800e+16
5.647689006276724807e-03 1.514349902039697800e+16 1.500510004676466200e+16 1.528277561958087200e+16 1.466612875436115800e+16 1.561132531658614800e+16
5.837192077395986049e-03 1.565996479155585400e+16 1.550986181598640600e+16 1.581242292628527600e+16 1.515179835110153000e+16 1.616494039353552800e+16
6.028521093652194733e-03 1.615504779270197400e+16 1.599188811388671000e+16 1.631974600209740600e+16 1.561419781026231200e+16 1.670262266273851400e+16
6.221592131815327498e-03 1.662622219857590800e+16 1.644912094272086800e+16 1.680402892716553000e+16 1.603478978938218000e+16 1.720284683561617800e+16
6.416320504546998461e-03 1.707621873823589400e+16 1.688352561208759600e+16 1.726624292590158800e+16 1.644849728279492200e+16 1.768273653481942400e+16
6.612620797547085275e-03 1.750262216968344800e+16 1.729363558060397200e+16 1.770479413447601200e+16 1.682925084319791800e+16 1.813999605862747600e+16
6.810406907019299697e-03 1.790574502575790200e+16 1.768038447182219200e+16 1.812151928474418800e+16 1.717254331944131000e+16 1.858692574147931200e+16
7.009592077439133484e-03 1.828447554712181200e+16 1.804531534751148400e+16 1.851287185430060800e+16 1.752463940968075800e+16 1.900272787570612400e+16
7.210088939607707526e-03 1.864051751893706000e+16 1.838738074714372400e+16 1.888240656883032800e+16 1.783920311180955400e+16 1.940471316464809200e+16
7.411809548974791079e-03 1.897068836577426800e+16 1.870491733670776000e+16 1.922557734416792400e+16 1.813162646078547200e+16 1.977456433540230800e+16
7.614665424214192048e-03 1.927718759492897200e+16 1.899993744801080000e+16 1.954450728789290400e+16 1.839915713625704000e+16 2.012424129173850400e+16
7.818567586034573524e-03 1.955847643934080400e+16 1.926799238962649600e+16 1.983970865642460800e+16 1.863750722497882400e+16 2.043921517552092400e+16
8.023426596208738798e-03 1.981473596574192800e+16 1.951331685179364800e+16 2.010660891297402800e+16 1.885702987329162000e+16 2.072680389622866400e+16
8.229152596804166844e-03 2.004586554247647200e+16 1.973425768248708400e+16 2.034780681838279200e+16 1.905343060046904400e+16 2.098665906506047200e+16
8.435655349597691310e-03 2.025187819069476800e+16 1.993227986515651600e+16 2.056400578021209200e+16 1.922811216628564800e+16 2.121846350708463200e+16
8.642844275656955816e-03 2.043308113117562000e+16 2.010597650143326000e+16 2.075327761191974000e+16 1.938104729200380000e+16 2.142193197403804800e+16
8.850628495071333895e-03 2.058775464770207600e+16 2.025400940707418400e+16 2.091680743273662400e+16 1.951220660112937200e+16 2.159681202814990800e+16
9.058916866814854460e-03 2.071764889040872000e+16 2.037814693315345200e+16 2.105231183908152000e+16 1.962156066717228800e+16 2.174280298796650000e+16
9.267618028723683191e-03 2.082165048555151200e+16 2.047692850194433200e+16 2.116046472328342000e+16 1.970908185101547600e+16 2.185996692222166400e+16
9.476640437570561099e-03 2.089911091145431600e+16 2.055153225426729600e+16 2.124230999096706000e+16 1.977822626147867200e+16 2.194790945410363600e+16
9.685892409218717705e-03 2.095141916168233600e+16 2.060150481820432000e+16 2.129653924431648800e+16 1.982505050189745200e+16 2.200660060832129200e+16
9.895282158837542114e-03 2.097756251077499200e+16 2.062605183028312400e+16 2.132390443078943200e+16 1.984846976308668800e+16 2.203596537783799200e+16
1.010471784116245830e-02 2.097756326838827600e+16 2.062605258025220400e+16 2.132390521006259200e+16 1.984847050719450400e+16 2.203596615432940000e+16
1.031410759078128271e-02 2.095142141940098800e+16 2.060150706186542400e+16 2.129654158310501200e+16 1.982505273815964400e+16 2.200660294148700400e+16
1.052335956242943932e-02 2.089911476139616800e+16 2.055153601024002400e+16 2.124231387938254400e+16 1.977823000121659200e+16 2.194791335691108000e+16
1.073238197127631549e-02 2.082165597249114800e+16 2.047693379715808800e+16 2.116047014426359600e+16 1.970908704411448000e+16 2.185997241536701600e+16
1.094108313318514422e-02 2.071765597029454400e+16 2.037815383265413200e+16 2.105231872660508000e+16 1.962156738675114800e+16 2.174281009774459200e+16
1.114937150492866479e-02 2.058776318638163200e+16 2.025401778090249600e+16 2.091681609301317200e+16 1.951221488277758000e+16 2.159682080281394800e+16
1.135715572434304287e-02 2.043309139016798000e+16 2.010598673591766400e+16 2.075328800860202800e+16 1.938105717770756000e+16 2.142194246016914400e+16
1.156434465040230564e-02 2.025189038406794400e+16 1.993229195745408000e+16 2.056401783035740400e+16 1.922812371131362000e+16 2.121847576639777200e+16
1.177084740319583357e-02 2.004587943114903600e+16 1.973427112339523200e+16 2.034782051711955200e+16 1.905344386894552400e+16 2.098667317321830400e+16
1.197657340379126162e-02 1.981475153044952800e+16 1.951333236311681600e+16 2.010662466066242800e+16 1.885704494572211200e+16 2.072681994269243600e+16
1.218143241396542689e-02 1.955849418983511600e+16 1.926800976068697200e+16 1.983972653047482000e+16 1.863752426300841200e+16 2.043923326745571600e+16
1.238533457578580750e-02 1.927720736992368000e+16 1.899995729827980400e+16 1.954452716685818400e+16 1.839917611693679600e+16 2.012426155466099200e+16
1.258819045102520587e-02 1.897071049684592400e+16 1.870493890744576400e+16 1.922559942519907600e+16 1.813164803551363200e+16 1.977458695558776800e+16
1.278991106039229289e-02 1.864054172584853200e+16 1.838740474693871200e+16 1.888243115773920800e+16 1.783922704483355600e+16 1.940473829170232400e+16
1.299040792256086693e-02 1.828450275561926400e+16 1.804534256543605600e+16 1.851289881425088800e+16 1.752466589543699800e+16 1.900275523634126400e+16
1.318959309298069899e-02 1.790577497222600800e+16 1.768041439344515800e+16 1.812154935512575200e+16 1.717257153918134200e+16 1.858695654178572000e+16
1.338737920245291341e-02 1.750265505710816000e+16 1.729366914405801800e+16 1.770482740668051400e+16 1.682928316326418600e+16 1.814003010462837200e+16
1.358367949545300109e-02 1.707625552388160800e+16 1.688356225452108200e+16 1.726627976216210000e+16 1.644853297774835400e+16 1.768277403005000600e+16
1.377840786818467292e-02 1.662626142101829400e+16 1.644916112732170400e+16 1.680406962925239400e+16 1.603482930382481200e+16 1.720288752883560000e+16
1.397147890634780655e-02 1.615509282398743000e+16 1.599193282796717000e+16 1.631979106950153400e+16 1.561424000751943000e+16 1.670266847522302000e+16
1.416280792260401003e-02 1.566001565422510600e+16 1.550990890954949400e+16 1.581247435697222400e+16 1.515184852887185200e+16 1.616499045140451600e+16
1.435231099372327387e-02 1.514355411961340400e+16 1.500515469993058000e+16 1.528283157131060200e+16 1.466618460260620000e+16 1.561138098266769400e+16
1.453990499739546763e-02 1.460581927902511600e+16 1.447719543193005000e+16 1.473391472071707000e+16 1.415330718407266600e+16 1.503516227162854000e+16
1.472550764869053931e-02 1.404709227481968800e+16 1.392772116742667400e+16 1.416455407687557800e+16 1.361561361070901200e+16 1.445292172992442800e+16
1.490903753615140798e-02 1.346737279245853800e+16 1.335481004517793000e+16 1.357819772347762600e+16 1.304238419691486000e+16 1.386377536420856000e+16
1.509041415750371311e-02 1.286959337472036800e+16 1.276104925632010800e+16 1.297322996923445600e+16 1.246827881154399800e+16 1.324475056287944200e+16
1.526955795496677537e-02 1.225105337608940000e+16 1.214546575612039800e+16 1.235188911306012800e+16 1.186553336368521200e+16 1.261148083833610200e+16
1.544639035015026723e-02 1.161600081723230200e+16 1.151120194024307600e+16 1.171546563010455400e+16 1.123064121123614000e+16 1.196000819401798000e+16
1.562083377852130361e-02 1.096242375739404800e+16 1.085870805665065800e+16 1.106055133152784200e+16 1.058047537151670600e+16 1.129455568232173000e+16
1.579281172342678757e-02 1.029313485422397800e+16 1.018981051608320400e+16 1.039311738727940200e+16 9.908272436957770000e+15 1.061773613545665400e+16
1.596224874965615839e-02 9.609766711014484000e+15 9.504886735897948000e+15 9.711421532526106000e+15 9.234385120833944000e+15 9.929874787236064000e+15
1.612907053652976389e-02 8.914605582597663000e+15 8.807301292974705000e+15 9.017774619734876000e+15 8.541272065314698000e+15 9.236525445404656000e+15
1.629320391049837377e-02 8.208539295920076000e+15 8.100635188900313000e+15 8.313648404392415000e+15 7.835069982232714000e+15 8.527173300342004000e+15
1.645457687723950527e-02 7.494467087723657000e+15 7.386087075735636000e+15 7.600611960832501000e+15 7.133005781770109000e+15 7.820636392254043000e+15
1.661311865323652007e-02 6.774742289070599000e+15 6.667835939261063000e+15 6.882432621592071000e+15 6.428514209599773000e+15 7.102433067468770000e+15
1.676875969682660450e-02 6.054441277929284000e+15 5.950898571110522000e+15 6.159867623960904000e+15 5.721566236721195000e+15 6.378024502093276000e+15
1.692143173870406733e-02 5.337627462576671000e+15 5.237965827714313000e+15 5.439925813829165000e+15 5.014005409975113000e+15 5.657731713173352000e+15
1.707106781186547295e-02 4.629834429657760000e+15 4.535635069839714000e+15 4.727530075442695000e+15 4.327791430480251000e+15 4.942240538724227000e+15
1.721760228098362377e-02 3.941106751499114500e+15 3.853386241306667500e+15 4.032327182324335500e+15 3.661127665007460000e+15 4.238179802769770000e+15
1.736097087119733984e-02 3.285302383701888500e+15 3.206386170349746500e+15 3.368140794075382000e+15 3.033631624606874000e+15 3.558598791876238000e+15
1.750111069630459759e-02 2.681751098889462000e+15 2.613165092502763500e+15 2.754343567572961000e+15 2.464388046809754500e+15 2.924857011252277000e+15
1.763796028634642341e-02 2.152141414387404000e+15 2.094976787245432000e+15 2.213124603466746000e+15 1.972301446882937000e+15 2.357478297934731000e+15
1.777145961456971096e-02 1.711551969059053000e+15 1.665868694100919250e+15 1.760689267171264000e+15 1.568604794681228500e+15 1.877658162519808750e+15
1.790155012375690274e-02 1.362486113333175500e+15 1.327044365384536000e+15 1.400674060253998000e+15 1.251769577264024500e+15 1.492746870351701500e+15
1.802817475191114543e-02 1.094656571807189750e+15 1.067381787005905375e+15 1.124168856905620125e+15 1.009603954159899875e+15 1.195656442440762000e+15
1.815127795728554289e-02 8.914753385258671250e+14 8.703523213233047500e+14 9.143141151878017500e+14 8.256489274189977500e+14 9.700010493124473750e+14
1.827080574274561955e-02 7.363273091022041250e+14 7.197650145664750000e+14 7.542599949947076250e+14 6.845799534617040000e+14 7.982162481541020000e+14
1.838670567945423912e-02 6.158574167504298750e+14 6.026474808637066250e+14 6.302348781644696250e+14 5.744650263686736250e+14 6.655105686494422500e+14
1.849892692986863929e-02 5.204726410471171875e+14 5.097622789576605625e+14 5.321528107973770000e+14 4.867828762896898750e+14 5.609586406793488750e+14
1.860742027003943477e-02 4.434505842724863750e+14 4.345944538102849375e+14 4.530879594394463750e+14 4.156360664085447500e+14 4.769383700133999375e+14
1.871213811120189807e-02 3.801939952302736875e+14 3.727673768443386875e+14 3.882566009318229375e+14 3.569460291633152500e+14 4.082025980092086875e+14
1.881303452064992179e-02 3.274596086346588125e+14 3.211912923926130625e+14 3.342514229400660625e+14 3.078555582973366875e+14 3.511087336862344375e+14
1.891006524188367649e-02 2.829767479818592500e+14 2.776698999183949375e+14 2.887428780919938750e+14 2.663294022961619375e+14 3.030871446152641875e+14
1.900318771402193657e-02 2.451052908184230000e+14 2.405754237962666250e+14 2.500282903227236562e+14 2.308926609418425938e+14 2.622936743248411250e+14
1.909236109047068516e-02 2.126407056597092812e+14 2.087557319278892188e+14 2.168545260569592500e+14 2.004568276529774375e+14 2.273798100678730312e+14
1.917754625683981001e-02 1.846727515435332812e+14 1.813359488616955000e+14 1.882913333282236562e+14 1.742022387592305625e+14 1.973398456362651562e+14
1.925870584809994540e-02 1.605106503435130938e+14 1.576384128717411562e+14 1.636243622562474688e+14 1.514976553373364375e+14 1.714151196952599375e+14
1.933580426497201812e-02 1.396112185733437031e+14 1.371370143981422188e+14 1.422945720933770312e+14 1.318448275971802656e+14 1.490087945125053438e+14
1.940880768954225677e-02 1.215388746451193750e+14 1.194051884821375781e+14 1.238526323665281562e+14 1.148401093109940469e+14 1.296429718563186250e+14
1.947768410009585727e-02 1.059313172195846562e+14 1.040892907505071250e+14 1.079277387150416875e+14 1.001480466739215000e+14 1.129247276999724844e+14
1.954240328516276826e-02 9.248160714417743750e+13 9.088988909971825000e+13 9.420673390527864062e+13 8.748338585079126562e+13 9.852293835836473438e+13
1.960293685676943107e-02 8.092591650424707812e+13 7.954818781110500000e+13 8.241908918359532812e+13 7.659905992499729688e+13 8.615277497622995312e+13
1.965925826289068382e-02 7.103325544857260938e+13 6.983775209649055469e+13 7.232817265414635938e+13 6.727832658672903906e+13 7.556552476792846875e+13
1.971134279909635828e-02 6.259906244493166406e+13 6.155862087049119531e+13 6.372611822308224219e+13 5.932974348303867188e+13 6.654209677627296875e+13
1.975916761938747296e-02 5.544376250537239844e+13 5.453363920082010938e+13 5.642902823564000000e+13 5.258396406053087500e+13 5.888890961262988281e+13
1.980271174621721711e-02 4.940766720124095312e+13 4.860678242820274219e+13 5.027379007056928125e+13 4.689166025111117969e+13 5.243528668089271875e+13
1.984195607969242020e-02 4.435180172604953125e+13 4.364206044609706250e+13 4.511846383881639062e+13 4.212205800020871875e+13 4.703168294603962500e+13
1.987688340595137465e-02 4.015521510930478906e+13 3.952078202313279688e+13 4.083992153223492969e+13 3.816178830601176562e+13 4.254835593066994531e+13
1.990747840471443486e-02 3.671453914457075781e+13 3.614162555425210938e+13 3.733260922726021094e+13 3.491386272011676562e+13 3.887421432111129688e+13
1.993372765600396473e-02 3.394301585999305078e+13 3.341935006771246094e+13 3.450770288106851562e+13 3.229670330800328906e+13 3.591574589401889062e+13
1.995561964603079913e-02 3.176911749698177734e+13 3.128382438291956250e+13 3.229238186815600391e+13 3.024320431335708594e+13 3.359597776312455469e+13
1.997314477224457901e-02 3.013558409887548438e+13 2.967922677962785938e+13 3.062802538746190234e+13 2.869985157055883594e+13 3.185349742961364844e+13
1.998629534754573639e-02 2.899920582939908984e+13 2.856286919674872656e+13 2.947022410934421875e+13 2.762593033127125000e+13 3.064156456780733203e+13
1.999506560365731794e-02 2.832949471025167188e+13 2.790484978533895312e+13 2.878784050062991797e+13 2.699286284819572656e+13 2.992736490434617578e+13
1.999945169365512088e-02 2.810823015647033594e+13 2.768746459697783984e+13 2.856241712273461328e+13 2.678371045786594531e+13 2.969144606068118359e+13


==> data/lumped_reaction/lumped.rate_Biagi_v7.1.ion-deg-0.txt <==
3.333333333333333148e-01 0.000000000000000000e+00
3.411333333333333440e-01 0.000000000000000000e+00
3.491333333333333511e-01 0.000000000000000000e+00
3.572666666666666768e-01 0.000000000000000000e+00
3.656666666666666399e-01 0.000000000000000000e+00
3.742000000000000326e-01 0.000000000000000000e+00
3.830000000000000071e-01 0.000000000000000000e+00
3.919333333333333003e-01 0.000000000000000000e+00
4.011333333333333417e-01 0.000000000000000000e+00
4.105333333333333612e-01 0.000000000000000000e+00
4.201333333333333031e-01 0.000000000000000000e+00
4.299333333333333340e-01 0.000000000000000000e+00
4.400000000000000022e-01 0.000000000000000000e+00
4.503333333333333077e-01 0.000000000000000000e+00
4.608666666666667022e-01 0.000000000000000000e+00
4.716666666666666785e-01 0.000000000000000000e+00
4.827333333333332921e-01 0.000000000000000000e+00
4.939999999999999947e-01 0.000000000000000000e+00
5.055333333333332790e-01 0.000000000000000000e+00
5.173999999999999710e-01 0.000000000000000000e+00
5.295333333333333004e-01 0.000000000000000000e+00
5.419333333333332670e-01 0.000000000000000000e+00
5.545999999999999819e-01 0.000000000000000000e+00
5.675999999999999934e-01 0.000000000000000000e+00
5.808666666666666423e-01 0.000000000000000000e+00
5.944666666666666988e-01 0.000000000000000000e+00
6.083999999999999408e-01 0.000000000000000000e+00
6.226666666666667016e-01 0.000000000000000000e+00
6.371999999999999886e-01 0.000000000000000000e+00
6.521333333333333426e-01 0.000000000000000000e+00
6.673333333333332229e-01 0.000000000000000000e+00
6.833333333333332371e-01 0.000000000000000000e+00
6.993333333333332513e-01 0.000000000000000000e+00
7.153333333333332655e-01 0.000000000000000000e+00
7.320000000000000950e-01 0.000000000000000000e+00
7.493333333333334068e-01 0.000000000000000000e+00
7.666666666666666075e-01 0.000000000000000000e+00
7.846666666666667345e-01 0.000000000000000000e+00
8.033333333333333437e-01 0.000000000000000000e+00
8.220000000000000639e-01 0.000000000000000000e+00
8.413333333333333774e-01 0.000000000000000000e+00
8.606666666666665799e-01 0.000000000000000000e+00
8.813333333333334130e-01 0.000000000000000000e+00
9.013333333333334307e-01 0.000000000000000000e+00
9.226666666666666350e-01 0.000000000000000000e+00
9.446666666666666545e-01 0.000000000000000000e+00
9.666666666666666741e-01 0.000000000000000000e+00
9.893333333333332869e-01 0.000000000000000000e+00
1.012000000000000011e+00 0.000000000000000000e+00
1.036000000000000032e+00 0.000000000000000000e+00
1.060000000000000053e+00 0.000000000000000000e+00
1.085333333333333261e+00 0.000000000000000000e+00
1.110666666666666691e+00 0.000000000000000000e+00
1.136666666666666714e+00 0.000000000000000000e+00
1.163333333333333330e+00 0.000000000000000000e+00
1.189999999999999947e+00 0.000000000000000000e+00
1.217999999999999972e+00 0.000000000000000000e+00
1.246666666666666812e+00 0.000000000000000000e+00
1.276000000000000023e+00 0.000000000000000000e+00
1.306000000000000050e+00 0.000000000000000000e+00
1.336000000000000076e+00 0.000000000000000000e+00
1.367333333333333512e+00 0.000000000000000000e+00
1.399333333333333540e+00 0.000000000000000000e+00
1.432000000000000162e+00 0.000000000000000000e+00
1.465999999999999970e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00
1.535333333333333217e+00 0.000000000000000000e+00
1.571333333333333471e+00 0.000000000000000000e+00
1.607999999999999874e+00 0.000000000000000000e+00
1.645333333333333314e+00 0.000000000000000000e+00
1.683999999999999941e+00 0.000000000000000000e+00
1.723333333333333384e+00 0.000000000000000000e+00
1.764000000000000012e+00 0.000000000000000000e+00
1.805333333333333456e+00 0.000000000000000000e+00
1.847333333333333272e+00 0.000000000000000000e+00
1.890666666666666496e+00 0.000000000000000000e+00
1.935333333333333350e+00 2.719000000000000058e-31
1.980666666666666798e+00 4.357999999999999887e-30
2.026666666666666838e+00 0.000000000000000000e+00
2.074000000000000288e+00 1.129000000000000066e-28
2.122666666666666924e+00 4.853000000000000264e-27
2.172666666666666746e+00 3.926000000000000249e-26
2.223333333333333162e+00 2.470999999999999891e-25
2.275333333333333208e+00 1.308999999999999967e-24
2.328666666666666440e+00 5.982999999999999774e-24
2.383333333333333304e+00 2.412999999999999964e-23
2.438666666666666760e+00 8.420999999999999998e-23
2.495999999999999996e+00 2.610000000000000148e-22
2.554666666666666419e+00 7.267000000000000076e-22
2.613999999999999879e+00 1.833999999999999841e-21
2.675333333333333119e+00 4.245000000000000090e-21
2.737999999999999989e+00 9.099000000000000355e-21
2.802000000000000046e+00 1.826000000000000012e-20
2.867999999999999883e+00 3.465000000000000076e-20
2.934666666666666757e+00 6.280000000000000239e-20
3.003333333333333410e+00 1.094999999999999999e-19
3.073999999999999844e+00 1.871000000000000001e-19
3.146000000000000352e+00 3.142999999999999858e-19
3.219333333333333158e+00 5.253000000000000090e-19
3.294666666666666632e+00 8.882000000000000193e-19
3.371999999999999886e+00 1.546999999999999934e-18
3.450666666666666771e+00 2.827999999999999897e-18
3.532000000000000028e+00 5.463000000000000128e-18
3.614666666666666472e+00 1.043999999999999991e-17
3.699333333333333584e+00 1.851000000000000089e-17
3.786000000000000032e+00 2.995999999999999774e-17
3.874666666666666703e+00 4.510000000000000192e-17
3.965333333333333599e+00 6.422999999999999796e-17
4.057999999999999829e+00 8.766000000000000348e-17
4.152666666666666728e+00 1.155000000000000033e-16
4.250000000000000000e+00 1.476999999999999891e-16
4.349333333333333051e+00 1.843999999999999987e-16
4.451333333333333364e+00 2.251999999999999912e-16
4.555333333333333456e+00 2.698000000000000158e-16
4.661999999999999922e+00 3.178999999999999986e-16
4.771333333333333648e+00 3.693999999999999973e-16
4.883333333333333748e+00 4.239999999999999872e-16
4.997333333333333627e+00 4.812999999999999519e-16
5.114666666666666472e+00 5.413000000000000394e-16
5.233999999999999986e+00 6.035000000000000443e-16
5.356666666666666465e+00 6.680000000000000077e-16
5.482000000000000206e+00 7.345000000000000036e-16
5.610666666666666913e+00 8.028999999999999910e-16
5.741333333333333400e+00 8.729999999999999862e-16
5.876666666666666039e+00 9.452000000000000550e-16
6.014000000000000234e+00 1.018999999999999992e-15
6.155333333333333989e+00 1.095000000000000044e-15
6.298666666666666636e+00 1.171999999999999914e-15
6.446000000000000618e+00 1.251000000000000015e-15
6.597333333333334160e+00 1.330999999999999934e-15
6.753333333333333854e+00 1.413000000000000083e-15
6.906666666666666288e+00 1.497000000000000068e-15
7.073333333333333250e+00 1.582000000000000068e-15
7.239999999999999325e+00 1.668999999999999904e-15
7.406666666666666288e+00 1.757999999999999970e-15
7.579999999999999183e+00 1.848000000000000052e-15
7.760000000000000675e+00 1.939999999999999969e-15
7.940000000000000391e+00 2.033000000000000100e-15
8.126666666666666927e+00 2.127999999999999869e-15
8.313333333333334352e+00 2.223999999999999851e-15
8.506666666666665932e+00 2.321999999999999866e-15
8.706666666666666998e+00 2.421000000000000094e-15
8.913333333333332220e+00 2.521000000000000141e-15
9.119999999999999218e+00 2.622999999999999826e-15
9.333333333333333925e+00 2.726000000000000120e-15
9.553333333333332789e+00 2.831000000000000051e-15
9.779999999999999361e+00 2.935999999999999982e-15
1.000666666666666593e+01 3.042999999999999946e-15
1.024000000000000021e+01 3.151000000000000123e-15
1.048000000000000043e+01 3.260000000000000119e-15
1.072666666666666657e+01 3.369999999999999934e-15
1.097333333333333449e+01 3.480999999999999963e-15
1.123333333333333428e+01 3.592999999999999811e-15
1.149333333333333229e+01 3.705000000000000053e-15
1.176666666666666572e+01 3.818999999999999933e-15
1.203999999999999915e+01 3.933999999999999633e-15
1.232000000000000028e+01 4.049000000000000121e-15
1.261333333333333506e+01 4.164999999999999639e-15
1.290666666666666629e+01 4.281999999999999766e-15
1.320666666666666522e+01 4.398999999999999892e-15
1.352000000000000135e+01 4.516999999999999837e-15
1.383333333333333393e+01 4.634999999999999782e-15
1.415999999999999837e+01 4.754000000000000335e-15
1.449333333333333229e+01 4.873000000000000100e-15
1.482666666666666622e+01 4.992999999999999683e-15
1.517333333333333378e+01 5.113000000000000055e-15
1.553333333333333321e+01 5.232999999999999639e-15
1.589333333333333265e+01 5.353999999999999830e-15
1.626666666666666572e+01 5.474000000000000202e-15
1.664666666666666472e+01 5.593999999999999785e-15
1.703999999999999915e+01 5.714999999999999977e-15
1.744000000000000128e+01 5.836000000000000168e-15
1.784666666666666757e+01 5.955999999999999751e-15
1.826666666666666572e+01 6.076999999999999942e-15
1.869333333333333158e+01 6.195999999999999707e-15
1.912666666666666870e+01 6.316000000000000079e-15
1.957333333333333414e+01 6.434999999999999843e-15
2.003333333333333499e+01 6.553999999999999608e-15
2.050000000000000000e+01 6.673000000000000161e-15
2.098000000000000043e+01 6.791000000000000106e-15
2.147333333333333272e+01 6.908000000000000232e-15
2.198000000000000043e+01 7.025000000000000359e-15
2.249333333333333584e+01 7.140999999999999877e-15
2.301999999999999957e+01 7.255999999999999576e-15
2.356000000000000227e+01 7.370999999999999275e-15
2.410666666666666558e+01 7.483999999999999337e-15
2.467333333333333201e+01 7.596999999999999398e-15
2.525333333333333385e+01 7.708999999999999640e-15
2.583999999999999986e+01 7.819000000000000244e-15
2.644666666666666899e+01 7.928999999999999271e-15
2.706666666666666643e+01 8.037000000000000237e-15
2.769999999999999929e+01 8.144999999999999625e-15
2.834666666666666757e+01 8.250999999999999375e-15
2.901333333333333542e+01 8.355999999999999307e-15
2.969333333333333158e+01 8.459999999999999419e-15
3.038666666666666671e+01 8.562999999999999712e-15
3.109999999999999787e+01 8.663000000000000548e-15
3.182666666666666799e+01 8.762999999999999806e-15
3.257333333333333059e+01 8.860999999999999427e-15
3.333333333333333570e+01 8.956999999999999409e-15


==> data/lumped_reaction/lumped.rate_Phelps.ion-deg-0.txt <==
3.333333333333333148e-01 0.000000000000000000e+00
3.411333333333333440e-01 0.000000000000000000e+00
3.491333333333333511e-01 0.000000000000000000e+00
3.572666666666666768e-01 0.000000000000000000e+00
3.656666666666666399e-01 0.000000000000000000e+00
3.742000000000000326e-01 0.000000000000000000e+00
3.830000000000000071e-01 0.000000000000000000e+00
3.919333333333333003e-01 0.000000000000000000e+00
4.011333333333333417e-01 0.000000000000000000e+00
4.105333333333333612e-01 0.000000000000000000e+00
4.201333333333333031e-01 0.000000000000000000e+00
4.299333333333333340e-01 0.000000000000000000e+00
4.400000000000000022e-01 0.000000000000000000e+00
4.503333333333333077e-01 0.000000000000000000e+00
4.608666666666667022e-01 0.000000000000000000e+00
4.716666666666666785e-01 0.000000000000000000e+00
4.827333333333332921e-01 0.000000000000000000e+00
4.939999999999999947e-01 0.000000000000000000e+00
5.055999999999999384e-01 0.000000000000000000e+00
5.173999999999999710e-01 0.000000000000000000e+00
5.295333333333333004e-01 0.000000000000000000e+00
5.419333333333332670e-01 0.000000000000000000e+00
5.545999999999999819e-01 0.000000000000000000e+00
5.675999999999999934e-01 0.000000000000000000e+00
5.808666666666666423e-01 0.000000000000000000e+00
5.944666666666666988e-01 0.000000000000000000e+00
6.083999999999999408e-01 0.000000000000000000e+00
6.226666666666667016e-01 0.000000000000000000e+00
6.372666666666666480e-01 0.000000000000000000e+00
6.521333333333333426e-01 0.000000000000000000e+00
6.673333333333332229e-01 0.000000000000000000e+00
6.833333333333332371e-01 0.000000000000000000e+00
6.993333333333332513e-01 0.000000000000000000e+00
7.153333333333332655e-01 0.000000000000000000e+00
7.320000000000000950e-01 0.000000000000000000e+00
7.493333333333334068e-01 0.000000000000000000e+00
7.666666666666666075e-01 0.000000000000000000e+00
7.846666666666667345e-01 0.000000000000000000e+00
8.033333333333333437e-01 0.000000000000000000e+00
8.220000000000000639e-01 0.000000000000000000e+00
8.413333333333333774e-01 0.000000000000000000e+00
8.606666666666665799e-01 0.000000000000000000e+00
8.813333333333334130e-01 0.000000000000000000e+00
9.013333333333334307e-01 0.000000000000000000e+00
9.226666666666666350e-01 0.000000000000000000e+00
9.446666666666666545e-01 0.000000000000000000e+00
9.666666666666666741e-01 0.000000000000000000e+00
9.893333333333332869e-01 0.000000000000000000e+00
1.012000000000000011e+00 0.000000000000000000e+00
1.036000000000000032e+00 0.000000000000000000e+00
1.060000000000000053e+00 0.000000000000000000e+00
1.085333333333333261e+00 0.000000000000000000e+00
1.110666666666666691e+00 0.000000000000000000e+00
1.136666666666666714e+00 0.000000000000000000e+00
1.163333333333333330e+00 0.000000000000000000e+00
1.189999999999999947e+00 0.000000000000000000e+00
1.217999999999999972e+00 0.000000000000000000e+00
1.246666666666666812e+00 0.000000000000000000e+00
1.276000000000000023e+00 0.000000000000000000e+00
1.306000000000000050e+00 0.000000000000000000e+00
1.336000000000000076e+00 0.000000000000000000e+00
1.367333333333333512e+00 0.000000000000000000e+00
1.399333333333333540e+00 0.000000000000000000e+00
1.432000000000000162e+00 0.000000000000000000e+00
1.465999999999999970e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00
1.535333333333333217e+00 0.000000000000000000e+00
1.571333333333333471e+00 0.000000000000000000e+00
1.607999999999999874e+00 0.000000000000000000e+00
1.645333333333333314e+00 0.000000000000000000e+00
1.683999999999999941e+00 0.000000000000000000e+00
1.723333333333333384e+00 0.000000000000000000e+00
1.764000000000000012e+00 0.000000000000000000e+00
1.805333333333333456e+00 0.000000000000000000e+00
1.847333333333333272e+00 0.000000000000000000e+00
1.890666666666666496e+00 0.000000000000000000e+00
1.935333333333333350e+00 5.961999999999999782e-31
1.980666666666666798e+00 7.438000000000000284e-30
2.026666666666666838e+00 0.000000000000000000e+00
2.074000000000000288e+00 2.235999999999999850e-28
2.122666666666666924e+00 4.838999999999999759e-27
2.172666666666666746e+00 3.399000000000000249e-26
2.223333333333333162e+00 1.935000000000000031e-25
2.275333333333333208e+00 9.506999999999999715e-25
2.328666666666666440e+00 4.109000000000000305e-24
2.383333333333333304e+00 1.575000000000000059e-23
2.438666666666666760e+00 5.390000000000000241e-23
2.495999999999999996e+00 1.687000000000000036e-22
2.554666666666666419e+00 4.718999999999999621e-22
2.613999999999999879e+00 1.207999999999999906e-21
2.675333333333333119e+00 2.851999999999999948e-21
2.737999999999999989e+00 6.259999999999999726e-21
2.802000000000000046e+00 1.289000000000000030e-20
2.867999999999999883e+00 2.499999999999999938e-20
2.934666666666666757e+00 4.660999999999999937e-20
3.003333333333333410e+00 8.373000000000000148e-20
3.073999999999999844e+00 1.470999999999999963e-19
3.146000000000000352e+00 2.534999999999999896e-19
3.219333333333333158e+00 4.364000000000000429e-19
3.294666666666666632e+00 7.625999999999999905e-19
3.371999999999999886e+00 1.389999999999999922e-18
3.451333333333332920e+00 2.733999999999999858e-18
3.532000000000000028e+00 5.819999999999999846e-18
3.614666666666666472e+00 1.217999999999999990e-17
3.699333333333333584e+00 2.283999999999999864e-17
3.786000000000000032e+00 3.830000000000000112e-17
3.874000000000000110e+00 5.917999999999999479e-17
3.964666666666666561e+00 8.652999999999999794e-17
4.057333333333333236e+00 1.212000000000000022e-16
4.152666666666666728e+00 1.645000000000000106e-16
4.250000000000000000e+00 2.176000000000000008e-16
4.349333333333333051e+00 2.819000000000000053e-16
4.451333333333333364e+00 3.591000000000000074e-16
4.555333333333333456e+00 4.510000000000000315e-16
4.661999999999999922e+00 5.585000000000000034e-16
4.771333333333333648e+00 6.834999999999999638e-16
4.883333333333333748e+00 8.273999999999999946e-16
4.997333333333333627e+00 9.911000000000000711e-16
5.114666666666666472e+00 1.174999999999999963e-15
5.233999999999999986e+00 1.380999999999999958e-15
5.356666666666666465e+00 1.607000000000000080e-15
5.482000000000000206e+00 1.854000000000000150e-15
5.610666666666666913e+00 2.120999999999999952e-15
5.741999999999999993e+00 2.406999999999999866e-15
5.876666666666666039e+00 2.711999999999999892e-15
6.013333333333332753e+00 3.031999999999999964e-15
6.155333333333333989e+00 3.371000000000000148e-15
6.299333333333333229e+00 3.722999999999999951e-15
6.446000000000000618e+00 4.088000000000000163e-15
6.597333333333334160e+00 4.466000000000000389e-15
6.753333333333333854e+00 4.855000000000000202e-15
6.906666666666666288e+00 5.256000000000000210e-15
7.073333333333333250e+00 5.665000000000000348e-15
7.239999999999999325e+00 6.084000000000000253e-15
7.406666666666666288e+00 6.511000000000000289e-15
7.579999999999999183e+00 6.944999999999999847e-15
7.760000000000000675e+00 7.385999999999999716e-15
7.940000000000000391e+00 7.832999999999999289e-15
8.126666666666666927e+00 8.284999999999999533e-15
8.313333333333334352e+00 8.742000000000000451e-15
8.506666666666665932e+00 9.204000000000000464e-15
8.706666666666666998e+00 9.668999999999999934e-15
8.913333333333332220e+00 1.013999999999999990e-14
9.119999999999999218e+00 1.061000000000000004e-14
9.333333333333333925e+00 1.108000000000000018e-14
9.553333333333332789e+00 1.156000000000000009e-14
9.779999999999999361e+00 1.204000000000000000e-14
1.000666666666666593e+01 1.251999999999999992e-14
1.024000000000000021e+01 1.299999999999999983e-14
1.048000000000000043e+01 1.347999999999999974e-14
1.072666666666666657e+01 1.395999999999999965e-14
1.097333333333333449e+01 1.443999999999999956e-14
1.123333333333333428e+01 1.492999999999999924e-14
1.149333333333333229e+01 1.541000000000000073e-14
1.176666666666666572e+01 1.588999999999999906e-14
1.203999999999999915e+01 1.637000000000000055e-14
1.232000000000000028e+01 1.684999999999999888e-14
1.261333333333333506e+01 1.733000000000000037e-14
1.290666666666666629e+01 1.780999999999999871e-14
1.320666666666666522e+01 1.827999999999999885e-14
1.352000000000000135e+01 1.874999999999999899e-14
1.383333333333333393e+01 1.921999999999999913e-14
1.415999999999999837e+01 1.968999999999999928e-14
1.449333333333333229e+01 2.015999999999999942e-14
1.482666666666666622e+01 2.062000000000000137e-14
1.517999999999999972e+01 2.108000000000000017e-14
1.553333333333333321e+01 2.153999999999999897e-14
1.589333333333333265e+01 2.198999999999999957e-14
1.626666666666666572e+01 2.244000000000000018e-14
1.664666666666666472e+01 2.289000000000000079e-14
1.703999999999999915e+01 2.333000000000000005e-14
1.744000000000000128e+01 2.376999999999999931e-14
1.784666666666666757e+01 2.420999999999999857e-14
1.826000000000000156e+01 2.463999999999999964e-14
1.869333333333333158e+01 2.507000000000000071e-14
1.912666666666666870e+01 2.549000000000000044e-14
1.957333333333333414e+01 2.589999999999999882e-14
2.003333333333333499e+01 2.631999999999999854e-14
2.050666666666666771e+01 2.673000000000000008e-14
2.098000000000000043e+01 2.713000000000000027e-14
2.147333333333333272e+01 2.753000000000000046e-14
2.198000000000000043e+01 2.791999999999999930e-14
2.249333333333333584e+01 2.831000000000000130e-14
2.301999999999999957e+01 2.869000000000000195e-14
2.356000000000000227e+01 2.905999999999999810e-14
2.411333333333333329e+01 2.943000000000000056e-14
2.467333333333333201e+01 2.980000000000000303e-14
2.525333333333333385e+01 3.016000000000000099e-14
2.583999999999999986e+01 3.051000000000000076e-14
2.644666666666666899e+01 3.085000000000000234e-14
2.706666666666666643e+01 3.120000000000000211e-14
2.769999999999999929e+01 3.152999999999999919e-14
2.834666666666666757e+01 3.186000000000000258e-14
2.901333333333333542e+01 3.218000000000000147e-14
2.969333333333333158e+01 3.250000000000000036e-14
3.038666666666666671e+01 3.281000000000000105e-14
3.109999999999999787e+01 3.310999999999999725e-14
3.182666666666666799e+01 3.340999999999999976e-14
3.257333333333333059e+01 3.369999999999999777e-14
3.333333333333333570e+01 3.397999999999999758e-14


==> data/lumped_reaction/lumped.rate_Phelps.ion-deg-2.5e-6.txt <==
3.333333333333333148e-01 0.000000000000000000e+00
3.411333333333333440e-01 0.000000000000000000e+00
3.491333333333333511e-01 0.000000000000000000e+00
3.572666666666666768e-01 0.000000000000000000e+00
3.656666666666666399e-01 0.000000000000000000e+00
3.742000000000000326e-01 0.000000000000000000e+00
3.830000000000000071e-01 0.000000000000000000e+00
3.919333333333333003e-01 0.000000000000000000e+00
4.011333333333333417e-01 0.000000000000000000e+00
4.105333333333333612e-01 0.000000000000000000e+00
4.201333333333333031e-01 0.000000000000000000e+00
4.299333333333333340e-01 0.000000000000000000e+00
4.400000000000000022e-01 0.000000000000000000e+00
4.503333333333333077e-01 0.000000000000000000e+00
4.608666666666667022e-01 0.000000000000000000e+00
4.716666666666666785e-01 0.000000000000000000e+00
4.827333333333332921e-01 0.000000000000000000e+00
4.939999999999999947e-01 0.000000000000000000e+00
5.055999999999999384e-01 0.000000000000000000e+00
5.173999999999999710e-01 0.000000000000000000e+00
5.295333333333333004e-01 0.000000000000000000e+00
5.419333333333332670e-01 0.000000000000000000e+00
5.545999999999999819e-01 0.000000000000000000e+00
5.675999999999999934e-01 0.000000000000000000e+00
5.808666666666666423e-01 1.009000000000000056e-29
5.944666666666666988e-01 2.154999999999999871e-28
6.083999999999999408e-01 5.747999999999999918e-28
6.226666666666667016e-01 1.119999999999999914e-27
6.371999999999999886e-01 2.049999999999999935e-27
6.521333333333333426e-01 3.677000000000000121e-27
6.673333333333332229e-01 6.505999999999999544e-27
6.833333333333332371e-01 1.135999999999999969e-26
6.993333333333332513e-01 2.501999999999999861e-27
7.153333333333332655e-01 2.495000000000000110e-26
7.320000000000000950e-01 5.414999999999999591e-26
7.493333333333334068e-01 9.280999999999999436e-26
7.666666666666666075e-01 1.526000000000000042e-25
7.846666666666667345e-01 2.475999999999999877e-25
8.033333333333333437e-01 3.969999999999999780e-25
8.220000000000000639e-01 6.294999999999999625e-25
8.413333333333333774e-01 9.873999999999999594e-25
8.606666666666665799e-01 1.533000000000000068e-24
8.813333333333334130e-01 2.355000000000000128e-24
9.013333333333334307e-01 3.581000000000000330e-24
9.226666666666666350e-01 5.392000000000000162e-24
9.446666666666666545e-01 8.042999999999999819e-24
9.666666666666666741e-01 1.189000000000000050e-23
9.893333333333332869e-01 1.739999999999999922e-23
1.012000000000000011e+00 2.524999999999999941e-23
1.036000000000000032e+00 3.631000000000000115e-23
1.060000000000000053e+00 5.178000000000000106e-23
1.085333333333333261e+00 7.323999999999999687e-23
1.110666666666666691e+00 1.026999999999999994e-22
1.136666666666666714e+00 1.429999999999999992e-22
1.163333333333333330e+00 1.974999999999999926e-22
1.189999999999999947e+00 2.707999999999999768e-22
1.217999999999999972e+00 3.685000000000000006e-22
1.246666666666666812e+00 4.981000000000000216e-22
1.276000000000000023e+00 6.683999999999999854e-22
1.306000000000000050e+00 8.908999999999999615e-22
1.336000000000000076e+00 1.180000000000000015e-21
1.367333333333333512e+00 1.552999999999999924e-21
1.399333333333333540e+00 2.030999999999999896e-21
1.432000000000000162e+00 2.640000000000000072e-21
1.465999999999999970e+00 3.413000000000000095e-21
1.500000000000000000e+00 4.387000000000000049e-21
1.535333333333333217e+00 5.609999999999999965e-21
1.571333333333333471e+00 7.136999999999999560e-21
1.607999999999999874e+00 9.033000000000000692e-21
1.645333333333333314e+00 1.137999999999999952e-20
1.683999999999999941e+00 1.426999999999999887e-20
1.723333333333333384e+00 1.781000000000000023e-20
1.764000000000000012e+00 2.213999999999999893e-20
1.805333333333333456e+00 2.740999999999999994e-20
1.847333333333333272e+00 3.382000000000000089e-20
1.890666666666666496e+00 4.156999999999999937e-20
1.935333333333333350e+00 5.094000000000000108e-20
1.980000000000000204e+00 6.222000000000000481e-20
2.026666666666666838e+00 7.580000000000000063e-20
2.074000000000000288e+00 9.208999999999999493e-20
2.122666666666666924e+00 1.117000000000000007e-19
2.172666666666666746e+00 1.351000000000000072e-19
2.223333333333333162e+00 1.632000000000000012e-19
2.275333333333333208e+00 1.968999999999999884e-19
2.328666666666666440e+00 2.373999999999999848e-19
2.383333333333333304e+00 2.860000000000000093e-19
2.438666666666666760e+00 3.444999999999999773e-19
2.495999999999999996e+00 4.152000000000000132e-19
2.553999999999999826e+00 5.008999999999999694e-19
2.613999999999999879e+00 6.050999999999999619e-19
2.675333333333333119e+00 7.327999999999999641e-19
2.737999999999999989e+00 8.900999999999999861e-19
2.802000000000000046e+00 1.085000000000000004e-18
2.867999999999999883e+00 1.331999999999999923e-18
2.934666666666666757e+00 1.643000000000000040e-18
3.004000000000000004e+00 2.044999999999999904e-18
3.073999999999999844e+00 2.570000000000000192e-18
3.146000000000000352e+00 3.272000000000000000e-18
3.219333333333333158e+00 4.232000000000000284e-18
3.294666666666666632e+00 5.580000000000000353e-18
3.371999999999999886e+00 7.530999999999999447e-18
3.451333333333332920e+00 1.043000000000000074e-17
3.532000000000000028e+00 1.484000000000000115e-17
3.614666666666666472e+00 2.155999999999999929e-17
3.699333333333333584e+00 3.159999999999999825e-17
3.786000000000000032e+00 4.604999999999999763e-17
3.874666666666666703e+00 6.596000000000000339e-17
3.965333333333333599e+00 9.234999999999999933e-17
4.057999999999999829e+00 1.263000000000000013e-16
4.152666666666666728e+00 1.688999999999999934e-16
4.250000000000000000e+00 2.212000000000000001e-16
4.349333333333333051e+00 2.850999999999999883e-16
4.451333333333333364e+00 3.617999999999999823e-16
4.555333333333333456e+00 4.529999999999999654e-16
4.661999999999999922e+00 5.602000000000000113e-16
4.771333333333333648e+00 6.849999999999999881e-16
4.883333333333333748e+00 8.284999999999999533e-16
4.997333333333333627e+00 9.919999999999999477e-16
5.114666666666666472e+00 1.175999999999999979e-15
5.233999999999999986e+00 1.380999999999999958e-15
5.356666666666666465e+00 1.607000000000000080e-15
5.482000000000000206e+00 1.854000000000000150e-15
5.610666666666666913e+00 2.120999999999999952e-15
5.741999999999999993e+00 2.408000000000000080e-15
5.876666666666666039e+00 2.711999999999999892e-15
6.014000000000000234e+00 3.033000000000000178e-15
6.155333333333333989e+00 3.371000000000000148e-15
6.299333333333333229e+00 3.722999999999999951e-15
6.446000000000000618e+00 4.088000000000000163e-15
6.597333333333334160e+00 4.466000000000000389e-15
6.753333333333333854e+00 4.855000000000000202e-15
6.906666666666666288e+00 5.256000000000000210e-15
7.073333333333333250e+00 5.666000000000000167e-15
7.239999999999999325e+00 6.084000000000000253e-15
7.406666666666666288e+00 6.511000000000000289e-15
7.579999999999999183e+00 6.944999999999999847e-15
7.760000000000000675e+00 7.385999999999999716e-15
7.940000000000000391e+00 7.832999999999999289e-15
8.126666666666666927e+00 8.284999999999999533e-15
8.313333333333334352e+00 8.743000000000000270e-15
8.506666666666665932e+00 9.204000000000000464e-15
8.706666666666666998e+00 9.668999999999999934e-15
8.913333333333332220e+00 1.013999999999999990e-14
9.119999999999999218e+00 1.061000000000000004e-14
9.333333333333333925e+00 1.108000000000000018e-14
9.553333333333332789e+00 1.156000000000000009e-14
9.779999999999999361e+00 1.204000000000000000e-14
1.000666666666666593e+01 1.251999999999999992e-14
1.024000000000000021e+01 1.299999999999999983e-14
1.048000000000000043e+01 1.347999999999999974e-14
1.072666666666666657e+01 1.395999999999999965e-14
1.097333333333333449e+01 1.443999999999999956e-14
1.123333333333333428e+01 1.492999999999999924e-14
1.149333333333333229e+01 1.541000000000000073e-14
1.176666666666666572e+01 1.588999999999999906e-14
1.203999999999999915e+01 1.637000000000000055e-14
1.232000000000000028e+01 1.684999999999999888e-14
1.261333333333333506e+01 1.733000000000000037e-14
1.290666666666666629e+01 1.780999999999999871e-14
1.320666666666666522e+01 1.827999999999999885e-14
1.352000000000000135e+01 1.874999999999999899e-14
1.383333333333333393e+01 1.921999999999999913e-14
1.415999999999999837e+01 1.968999999999999928e-14
1.449333333333333229e+01 2.015999999999999942e-14
1.482666666666666622e+01 2.062000000000000137e-14
1.517999999999999972e+01 2.108000000000000017e-14
1.553333333333333321e+01 2.153999999999999897e-14
1.589333333333333265e+01 2.198999999999999957e-14
1.626666666666666572e+01 2.244000000000000018e-14
1.664666666666666472e+01 2.289000000000000079e-14
1.703999999999999915e+01 2.333000000000000005e-14
1.744000000000000128e+01 2.376999999999999931e-14
1.784666666666666757e+01 2.420999999999999857e-14
1.826000000000000156e+01 2.463999999999999964e-14
1.869333333333333158e+01 2.507000000000000071e-14
1.912666666666666870e+01 2.549000000000000044e-14
1.957333333333333414e+01 2.589999999999999882e-14
2.003333333333333499e+01 2.631999999999999854e-14
2.050666666666666771e+01 2.673000000000000008e-14
2.098000000000000043e+01 2.713000000000000027e-14
2.147333333333333272e+01 2.753000000000000046e-14
2.198000000000000043e+01 2.791999999999999930e-14
2.249333333333333584e+01 2.831000000000000130e-14
2.301999999999999957e+01 2.869000000000000195e-14
2.356000000000000227e+01 2.905999999999999810e-14
2.411333333333333329e+01 2.943000000000000056e-14
2.467333333333333201e+01 2.980000000000000303e-14
2.525333333333333385e+01 3.016000000000000099e-14
2.583999999999999986e+01 3.051000000000000076e-14
2.644666666666666899e+01 3.085000000000000234e-14
2.706666666666666643e+01 3.120000000000000211e-14
2.769999999999999929e+01 3.152999999999999919e-14
2.834666666666666757e+01 3.186000000000000258e-14
2.901333333333333542e+01 3.218000000000000147e-14
2.969333333333333158e+01 3.250000000000000036e-14
3.038666666666666671e+01 3.281000000000000105e-14
3.109999999999999787e+01 3.310999999999999725e-14
3.182666666666666799e+01 3.340999999999999976e-14
3.257333333333333059e+01 3.369999999999999777e-14
3.333333333333333570e+01 3.397999999999999758e-14


==> data/lumped_reaction/lumped.rate_sample.ion-deg-0.txt <==
3.333333333333333287e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.451333333333333336e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.572666666666666352e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.699333333333332946e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.829333333333333200e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.964666666666667033e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.104666666666666880e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000305e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000439e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.555333333333333456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.716666666666666230e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.883333333333333276e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.056000000000000077e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.233999999999999764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.419333333333333641e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.610666666666666580e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.808666666666666839e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.013999999999999901e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.226000000000000284e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.446000000000000341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.673333333333332507e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.913333333333333830e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.153333333333333766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.406666666666666954e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.666666666666667462e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.939999999999999836e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.220000000000000917e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.506666666666666543e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.813333333333334130e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.120000000000000329e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.446666666666665713e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.779999999999999805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.011999999999999983e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.048000000000000043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.085333333333333289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.123333333333333406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.163333333333333303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.204000000000000070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246666666666666617e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.290666666666666629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.335999999999999965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.383333333333333359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.432666666666666810e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.482666666666666577e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.535333333333333272e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.589333333333333431e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.645999999999999963e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.703999999999999959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.764000000000000012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.825999999999999845e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.890666666666666884e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.957333333333333425e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.026666666666666616e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.097999999999999865e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.171999999999999764e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.249333333333333185e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.328666666666666663e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.410666666666666513e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.496000000000000163e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.584000000000000186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.675333333333333452e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.769999999999999685e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.867999999999999994e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.969333333333333269e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.074000000000000066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.182666666666666422e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.294666666666666299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.411333333333333440e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.532000000000000139e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.656666666666666399e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.785999999999999921e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.919333333333333003e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.057999999999999940e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.201333333333333031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.349333333333333385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.503333333333333077e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.662666666666666626e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.827333333333332921e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.997333333333333627e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.173999999999999710e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.356666666666666243e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.545999999999999819e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741999999999999327e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.944666666666666988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.154666666666667174e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.371999999999999886e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.597333333333333938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.833333333333332371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.073333333333332584e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.320000000000000950e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.580000000000000071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.846666666666667345e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.126666666666667593e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.413333333333333774e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.706666666666666998e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.013333333333334307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.333333333333332371e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.666666666666666741e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000666666666666593e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.036000000000000032e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.072666666666666657e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.110666666666666691e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.231999999999999984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.276000000000000023e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.320666666666666655e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367333333333333512e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.416000000000000147e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.465999999999999970e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.517333333333333201e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.571333333333333471e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.626666666666666705e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.683999999999999941e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.743333333333333401e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.105900000000000225e-28
1.805333333333333456e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.016209999999999691e-26
1.868666666666666698e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.023300000000000149e-25
1.934666666666666757e+00 8.080699999999999712e-29 0.000000000000000000e+00 1.450850000000000063e-27 0.000000000000000000e+00 1.820059999999999971e-24
2.003333333333333410e+00 2.739830000000000125e-27 0.000000000000000000e+00 4.632599999999999786e-26 0.000000000000000000e+00 1.265299999999999889e-23
2.074000000000000288e+00 6.840999999999999457e-26 4.402400000000000031e-27 6.390100000000000550e-25 0.000000000000000000e+00 6.814900000000001368e-23
2.147333333333333538e+00 1.003009999999999851e-24 1.103810000000000025e-25 6.357400000000000183e-24 0.000000000000000000e+00 2.645739999999999852e-22
2.223333333333333162e+00 9.908200000000001517e-24 1.660529999999999789e-24 4.525100000000000467e-23 0.000000000000000000e+00 9.221699999999999093e-22
2.302000000000000046e+00 7.169199999999999905e-23 1.662759999999999884e-23 2.487100000000000081e-22 1.066310000000000073e-26 2.872200000000000098e-21
2.383333333333333304e+00 3.888999999999999752e-22 1.188419999999999974e-22 1.061780000000000018e-21 3.829290000000000518e-25 8.044300000000000936e-21
2.467333333333333378e+00 1.627479999999999899e-21 6.190700000000000042e-22 3.696299999999999593e-21 6.270599999999999327e-24 1.934019999999999852e-20
2.554666666666666419e+00 5.560399999999999835e-21 2.537099999999999954e-21 1.089909999999999956e-20 5.818999999999999651e-23 4.252299999999999273e-20
2.644666666666666721e+00 1.602109999999999722e-20 8.411100000000000076e-21 2.791099999999999780e-20 4.055500000000000416e-22 8.848999999999999579e-20
2.737999999999999989e+00 4.040299999999999698e-20 2.358600000000000167e-20 6.425400000000001166e-20 2.288700000000000031e-21 1.738749999999999944e-19
2.834666666666666668e+00 9.234999999999998430e-20 5.867600000000000319e-20 1.375400000000000112e-19 9.793100000000000275e-21 3.334739999999999791e-19
2.934666666666666757e+00 1.964950000000000087e-19 1.326600000000000032e-19 2.788399999999999834e-19 3.307700000000000126e-20 6.203200000000000434e-19
3.038666666666666405e+00 4.020000000000000083e-19 2.833699999999999798e-19 5.520000000000000287e-19 9.244200000000000517e-20 1.165290000000000137e-18
3.146000000000000352e+00 8.181100000000000325e-19 5.920299999999999998e-19 1.109040000000000148e-18 2.267199999999999769e-19 2.377850000000000409e-18
3.257333333333333414e+00 1.748260000000000048e-18 1.265209999999999949e-18 2.394150000000000083e-18 5.318700000000000441e-19 5.447300000000000281e-18
3.371999999999999886e+00 4.209400000000000112e-18 2.948700000000000341e-18 5.969599999999999420e-18 1.188760000000000059e-18 1.427399999999999970e-17
3.491333333333333400e+00 1.159079999999999999e-17 7.967699999999999596e-18 1.663830000000000182e-17 2.911300000000000063e-18 3.563600000000000359e-17
3.614666666666666472e+00 2.918699999999999730e-17 2.099400000000000092e-17 4.001900000000000253e-17 7.839999999999999883e-18 7.865099999999999850e-17
3.742000000000000437e+00 5.889199999999999139e-17 4.411299999999999939e-17 7.885299999999999172e-17 2.119899999999999944e-17 1.478709999999999922e-16
3.874666666666666703e+00 1.020350000000000029e-16 7.786600000000000152e-17 1.336339999999999840e-16 4.162100000000000371e-17 2.474220000000000197e-16
4.011333333333333862e+00 1.588989999999999863e-16 1.229900000000000027e-16 2.067199999999999847e-16 7.056299999999999654e-17 3.712659999999999965e-16
4.152666666666666728e+00 2.301000000000000313e-16 1.794400000000000128e-16 2.982700000000000129e-16 1.049300000000000110e-16 5.439499999999999937e-16
4.299333333333333229e+00 3.159699999999999850e-16 2.468700000000000060e-16 4.072300000000000125e-16 1.430100000000000056e-16 7.453219999999999850e-16
4.451333333333333364e+00 4.157899999999999978e-16 3.246900000000000064e-16 5.351400000000000537e-16 1.856199999999999968e-16 9.958500000000000004e-16
4.608666666666667133e+00 5.284500000000000377e-16 4.127600000000000254e-16 6.800700000000000244e-16 2.327499999999999856e-16 1.275339999999999933e-15
4.771333333333333648e+00 6.534499999999999981e-16 5.096800000000000305e-16 8.417900000000000174e-16 2.822300000000000028e-16 1.587749999999999817e-15
4.940000000000000391e+00 7.893000000000000263e-16 6.147899999999998787e-16 1.019329999999999940e-15 3.376200000000000509e-16 1.931350000000000115e-15
5.114666666666666472e+00 9.361800000000001569e-16 7.257599999999999839e-16 1.209880000000000049e-15 3.960899999999999932e-16 2.302970000000000028e-15
5.295333333333332781e+00 1.090929999999999960e-15 8.440999999999999505e-16 1.413800000000000017e-15 4.592999999999999889e-16 2.701080000000000101e-15
5.482000000000000206e+00 1.255039999999999978e-15 9.676199999999999341e-16 1.625879999999999906e-15 5.243400000000000557e-16 3.124439999999999944e-15
5.675999999999999268e+00 1.426829999999999955e-15 1.097039999999999974e-15 1.848140000000000090e-15 5.871000000000001131e-16 3.563780000000000492e-15
5.876666666666666039e+00 1.604540000000000036e-15 1.232749999999999965e-15 2.082459999999999922e-15 6.553499999999999895e-16 4.014149999999999959e-15
6.083999999999999631e+00 1.790509999999999980e-15 1.371489999999999928e-15 2.327139999999999787e-15 7.321200000000000517e-16 4.482329999999999611e-15
6.298666666666666636e+00 1.981349999999999744e-15 1.517030000000000119e-15 2.576999999999999868e-15 8.033000000000000566e-16 4.965329999999999768e-15
6.521333333333333648e+00 2.178400000000000057e-15 1.667849999999999876e-15 2.839749999999999651e-15 8.772500000000000059e-16 5.474869999999999761e-15
6.753333333333333854e+00 2.384100000000000224e-15 1.820100000000000131e-15 3.109099999999999975e-15 9.561799999999998903e-16 6.002520000000000357e-15
6.993333333333333179e+00 2.595490000000000292e-15 1.980069999999999849e-15 3.385450000000000215e-15 1.037049999999999960e-15 6.541490000000000515e-15
7.239999999999999325e+00 2.809599999999999742e-15 2.144899999999999808e-15 3.670099999999999427e-15 1.120390000000000048e-15 7.102540000000000431e-15
7.493333333333333179e+00 3.031899999999999825e-15 2.312199999999999983e-15 3.961240000000000446e-15 1.205889999999999958e-15 7.684470000000000009e-15
7.760000000000000675e+00 3.257060000000000115e-15 2.481730000000000195e-15 4.256499999999999647e-15 1.293639999999999856e-15 8.278479999999999577e-15
8.033333333333333215e+00 3.487000000000000061e-15 2.657290000000000232e-15 4.562499999999999492e-15 1.379699999999999917e-15 8.882760000000000790e-15
8.313333333333334352e+00 3.720410000000000041e-15 2.835800000000000050e-15 4.869009999999999812e-15 1.459400000000000206e-15 9.498279999999999401e-15
8.606666666666667354e+00 3.957899999999999883e-15 3.019129999999999816e-15 5.182899999999999870e-15 1.541709999999999960e-15 1.010250000000000037e-14
8.913333333333332220e+00 4.200699999999999805e-15 3.205109999999999734e-15 5.504839999999999733e-15 1.633799999999999845e-15 1.071478000000000014e-14
9.226666666666666572e+00 4.446109999999999981e-15 3.387969999999999712e-15 5.829200000000000136e-15 1.728000000000000074e-15 1.133300000000000015e-14
9.553333333333332789e+00 4.699000000000000033e-15 3.577299999999999970e-15 6.156400000000000404e-15 1.823899999999999917e-15 1.199459999999999970e-14
9.893333333333332646e+00 4.953509999999999509e-15 3.770399999999999893e-15 6.488999999999999537e-15 1.921799999999999792e-15 1.267500000000000027e-14
1.024000000000000021e+01 5.208409999999999766e-15 3.961199999999999759e-15 6.826599999999999343e-15 2.021800000000000234e-15 1.336047999999999972e-14
1.059999999999999964e+01 5.465200000000000532e-15 4.155000000000000660e-15 7.172300000000000208e-15 2.123399999999999755e-15 1.403295000000000017e-14
1.097333333333333449e+01 5.728519999999999455e-15 4.352600000000000558e-15 7.520599999999999971e-15 2.226699999999999678e-15 1.469530999999999858e-14
1.136666666666666714e+01 5.984390000000000199e-15 4.555199999999999551e-15 7.870099999999999832e-15 2.322489999999999998e-15 1.537777000000000060e-14
1.176666666666666572e+01 6.252200000000000107e-15 4.752799999999999448e-15 8.221400000000000630e-15 2.411789999999999694e-15 1.608640000000000202e-14
1.217999999999999972e+01 6.521599999999999318e-15 4.957700000000000076e-15 8.578000000000000153e-15 2.509500000000000250e-15 1.683250000000000047e-14
1.261333333333333506e+01 6.788919999999999883e-15 5.158840000000000027e-15 8.926000000000000286e-15 2.617500000000000033e-15 1.756860000000000074e-14
1.306000000000000050e+01 7.059590000000000000e-15 5.368599999999999712e-15 9.278800000000000812e-15 2.725700000000000095e-15 1.832470000000000054e-14
1.352000000000000135e+01 7.335400000000000038e-15 5.572929999999999623e-15 9.630200000000000961e-15 2.835500000000000025e-15 1.906869999999999843e-14
1.399333333333333229e+01 7.599459999999999836e-15 5.778500000000000318e-15 9.985299999999999177e-15 2.945900000000000005e-15 1.979850000000000015e-14
1.449333333333333229e+01 7.871070000000000319e-15 5.994200000000001043e-15 1.034583000000000111e-14 3.051699999999999870e-15 2.052710000000000020e-14
1.500000000000000000e+01 8.141499999999998681e-15 6.203300000000000437e-15 1.071580000000000109e-14 3.144099999999999952e-15 2.125509999999999783e-14
1.553333333333333321e+01 8.411099999999999748e-15 6.409660000000000106e-15 1.107430000000000090e-14 3.237500000000000247e-15 2.199169999999999958e-14
1.608000000000000185e+01 8.683400000000000643e-15 6.610999999999999548e-15 1.143300000000000099e-14 3.330199999999999958e-15 2.271879999999999832e-14
1.664666666666666472e+01 8.951099999999999846e-15 6.816389999999999519e-15 1.180350000000000020e-14 3.448999999999999838e-15 2.345440000000000026e-14
1.723333333333333428e+01 9.235190000000000090e-15 7.018400000000000606e-15 1.216600000000000087e-14 3.579700000000000167e-15 2.417969999999999806e-14
1.784666666666666757e+01 9.501000000000000360e-15 7.230000000000001126e-15 1.252590000000000106e-14 3.684819999999999792e-15 2.491359999999999999e-14
1.847333333333333272e+01 9.772900000000000696e-15 7.444599999999999525e-15 1.289279999999999998e-14 3.797100000000000110e-15 2.560250000000000059e-14
1.912666666666666870e+01 1.005100000000000023e-14 7.659100000000000151e-15 1.326059999999999937e-14 3.920900000000000268e-15 2.623099999999999887e-14
1.980666666666666842e+01 1.032079999999999842e-14 7.868969999999999753e-15 1.361729999999999982e-14 4.032399999999999812e-15 2.684879999999999877e-14
2.050000000000000000e+01 1.059150000000000023e-14 8.068219999999999194e-15 1.398101000000000036e-14 4.128800000000000353e-15 2.746599999999999942e-14
2.122666666666666657e+01 1.085420000000000034e-14 8.268450000000000477e-15 1.434850000000000192e-14 4.225399999999999595e-15 2.807159999999999963e-14
2.198000000000000043e+01 1.111730000000000101e-14 8.467470000000000307e-15 1.469980999999999934e-14 4.322500000000000325e-15 2.866670000000000017e-14
2.275333333333333385e+01 1.138550999999999990e-14 8.669629999999999632e-15 1.506817999999999866e-14 4.413300000000000144e-15 2.925035999999999988e-14
2.356000000000000227e+01 1.165389999999999951e-14 8.872599999999999852e-15 1.544113999999999831e-14 4.491600000000000647e-15 2.983347999999999583e-14
2.438666666666666671e+01 1.192139999999999843e-14 9.069339999999999968e-15 1.580110000000000032e-14 4.599700000000000175e-15 3.039514999999999772e-14
2.525333333333333385e+01 1.218400000000000077e-14 9.268099999999999277e-15 1.613275000000000010e-14 4.704800000000000246e-15 3.095545999999999834e-14
2.614000000000000057e+01 1.245070000000000015e-14 9.463450000000000371e-15 1.648099999999999940e-14 4.798600000000000311e-15 3.150541000000000247e-14
2.706666666666666643e+01 1.270089999999999936e-14 9.650369999999999866e-15 1.680951999999999788e-14 4.893100000000000564e-15 3.203513000000000115e-14
2.801999999999999957e+01 1.295273999999999992e-14 9.837739999999998807e-15 1.712969000000000087e-14 4.985299999999999972e-15 3.256250000000000009e-14
2.901333333333333542e+01 1.321009999999999904e-14 1.001499999999999885e-14 1.746169999999999894e-14 5.078199999999999569e-15 3.312199999999999508e-14
3.004000000000000270e+01 1.345580000000000065e-14 1.020206999999999974e-14 1.778249999999999895e-14 5.168799999999999897e-15 3.368807999999999816e-14
3.109999999999999787e+01 1.368849999999999987e-14 1.038707999999999917e-14 1.812039999999999996e-14 5.262490000000000045e-15 3.426193000000000333e-14
3.219333333333333513e+01 1.393079999999999988e-14 1.056322000000000049e-14 1.845189999999999835e-14 5.365969999999999904e-15 3.491182999999999837e-14
3.333333333333333570e+01 1.415569999999999926e-14 1.073929999999999999e-14 1.877113999999999838e-14 5.448319999999999359e-15 3.562226999999999893e-14


==> data/lumped_reaction/lumped.rate_sample.ion-deg-2.5e-6.txt <==
1.333333333333333315e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370666666666666700e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.409333333333333271e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.449333333333333307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.489999999999999936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.532000000000000028e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.574666666666666714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.619333333333333458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.664666666666666794e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.711333333333333317e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.760000000000000175e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.809333333333333071e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.860000000000000264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.912666666666666682e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.965999999999999970e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.021333333333333593e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.078666666666666718e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.136666666666666714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.197333333333333361e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.258666666666666600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.322666666666666491e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.388000000000000123e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.454666666666666941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.524000000000000132e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.594666666666666788e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.667999999999999816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.743333333333333179e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.819999999999999729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.899333333333333207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.981333333333333058e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.065333333333333243e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.151333333333333209e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.240000000000000102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.331333333333333369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.424666666666666970e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.521333333333333537e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.620000000000000440e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.722000000000000308e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.826666666666666550e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.934666666666666313e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.045333333333333559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.158666666666666623e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.275999999999999801e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.395999999999999908e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.520000000000000129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.647333333333333871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.778000000000000025e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912000000000000255e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.050666666666666638e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.192666666666666542e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.338666666666666005e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.380489999999999891e-29
5.488666666666667249e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.928299999999999435e-29
5.643333333333333535e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.021000000000000056e-30 0.000000000000000000e+00 2.518929999999999886e-28
5.801999999999999380e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.145980000000000067e-28 0.000000000000000000e+00 5.547900000000000712e-28
5.965333333333333599e-01 1.022530000000000086e-28 0.000000000000000000e+00 3.809699999999999777e-28 0.000000000000000000e+00 1.236079999999999971e-27
6.133333333333333970e-01 4.758909999999999651e-28 4.606400000000000003e-29 8.759199999999998465e-28 0.000000000000000000e+00 2.560159999999999994e-27
6.305999999999999384e-01 1.077470000000000067e-27 2.112420000000000048e-28 1.805769999999999850e-27 0.000000000000000000e+00 5.130199999999999514e-27
6.483333333333333171e-01 1.905550000000000138e-27 0.000000000000000000e+00 3.409999999999999959e-27 0.000000000000000000e+00 1.007870000000000002e-26
6.665333333333333110e-01 2.928999999999999857e-27 0.000000000000000000e+00 6.098600000000000256e-27 0.000000000000000000e+00 1.865699999999999803e-26
6.853333333333333499e-01 5.785199999999999955e-27 0.000000000000000000e+00 1.249020000000000049e-26 0.000000000000000000e+00 3.651799999999999785e-26
7.046666666666666634e-01 1.378149999999999898e-26 1.914699999999999994e-27 2.733199999999999930e-26 0.000000000000000000e+00 7.167000000000000141e-26
7.246666666666666812e-01 3.257799999999999638e-26 1.420539999999999991e-26 5.450700000000000271e-26 0.000000000000000000e+00 1.307149999999999926e-25
7.446666666666666989e-01 6.693099999999999922e-26 3.906299999999999983e-26 1.026129999999999978e-25 7.217623999999999313e-29 2.343359999999999867e-25
7.660000000000000142e-01 1.246790000000000024e-25 7.945599999999999819e-26 1.866109999999999841e-25 9.866400000000000889e-28 4.131899999999999964e-25
7.873333333333333295e-01 2.246380000000000197e-25 1.458659999999999984e-25 3.319200000000000337e-25 4.015450000000000059e-27 7.146599999999999786e-25
8.093333333333333490e-01 3.977300000000000126e-25 2.618300000000000301e-25 5.803599999999999915e-25 1.101368999999999987e-26 1.225180000000000149e-24
8.319999999999999618e-01 6.924899999999999403e-25 4.625100000000000037e-25 9.982700000000000296e-25 1.988410000000000091e-26 2.061979999999999800e-24
8.553333333333332789e-01 1.187360000000000018e-24 8.032499999999999757e-25 1.693369999999999806e-24 4.405299999999999833e-26 3.417299999999999967e-24
8.800000000000000044e-01 2.005599999999999832e-24 1.373899999999999875e-24 2.830599999999999883e-24 9.674600000000000204e-26 5.584200000000000536e-24
9.046666666666666190e-01 3.339599999999999728e-24 2.313159999999999585e-24 4.661399999999999843e-24 1.784510000000000026e-25 9.017499999999999723e-24
9.300000000000000488e-01 5.479789999999999610e-24 3.837600000000000155e-24 7.568699999999998682e-24 3.199199999999999758e-25 1.437730000000000126e-23
9.559999999999999609e-01 8.870100000000000691e-24 6.283999999999999840e-24 1.212049999999999810e-23 5.639600000000000379e-25 2.261530000000000108e-23
9.826666666666666883e-01 1.415600000000000033e-23 1.014150000000000021e-23 1.915700000000000251e-23 9.791199999999999461e-25 3.514040000000000005e-23
1.010666666666666602e+00 2.231099999999999983e-23 1.616289999999999914e-23 2.989400000000000462e-23 1.674339999999999686e-24 5.369399999999999454e-23
1.039333333333333220e+00 3.472800000000000306e-23 2.544199999999999886e-23 4.611700000000000259e-23 2.821399999999999909e-24 8.125199999999999990e-23
1.068000000000000060e+00 5.337699999999999893e-23 3.947900000000000706e-23 7.022400000000000394e-23 4.688799999999999949e-24 1.211699999999999952e-22
1.098000000000000087e+00 8.107700000000000058e-23 6.052099999999999780e-23 1.056859999999999928e-22 7.684100000000000743e-24 1.785800000000000035e-22
1.129333333333333300e+00 1.217280000000000080e-22 9.167100000000000622e-23 1.572699999999999996e-22 1.242760000000000045e-23 2.605199999999999750e-22
1.160666666666666735e+00 1.807290000000000013e-22 1.373649999999999999e-22 2.316100000000000073e-22 1.983319999999999784e-23 3.758199999999999843e-22
1.193333333333333357e+00 2.654699999999999592e-22 2.038729999999999784e-22 3.371699999999999832e-22 3.126700000000000312e-23 5.395000000000000087e-22
1.227333333333333387e+00 3.858500000000000173e-22 2.987820000000000118e-22 4.861399999999999982e-22 4.871700000000000257e-23 7.673700000000000802e-22
1.262000000000000011e+00 5.550599999999999779e-22 4.333499999999999673e-22 6.938600000000000169e-22 7.496999999999999822e-23 1.081170000000000004e-21
1.297333333333333227e+00 7.907100000000001280e-22 6.230000000000000272e-22 9.805200000000000288e-22 1.131259999999999864e-22 1.504839999999999961e-21
1.333999999999999853e+00 1.116030000000000066e-21 8.871800000000000646e-22 1.373479999999999998e-21 1.686009999999999945e-22 2.066399999999999880e-21
1.371333333333333293e+00 1.561170000000000103e-21 1.251770000000000081e-21 1.907570000000000021e-21 2.485099999999999954e-22 2.814000000000000176e-21
1.410000000000000142e+00 2.162710000000000070e-21 1.750899999999999848e-21 2.624469999999999879e-21 3.625400000000000278e-22 3.798999999999999698e-21
1.449333333333333362e+00 2.970899999999999950e-21 2.427600000000000171e-21 3.579199999999999329e-21 5.237500000000000463e-22 5.122699999999999592e-21
1.489999999999999991e+00 4.054800000000000089e-21 3.339100000000000308e-21 4.848100000000000268e-21 7.489099999999999275e-22 6.880900000000000278e-21
1.532000000000000028e+00 5.486900000000000073e-21 4.555400000000000175e-21 6.518699999999999924e-21 1.061009999999999932e-21 9.116299999999999570e-21
1.575333333333333252e+00 7.374700000000000686e-21 6.164100000000000051e-21 8.695400000000000390e-21 1.519220000000000081e-21 1.206500000000000150e-20
1.619333333333333291e+00 9.829299999999998804e-21 8.286100000000000441e-21 1.152439999999999963e-20 2.223900000000000068e-21 1.587000000000000083e-20
1.665333333333333554e+00 1.301360000000000210e-20 1.104500000000000014e-20 1.518050000000000044e-20 3.261299999999999897e-21 2.060539999999999885e-20
1.711999999999999966e+00 1.713429999999999997e-20 1.463590000000000134e-20 1.984389999999999692e-20 4.525799999999999806e-21 2.685299999999999854e-20
1.760000000000000009e+00 2.242800000000000211e-20 1.926450000000000013e-20 2.580000000000000187e-20 6.095299999999999458e-21 3.470430000000000005e-20
1.809999999999999831e+00 2.914200000000000424e-20 2.522199999999999688e-20 3.334900000000000042e-20 8.190799999999999299e-21 4.423099999999999551e-20
1.860666666666666691e+00 3.771000000000000484e-20 3.278499999999999782e-20 4.293999999999999430e-20 1.151810000000000036e-20 5.603099999999999001e-20
1.913333333333333330e+00 4.855600000000000066e-20 4.244800000000000228e-20 5.503099999999999293e-20 1.536399999999999739e-20 7.113099999999999778e-20
1.966666666666666785e+00 6.223399999999999516e-20 5.470999999999999142e-20 7.013499999999999793e-20 2.016599999999999888e-20 8.991899999999999219e-20
2.021999999999999797e+00 7.947799999999999417e-20 7.023500000000000125e-20 8.907200000000000404e-20 3.025099999999999844e-20 1.132600000000000092e-19
2.079333333333333478e+00 1.011130000000000070e-19 8.976099999999999273e-20 1.128540000000000121e-19 4.034500000000000083e-20 1.432199999999999975e-19
2.137333333333333307e+00 1.283280000000000029e-19 1.143700000000000027e-19 1.426899999999999895e-19 5.252899999999999557e-20 1.804399999999999909e-19
2.197333333333333361e+00 1.624600000000000055e-19 1.453229999999999989e-19 1.800299999999999965e-19 6.816400000000001387e-20 2.252200000000000234e-19
2.259333333333333194e+00 2.053500000000000041e-19 1.844239999999999903e-19 2.271279999999999847e-19 8.818799999999999925e-20 2.828359999999999986e-19
2.323333333333333250e+00 2.592099999999999673e-19 2.335449999999999868e-19 2.863899999999999933e-19 1.138429999999999987e-19 3.590160000000000143e-19
2.388666666666666938e+00 3.273260000000000022e-19 2.954699999999999963e-19 3.604199999999999858e-19 1.467120000000000229e-19 4.526299999999999943e-19
2.455333333333333368e+00 4.135599999999999877e-19 3.738800000000000282e-19 4.546100000000000023e-19 1.889600000000000426e-19 5.682800000000000299e-19
2.524666666666666615e+00 5.234900000000000163e-19 4.733099999999999490e-19 5.749099999999999515e-19 2.432199999999999950e-19 7.174699999999999463e-19
2.596000000000000085e+00 6.645000000000000079e-19 6.009099999999999479e-19 7.301999999999999741e-19 3.134500000000000057e-19 9.137999999999999062e-19
2.668666666666666742e+00 8.473699999999999254e-19 7.646999999999999639e-19 9.321000000000000322e-19 4.050899999999999857e-19 1.185699999999999977e-18
2.743999999999999773e+00 1.086000000000000038e-18 9.783000000000000252e-19 1.198559999999999807e-18 5.618699999999999808e-19 1.550899999999999967e-18
2.821333333333333471e+00 1.403700000000000088e-18 1.258469999999999899e-18 1.554990000000000074e-18 7.327300000000001448e-19 2.064690000000000143e-18
2.900666666666666504e+00 1.833499999999999912e-18 1.634830000000000144e-18 2.043400000000000236e-18 9.621699999999999809e-19 2.763929999999999975e-18
2.981999999999999762e+00 2.430399999999999794e-18 2.151100000000000056e-18 2.728699999999999971e-18 1.265399999999999830e-18 3.763299999999999843e-18
3.066000000000000281e+00 3.277999999999999814e-18 2.875700000000000036e-18 3.719500000000000122e-18 1.687599999999999787e-18 5.283399999999999173e-18
3.151999999999999691e+00 4.529500000000000435e-18 3.914300000000000041e-18 5.210299999999999924e-18 2.265209999999999828e-18 7.677000000000000057e-18
3.240666666666666362e+00 6.451700000000000113e-18 5.474699999999999842e-18 7.560200000000000802e-18 3.169199999999999669e-18 1.164870000000000027e-17
3.332000000000000295e+00 9.555399999999999245e-18 7.932099999999999570e-18 1.148830000000000072e-17 4.553399999999999976e-18 1.877700000000000108e-17
3.426000000000000156e+00 1.477109999999999993e-17 1.193600000000000027e-17 1.825399999999999855e-17 6.685399999999999879e-18 3.184899999999999747e-17
3.522000000000000242e+00 2.357900000000000064e-17 1.864600000000000078e-17 3.009199999999999673e-17 1.006869999999999943e-17 5.411400000000000033e-17
3.621333333333333737e+00 3.814500000000000156e-17 2.958400000000000528e-17 4.953999999999999986e-17 1.545200000000000067e-17 8.915000000000000403e-17
3.723333333333333162e+00 6.015800000000000299e-17 4.632999999999999922e-17 7.840499999999998917e-17 2.472599999999999924e-17 1.419440000000000145e-16
3.827999999999999847e+00 9.057400000000000508e-17 6.995700000000000454e-17 1.183699999999999888e-16 3.753200000000000028e-17 2.152669999999999932e-16
3.935999999999999943e+00 1.300110000000000087e-16 1.006039999999999925e-16 1.697830000000000217e-16 5.443700000000000084e-17 3.098719999999999794e-16
4.046666666666666856e+00 1.790299999999999972e-16 1.389399999999999956e-16 2.329999999999999897e-16 7.603999999999999906e-17 4.303660000000000102e-16
4.160666666666666735e+00 2.375649999999999958e-16 1.847989999999999979e-16 3.090270000000000120e-16 1.018249999999999955e-16 5.734000000000000088e-16
4.277333333333333876e+00 3.053999999999999927e-16 2.374600000000000168e-16 3.962400000000000055e-16 1.322700000000000026e-16 7.378399999999999751e-16
4.397333333333333094e+00 3.827400000000000326e-16 2.982700000000000129e-16 4.953300000000000044e-16 1.661299999999999750e-16 9.264999999999999681e-16
4.521333333333333648e+00 4.679099999999999454e-16 3.654200000000000293e-16 6.072600000000000305e-16 2.023100000000000274e-16 1.137719999999999878e-15
4.648666666666666281e+00 5.621899999999999706e-16 4.383199999999999911e-16 7.287099999999999628e-16 2.449900000000000130e-16 1.371280000000000068e-15
4.779333333333332767e+00 6.636999999999999181e-16 5.169500000000000480e-16 8.597100000000001193e-16 2.882300000000000017e-16 1.625499999999999888e-15
4.914000000000000590e+00 7.714499999999999434e-16 6.015499999999999831e-16 1.000769999999999891e-15 3.347300000000000177e-16 1.902590000000000018e-15
5.052000000000000490e+00 8.859099999999999337e-16 6.893299999999999027e-16 1.151269999999999871e-15 3.854499999999999820e-16 2.215750000000000161e-15
5.193999999999999950e+00 1.006280000000000054e-15 7.813099999999999695e-16 1.308639999999999902e-15 4.418199999999999987e-16 2.528199999999999943e-15
5.340666666666666451e+00 1.131860000000000015e-15 8.781700000000000288e-16 1.474599999999999940e-15 4.902299999999999807e-16 2.876290000000000043e-15
5.490666666666666806e+00 1.263520000000000068e-15 9.800500000000000198e-16 1.649539999999999979e-15 5.397699999999999929e-16 3.244200000000000139e-15
5.645333333333333314e+00 1.400770000000000080e-15 1.083769999999999859e-15 1.829650000000000060e-15 5.941800000000000230e-16 3.629699999999999796e-15
5.803999999999999382e+00 1.541740000000000081e-15 1.190039999999999908e-15 2.015599999999999857e-15 6.516100000000000510e-16 4.031500000000000132e-15
5.967333333333333378e+00 1.687370000000000043e-15 1.302170000000000016e-15 2.207870000000000119e-15 7.107499999999999628e-16 4.450500000000000038e-15
6.134666666666666934e+00 1.837190000000000178e-15 1.415630000000000089e-15 2.405939999999999806e-15 7.713999999999999721e-16 4.882399999999999819e-15
6.307999999999999829e+00 1.991750000000000071e-15 1.533219999999999895e-15 2.611399999999999796e-15 8.314200000000000087e-16 5.332500000000000565e-15
6.485333333333333172e+00 2.150799999999999766e-15 1.652869999999999778e-15 2.822720000000000240e-15 8.905899999999999427e-16 5.790629999999999985e-15
6.666666666666666963e+00 2.312149999999999913e-15 1.777559999999999641e-15 3.040000000000000094e-15 9.510399999999999684e-16 6.243610000000000494e-15
6.853333333333332611e+00 2.476929999999999802e-15 1.904479999999999739e-15 3.262070000000000565e-15 1.012490000000000010e-15 6.709649999999999681e-15
7.046666666666666856e+00 2.646650000000000122e-15 2.033500000000000010e-15 3.488469999999999668e-15 1.074420000000000013e-15 7.190659999999999978e-15
7.246666666666666146e+00 2.818979999999999907e-15 2.164940000000000031e-15 3.717310000000000445e-15 1.140200000000000068e-15 7.679239999999999725e-15
7.453333333333333144e+00 2.994660000000000032e-15 2.298899999999999944e-15 3.950900000000000361e-15 1.201799999999999925e-15 8.181680000000000056e-15
7.660000000000000142e+00 3.176699999999999732e-15 2.434699999999999902e-15 4.190940000000000215e-15 1.266699999999999856e-15 8.694790000000001011e-15
7.873333333333333961e+00 3.359799999999999887e-15 2.576480000000000009e-15 4.433100000000000190e-15 1.332500000000000057e-15 9.218660000000000588e-15
8.099999999999999645e+00 3.548050000000000136e-15 2.722059999999999902e-15 4.679730000000000018e-15 1.399100000000000193e-15 9.752990000000000733e-15
8.326666666666666217e+00 3.732310000000000097e-15 2.865150000000000024e-15 4.930929999999999840e-15 1.466299999999999983e-15 1.029689000000000076e-14
8.560000000000000497e+00 3.924400000000000423e-15 3.012749999999999898e-15 5.188589999999999377e-15 1.536800000000000044e-15 1.085054999999999958e-14
8.799999999999998934e+00 4.116649999999999554e-15 3.162620000000000103e-15 5.443199999999999781e-15 1.610299999999999956e-15 1.141286999999999961e-14
9.046666666666666856e+00 4.314270000000000584e-15 3.312060000000000022e-15 5.703999999999999601e-15 1.678799999999999985e-15 1.198775999999999898e-14
9.299999999999998934e+00 4.513200000000000051e-15 3.463410000000000007e-15 5.971600000000000241e-15 1.747599999999999841e-15 1.256329999999999965e-14
9.566666666666666430e+00 4.712940000000000414e-15 3.618210000000000077e-15 6.239200000000000093e-15 1.817200000000000025e-15 1.313680000000000000e-14
9.833333333333333925e+00 4.917350000000000120e-15 3.773199999999999860e-15 6.512780000000000093e-15 1.887299999999999724e-15 1.370970000000000108e-14
1.010666666666666735e+01 5.122280000000000080e-15 3.926799999999999831e-15 6.784099999999999935e-15 1.957700000000000237e-15 1.429219999999999980e-14
1.039333333333333265e+01 5.324120000000000220e-15 4.082750000000000324e-15 7.049600000000000009e-15 2.028700000000000010e-15 1.486429999999999819e-14
1.068666666666666742e+01 5.530689999999999946e-15 4.238599999999999889e-15 7.324400000000000451e-15 2.101199999999999907e-15 1.545589999999999779e-14
1.098666666666666636e+01 5.736990000000000162e-15 4.399150000000000496e-15 7.608990000000000605e-15 2.174200000000000107e-15 1.603719999999999956e-14
1.129333333333333478e+01 5.947400000000000361e-15 4.563199999999999681e-15 7.887099999999999911e-15 2.247300000000000052e-15 1.663810000000000031e-14
1.161333333333333506e+01 6.156179999999999782e-15 4.723920000000000446e-15 8.167900000000000845e-15 2.321700000000000236e-15 1.722849999999999823e-14
1.193999999999999950e+01 6.368899999999999814e-15 4.882499999999999958e-15 8.453409999999999444e-15 2.396299999999999909e-15 1.782839999999999916e-14
1.228000000000000114e+01 6.580699999999999825e-15 5.041499999999999584e-15 8.748730000000000464e-15 2.477200000000000100e-15 1.842770000000000083e-14
1.261999999999999922e+01 6.801509999999999561e-15 5.207999999999999430e-15 9.028989999999999224e-15 2.559200000000000249e-15 1.902730000000000214e-14
1.297999999999999865e+01 7.019189999999999580e-15 5.371200000000000188e-15 9.315199999999999589e-15 2.642299999999999962e-15 1.963519999999999847e-14
1.334000000000000163e+01 7.231119999999999850e-15 5.535099999999999558e-15 9.598500000000000071e-15 2.720639999999999969e-15 2.023333999999999757e-14
1.371999999999999886e+01 7.454700000000000221e-15 5.696400000000000029e-15 9.887470000000000505e-15 2.811000000000000120e-15 2.083591000000000058e-14
1.410666666666666735e+01 7.676559999999999452e-15 5.865199999999999932e-15 1.017669999999999988e-14 2.895900000000000376e-15 2.144820999999999990e-14
1.450000000000000000e+01 7.896599999999999770e-15 6.026799999999999245e-15 1.047398000000000143e-14 2.973700000000000180e-15 2.206479999999999992e-14
1.490666666666666629e+01 8.119100000000000526e-15 6.195200000000000167e-15 1.076189000000000023e-14 3.052700000000000084e-15 2.268169999999999778e-14
1.532666666666666622e+01 8.341799999999999983e-15 6.362799999999999972e-15 1.105990000000000130e-14 3.130400000000000143e-15 2.328709999999999929e-14
1.575999999999999979e+01 8.564199999999999810e-15 6.528399999999999349e-15 1.135290000000000034e-14 3.207400000000000014e-15 2.390189999999999974e-14
1.619999999999999929e+01 8.781580000000000988e-15 6.695600000000000173e-15 1.164382000000000152e-14 3.278000000000000017e-15 2.450720000000000032e-14
1.666000000000000014e+01 9.003290000000000404e-15 6.862300000000000298e-15 1.194829999999999893e-14 3.362200000000000084e-15 2.511099999999999960e-14
1.712666666666666870e+01 9.220090000000000298e-15 7.027959999999999918e-15 1.224790000000000088e-14 3.443100000000000274e-15 2.572420000000000097e-14
1.760666666666666558e+01 9.436820000000000173e-15 7.189599999999999917e-15 1.254146000000000165e-14 3.522499999999999947e-15 2.632810000000000118e-14
1.810666666666666558e+01 9.648099999999999930e-15 7.356710000000000378e-15 1.284469999999999985e-14 3.600399999999999892e-15 2.693039999999999915e-14
1.861333333333333329e+01 9.865269999999999473e-15 7.520300000000000341e-15 1.314042000000000143e-14 3.679900000000000493e-15 2.753229999999999972e-14
1.914000000000000057e+01 1.008603999999999931e-14 7.685329999999999790e-15 1.343491000000000042e-14 3.753000000000000044e-15 2.814620000000000128e-14
1.967333333333333556e+01 1.030510000000000094e-14 7.846599999999999352e-15 1.372680000000000051e-14 3.837799999999999371e-15 2.876810000000000138e-14
2.022666666666666657e+01 1.052739999999999984e-14 8.003750000000000732e-15 1.400408999999999915e-14 3.916200000000000014e-15 2.938879999999999666e-14
2.080000000000000071e+01 1.073859000000000002e-14 8.158160000000000020e-15 1.427926999999999902e-14 3.995199999999999917e-15 3.000920000000000177e-14
2.138666666666666671e+01 1.096062999999999998e-14 8.322200000000001006e-15 1.457298000000000118e-14 4.066899999999999879e-15 3.062929999999999779e-14
2.198666666666666458e+01 1.117670000000000035e-14 8.487700000000001033e-15 1.485582999999999906e-14 4.132200000000000369e-15 3.123930000000000099e-14
2.260666666666666558e+01 1.139849999999999934e-14 8.648599999999999368e-15 1.513570000000000020e-14 4.197100000000000299e-15 3.184789999999999751e-14
2.323999999999999844e+01 1.161597999999999987e-14 8.800399999999999980e-15 1.541201999999999992e-14 4.261900000000000090e-15 3.245730000000000146e-14
2.389333333333333442e+01 1.183779999999999999e-14 8.949600000000000117e-15 1.570259999999999763e-14 4.325400000000000431e-15 3.305540000000000145e-14
2.456666666666666643e+01 1.203580000000000045e-14 9.104500000000001116e-15 1.600034999999999818e-14 4.388799999999999844e-15 3.365350000000000145e-14
2.526000000000000156e+01 1.224161999999999873e-14 9.255529999999999943e-15 1.627562999999999898e-14 4.450999999999999948e-15 3.424130000000000047e-14
2.596666666666666856e+01 1.244089999999999908e-14 9.414000000000000327e-15 1.654973000000000081e-14 4.512999999999999772e-15 3.483789999999999916e-14
2.669999999999999929e+01 1.263724000000000022e-14 9.567600000000000298e-15 1.683309999999999973e-14 4.573900000000000426e-15 3.541540000000000351e-14
2.744666666666666899e+01 1.284650000000000078e-14 9.710360000000000275e-15 1.709029000000000106e-14 4.633600000000000193e-15 3.599079999999999468e-14
2.821999999999999886e+01 1.304149999999999863e-14 9.854500000000001075e-15 1.736889999999999870e-14 4.699899999999999713e-15 3.656689999999999866e-14
2.901333333333333542e+01 1.324108999999999996e-14 9.997599999999999791e-15 1.762540000000000119e-14 4.756740000000000061e-15 3.709479999999999684e-14
2.983333333333333215e+01 1.344130000000000011e-14 1.014035999999999977e-14 1.789385999999999924e-14 4.838789999999999885e-15 3.760279999999999958e-14
3.067333333333333201e+01 1.364237999999999982e-14 1.029373000000000013e-14 1.815143000000000157e-14 4.920720000000000015e-15 3.810969999999999840e-14
3.153333333333333144e+01 1.382817000000000082e-14 1.043229999999999875e-14 1.840027999999999930e-14 4.994299999999999921e-15 3.860649999999999812e-14
3.242000000000000171e+01 1.401475999999999977e-14 1.056780000000000105e-14 1.865470000000000078e-14 5.065000000000000064e-15 3.910310000000000228e-14
3.333333333333333570e+01 1.420145999999999944e-14 1.070170999999999932e-14 1.890259999999999914e-14 5.135700000000000207e-15 3.957870000000000078e-14


==> data/swarm/DLmu/DLmu.300K.bolsig.txt <==
1.000000000000000861e-04 2.607023411371237401e-02 2.601869158878504160e-02 2.614855570839064863e-02 2.597957288765088274e-02 2.626804123711340075e-02 2.588742393509127840e-02 2.643654114365411381e-02
1.166761060565291110e-04 2.613777089783281618e-02 2.606822262118491801e-02 2.624538063562453782e-02 2.601371204701273532e-02 2.640713706407137040e-02 2.588823424388501937e-02 2.663649025069637910e-02
1.361331372451439123e-04 2.623051681706316599e-02 2.613513513513513256e-02 2.637717121588089089e-02 2.606153846153846237e-02 2.660271782573940882e-02 2.589073634204275276e-02 2.691933240611961084e-02
1.588348435902243181e-04 2.635690789473683904e-02 2.622641509433962584e-02 2.655860349127182191e-02 2.612857718661830420e-02 2.686557377049180254e-02 2.589962885267064682e-02 2.728155339805825308e-02
1.853223105620517412e-04 2.653255303584491423e-02 2.635348837209302436e-02 2.680933852140077872e-02 2.621621621621621212e-02 2.722792607802874618e-02 2.590391282813273716e-02 2.780774550484094165e-02
2.162268556177895636e-04 2.677060133630289329e-02 2.652765957446808626e-02 2.715231788079469979e-02 2.634056487924682499e-02 2.773129525341914633e-02 2.590608819853597311e-02 2.852447552447552603e-02
2.522850753833095539e-04 2.710295291300877929e-02 2.676893576222435026e-02 2.762843068261787091e-02 2.650798494558030682e-02 2.843506493506493468e-02 2.592054263565891220e-02 2.950000000000000192e-02
2.943564021190243972e-04 2.756656804733727956e-02 2.710143410446980497e-02 2.829973118279570030e-02 2.674654752233956295e-02 2.940318302387267754e-02 2.593624804041107582e-02 3.087586206896551777e-02
3.434435879205755839e-04 2.822345593337959729e-02 2.755769230769231082e-02 2.922397476340694161e-02 2.707386363636363549e-02 3.072305593451568617e-02 2.594914663880181285e-02 3.278005464480874404e-02
4.007166048865588273e-04 2.912645590682196722e-02 2.821782178217821513e-02 3.051711580480699279e-02 2.752877044215627095e-02 3.257437070938215551e-02 2.596656217345872514e-02 3.537424140256237304e-02
4.675405309035632578e-04 3.039653929343907879e-02 2.912037037037036938e-02 3.234999999999999681e-02 2.817674418604651509e-02 3.512391930835734311e-02 2.600139324277255318e-02 3.887226697353279165e-02
5.455080856942997420e-04 3.217546362339514937e-02 3.040530007794232242e-02 3.486676016830294461e-02 2.908496732026143866e-02 3.863740022805017132e-02 2.604910325613790656e-02 4.368987341772152116e-02
6.364775926116223023e-04 3.470029239766082158e-02 3.223661485319516407e-02 3.836849507735583947e-02 3.036111111111110955e-02 4.337635869565217156e-02 2.610134076266759640e-02 4.921848260125499808e-02
7.426172709815776667e-04 3.823481781376517757e-02 3.481512605042016983e-02 4.315518351577592171e-02 3.220695970695970634e-02 4.952054794520548142e-02 2.618384401114206075e-02 5.710769230769231070e-02
8.664569146845669525e-04 4.310238645111624106e-02 3.847988077496274084e-02 4.936518324607329367e-02 3.483318304779080277e-02 5.726562500000000749e-02 2.627915071353985332e-02 6.712264150943396401e-02
1.010948188711493492e-03 4.962819519752130482e-02 4.356477561388653885e-02 5.739389920424403657e-02 3.859952793076318334e-02 6.644182124789206612e-02 2.643118148599268857e-02 7.876712328767122850e-02
1.179534980837580087e-03 5.795385549483909882e-02 5.051840721262209483e-02 6.691542288557213169e-02 4.381147540983606342e-02 7.642058165548099025e-02 2.664347826086956375e-02 8.959212376933896327e-02
1.376235485215912763e-03 6.796178343949045575e-02 5.933914306463326099e-02 7.722611980572045842e-02 5.114391143911439092e-02 8.644836272040302971e-02 2.692508256561793739e-02 9.843750000000001110e-02
1.605737974318103504e-03 7.868852459016392742e-02 6.978056426332288065e-02 8.712871287128712283e-02 6.043929712460064524e-02 9.517396184062851261e-02 2.731851337269885355e-02 1.079857578840284771e-01
1.873512541905351025e-03 8.821039903264811521e-02 8.025936599423630358e-02 9.535283993115316326e-02 7.125781250000000344e-02 1.021771400296882654e-01 2.784041630529054609e-02 1.128938156359393097e-01
2.185941480375855686e-03 9.460726846424384606e-02 8.837448559670781079e-02 1.006715165081141505e-01 8.111524163568772927e-02 1.075170842824601375e-01 2.857637686179425110e-02 1.169246646026831787e-01
2.550471399976993701e-03 9.696641386782231531e-02 9.092689295039164954e-02 1.030319735391400232e-01 8.396317829457364268e-02 1.103112840466926176e-01 2.961299239806496411e-02 1.186887254901961009e-01
2.975790715578594502e-03 9.491725768321511436e-02 8.732782369146005474e-02 1.024352331606217664e-01 7.846607669616520453e-02 1.100911002102312602e-01 3.107782369146005683e-02 1.189600507292327136e-01
3.472036731328821246e-03 8.879957127545552720e-02 8.049450549450549997e-02 9.778340721975933847e-02 7.219251336898395432e-02 1.072077528770442323e-01 3.316204179513532191e-02 1.153250773993808043e-01
4.051037258966855292e-03 8.112623762376237890e-02 7.378752886836029146e-02 9.021197007481296382e-02 6.710763680096211437e-02 1.003749999999999781e-01 3.619517171030261354e-02 1.115271659324522657e-01
4.726592528661669075e-03 7.438249823570924901e-02 6.865671641791043500e-02 8.214037526059764227e-02 6.387337057728119383e-02 9.150043365134431783e-02 4.108794197642792051e-02 1.033692722371967604e-01
5.514804111601260238e-03 6.979665940450253958e-02 6.550309597523219785e-02 7.567370721048798099e-02 6.193939393939393301e-02 8.344677137870855355e-02 4.935318093212829466e-02 1.004926108374384064e-01
6.434458694061702747e-03 6.731234866828086916e-02 6.393564356435643692e-02 7.186427457098283622e-02 6.113747954173485988e-02 7.815580286168520574e-02 5.595516569200779250e-02 1.138651471984805374e-01
7.507475850046982889e-03 6.658263305322129066e-02 6.370086289549375946e-02 7.037686240140227090e-02 6.102161100196464016e-02 7.558061821219715093e-02 5.481441048034934455e-02 1.199435559736594659e-01
8.759430484969112085e-03 6.727384995368941578e-02 6.424870466321243312e-02 7.107495069033531454e-02 6.154016130814274343e-02 7.626517273576098599e-02 5.787773657136020128e-02 1.264543424609237132e-01
1.022016240259048664e-02 6.902337421893080249e-02 6.568982151471297604e-02 7.314751869476546209e-02 6.281431933605846618e-02 7.882156753752085632e-02 5.939968404423380532e-02 1.381373893529485031e-01
1.192448752399596738e-02 7.176704169424223678e-02 6.798952735290064719e-02 7.631478900012673983e-02 6.464660800454158363e-02 8.245699055003634370e-02 6.067751081928070278e-02 1.365021328458257133e-01
1.391302771019509166e-02 7.520440017838561642e-02 7.093549898485085325e-02 8.024303073624017291e-02 6.707119741100323052e-02 8.709900442477876148e-02 6.243602865916069583e-02 1.343096758042308103e-01
1.623317896682148140e-02 7.925101214574897801e-02 7.451805117420258473e-02 8.489927477840451819e-02 7.014460918909024012e-02 9.221819280749470049e-02 6.468882875918051389e-02 1.423039690222652476e-01
1.894024110767477190e-02 8.393841475004751307e-02 7.865769154622846704e-02 9.016961517417472483e-02 7.381149235221166893e-02 9.809160305343511688e-02 6.761363636363636187e-02 1.449344978165938991e-01
2.209873580215290095e-02 8.921589688506981197e-02 8.327338129496401897e-02 9.614279852277390903e-02 7.771561771561771859e-02 1.045454545454545386e-01 7.098368759268412764e-02 1.443740867023867447e-01
2.578394442167204065e-02 9.515545914678236183e-02 8.849912302681033072e-02 1.026595744680851158e-01 8.217769575533878657e-02 1.117465224111282851e-01 7.482556516885291442e-02 1.462353801169590517e-01
3.008370233898656487e-02 1.017624728850325400e-01 9.433802816901408483e-02 1.100751100751100747e-01 8.705291161690806301e-02 1.199851411589895889e-01 7.919420837267862612e-02 1.474388459126071416e-01
3.510049244676643337e-02 1.090409285277947476e-01 1.008832807570978068e-01 1.182827102803738345e-01 9.261610424323421520e-02 1.285321605277625068e-01 8.412473423104181725e-02 1.524856596558317179e-01
4.095388779355312037e-02 1.171272603207096502e-01 1.081808396124865346e-01 1.270738079686479505e-01 9.913857677902621068e-02 1.384140697315643098e-01 8.933640199462984655e-02 1.629994372537985348e-01
4.778340155627788105e-02 1.261823685206205081e-01 1.164149443561208197e-01 1.369186046511627897e-01 1.062656641604010077e-01 1.497446373850868095e-01 9.382660009078529206e-02 1.719722138326789662e-01
5.575181227721985600e-02 1.361665958351041261e-01 1.254199823165340344e-01 1.478632478632478653e-01 1.141187470780738733e-01 1.621322124570118706e-01 1.006609049313675619e-01 1.848892117689792947e-01
6.504904362100594195e-02 1.473256924546322844e-01 1.355849241311796183e-01 1.601360544217687032e-01 1.231296101159114892e-01 1.753794266441821015e-01 1.085324232081911339e-01 2.008764607679465741e-01
7.589669112400264372e-02 1.596072186836517970e-01 1.465927977839334984e-01 1.735991923271075210e-01 1.327022375215146377e-01 1.902571711177052372e-01 1.174714104193138459e-01 2.167404782993800072e-01
8.855330382923755350e-02 1.733055885850178501e-01 1.589822194972409786e-01 1.885227896760021671e-01 1.432989690721649667e-01 2.064684402712571587e-01 1.268406961178045467e-01 2.382703262558260038e-01
1.033205466923614868e-01 1.884967320261437818e-01 1.726779661016949463e-01 2.049716803020767697e-01 1.549490538573508047e-01 2.248798076923076983e-01 1.354450681635926135e-01 2.598502304147465303e-01
1.205503906369651407e-01 2.051910598413842768e-01 1.881316998468606227e-01 2.227793696275071622e-01 1.682113821138211396e-01 2.429235880398671055e-01 1.492430988423864568e-01 2.852776044915782960e-01
1.406535016311453445e-01 2.236453201970443339e-01 2.047337278106509117e-01 2.428129829984544130e-01 1.831074977416440597e-01 2.638908829863603756e-01 1.624154589371980817e-01 3.057719054242002410e-01
1.641090287353767496e-01 2.438112199465716501e-01 2.229206963249516504e-01 2.641093474426807752e-01 1.994499337883264001e-01 2.864592094196803940e-01 1.765849443784425765e-01 3.305491105955142839e-01
1.914760244156276658e-01 2.650284321689683198e-01 2.432263443101292111e-01 2.870192307692308042e-01 2.173716353766116383e-01 3.127255460588794223e-01 1.923076923076922906e-01 3.585322723253757671e-01
2.234067693200028903e-01 2.882606721162579433e-01 2.649744988732060103e-01 3.118994826311899393e-01 2.380892520427403958e-01 3.392895819796404311e-01 2.099895397489539572e-01 3.833830845771143414e-01
2.606623191092714564e-01 3.133036282622533308e-01 2.883061846113098015e-01 3.382480485689505767e-01 2.606499180775532221e-01 3.667057444314185122e-01 2.272727272727272652e-01 4.123097286565188258e-01
3.041306438933413792e-01 3.400500277932184678e-01 3.134730538922155807e-01 3.659517426273458662e-01 2.861994442729237642e-01 3.960962914769030618e-01 2.466338259441707703e-01 4.380987472365512336e-01
3.548477926193995269e-01 3.672800998128509242e-01 3.405582922824302305e-01 3.945076037206555197e-01 3.107154853879744993e-01 4.271662085925068686e-01 2.690467427309532478e-01 4.637989778534923335e-01
4.140225868558619626e-01 3.963362437938708904e-01 3.688929551692589626e-01 4.255967496190959376e-01 3.375174337517433121e-01 4.581087702106809711e-01 2.938783811267032808e-01 4.928229665071770516e-01
4.830654325379303837e-01 4.264905806952806189e-01 3.981090323878495041e-01 4.566517189835575530e-01 3.663345346618613885e-01 4.915405164737310373e-01 3.166855845629965582e-01 5.271031326997536182e-01
5.636219363903862689e-01 4.571992976294995681e-01 4.279069767441860406e-01 4.881688339373267960e-01 3.964069062062529070e-01 5.250877555234360061e-01 3.421791273284001123e-01 5.642062689585439772e-01
6.576121282607082508e-01 4.889651790093182959e-01 4.585417215056593609e-01 5.215079748670855553e-01 4.267399267399267226e-01 5.579873646209386751e-01 3.708476517754868418e-01 6.024313372354794804e-01
7.672762242100615859e-01 5.220022002200219724e-01 4.904171364148815493e-01 5.551170744540909752e-01 4.584190420217454931e-01 5.927863436123348428e-01 4.030808729139923052e-01 6.462848297213622528e-01
8.952280211058610826e-01 5.561780267662620458e-01 5.234855847100745585e-01 5.897204688908926906e-01 4.911444141689372822e-01 6.264061574896387929e-01 4.389367816091954144e-01 6.968481375358166474e-01
1.044517195353240391e+00 5.918439716312057230e-01 5.585068198133524842e-01 6.266353572626635060e-01 5.263757115749525539e-01 6.631369953673064144e-01 4.791164658634537998e-01 7.246785826277829523e-01
1.218701990629026843e+00 6.299456943366951167e-01 5.950380152060823491e-01 6.649805447470816810e-01 5.614686468646864492e-01 7.024608501118567716e-01 5.116279069767442067e-01 7.568641618497109480e-01
1.421934027099353459e+00 6.711469534050179542e-01 6.350230414746543817e-01 7.072425828970332340e-01 5.995316159250585475e-01 7.456177853783667597e-01 5.402355250245338691e-01 8.030118030118030825e-01
1.659057253512312702e+00 7.168584292146072956e-01 6.792942397509083019e-01 7.545056015586946163e-01 6.423017107309487717e-01 7.945139557266602814e-01 5.719866071428572063e-01 8.549793483249196191e-01
1.935723400646563119e+00 7.684977578475336024e-01 7.289398280802292795e-01 8.083014746040414478e-01 6.909638554216868123e-01 8.499464094319399976e-01 6.132681564245809902e-01 9.057084607543323118e-01
2.258526687899433671e+00 8.289891926255562593e-01 7.864583333333332593e-01 8.712871287128712838e-01 7.453083109919570459e-01 9.163129169193450219e-01 6.692896935933146940e-01 9.751875360646278246e-01
2.635160993688550501e+00 9.032028469750890132e-01 8.552338530066815325e-01 9.534722222222222765e-01 8.060836501901140760e-01 1.013504388926401045e+00 7.265873015873015595e-01 1.123136746597537261e+00
3.074603235756336872e+00 1.014481094127111849e+00 9.469759734879867885e-01 1.097049689440994014e+00 8.761506276150626826e-01 1.210802700675168930e+00 7.853309481216457222e-01 1.453835227272727293e+00
3.587327332168529725e+00 1.242477876106194534e+00 1.110907424381301745e+00 1.403598971722365141e+00 9.699812382739211314e-01 1.607875307629204498e+00 8.453740157480315043e-01 1.980553477935676820e+00
4.185553842675806102e+00 1.672658467360454093e+00 1.448912062568936232e+00 1.907775768535262317e+00 1.150479366402667791e+00 2.163667523564696271e+00 8.984130661415498098e-01 2.536066818526955036e+00
4.883541240533539884e+00 2.230844793713163021e+00 1.974535587560008354e+00 2.462894248608534120e+00 1.533037643580120513e+00 2.686911890504704914e+00 1.018451143451143404e+00 2.954263565891472876e+00
5.697925757119245205e+00 2.733990147783251334e+00 2.523914643119941292e+00 2.903581267217630657e+00 2.097742555235350803e+00 3.065476190476190244e+00 1.293523131672597914e+00 3.215743440233235884e+00
6.648117899398722663e+00 3.085742771684945041e+00 2.945777401965965492e+00 3.194862710363153280e+00 2.650994575045208190e+00 3.302405498281787199e+00 1.791044776119403048e+00 3.402358142962417453e+00
7.756765091065541462e+00 3.301503094606542899e+00 3.212527964205817099e+00 3.375193798449612537e+00 3.047205118918266731e+00 3.449869224062772410e+00 2.404421925380009206e+00 3.527986633249791559e+00
9.050291464207449010e+00 3.428146679881070025e+00 3.366885784716516117e+00 3.485080988917306222e+00 3.266910814304179400e+00 3.542397660818713767e+00 2.848719937936385005e+00 3.612850082372322635e+00
1.055952766720365688e+01 3.503225806451612634e+00 3.450891941767479931e+00 3.552710542108421521e+00 3.382633587786259444e+00 3.601254480286738335e+00 3.212571605511688855e+00 3.675696594427244612e+00
1.232044570005506223e+01 3.548355899419729287e+00 3.499896758207722058e+00 3.596279069767442049e+00 3.442570792236716581e+00 3.644883920894239182e+00 3.368655154369439853e+00 3.721082854799015571e+00
1.437501629163328509e+01 3.578168362627197396e+00 3.531340405014464778e+00 3.625783348254252303e+00 3.479472612284275179e+00 3.676966292134831615e+00 3.410342989159409921e+00 3.763263381278000530e+00
1.677220925406937369e+01 3.600391772771792009e+00 3.554820415879016871e+00 3.647352647352647192e+00 3.504404835074779623e+00 3.701606086221470804e+00 3.436199370622272209e+00 3.800368408933916697e+00
1.956916065730092313e+01 3.619532044760935818e+00 3.574211502782930872e+00 3.666329625884731769e+00 3.524365133836650621e+00 3.720972097209720886e+00 3.456546568372962369e+00 3.824261828530771901e+00
2.283253464288497270e+01 3.638542665388302844e+00 3.593188268684957887e+00 3.685658153241650581e+00 3.543352601156068982e+00 3.740974729241877128e+00 3.478077571669477397e+00 3.842843259752880769e+00
2.664011233532619372e+01 3.659221012459310973e+00 3.613445378151260545e+00 3.707584830339321069e+00 3.565128205128205607e+00 3.765740740740740833e+00 3.502136752136752129e+00 3.866553815770912284e+00
3.108264572194360298e+01 3.683653846153846168e+00 3.635673624288424666e+00 3.733724340175953227e+00 3.587020648967551573e+00 3.792718791197647210e+00 3.524416135881103695e+00 3.883365200764818059e+00
3.626602068771008902e+01 3.713066666666666293e+00 3.662376237623762520e+00 3.766008248317777696e+00 3.612188365650969679e+00 3.826539462272332770e+00 3.546201232032854200e+00 3.911699779249448561e+00
4.231378076007530353e+01 3.748331744518588859e+00 3.693598046501751941e+00 3.805706957358127696e+00 3.641726171996274797e+00 3.869174861051730918e+00 3.577167019027484240e+00 3.946015424164524443e+00
4.937007171615262280e+01 3.790732120186204313e+00 3.730382748108840296e+00 3.852969814995131692e+00 3.676008697753080146e+00 3.920155793573515179e+00 3.611678481316833000e+00 3.998182054278665465e+00
5.760307723572255867e+01 3.840931134820563031e+00 3.774624765478423960e+00 3.908189880020866092e+00 3.713615023474178045e+00 3.978060643692435061e+00 3.638221768012263713e+00 4.061204972904048027e+00
6.720902748737597676e+01 3.898834554848011891e+00 3.827287246178416424e+00 3.970773759461732944e+00 3.760211134849817505e+00 4.043141005206672745e+00 3.677705783537317252e+00 4.130508283556857840e+00
7.841687619073252336e+01 3.965041398344066437e+00 3.888153938665062981e+00 4.040771349862258610e+00 3.812142296038603995e+00 4.114671163575042812e+00 3.713177481916343226e+00 4.202499713335626552e+00
9.149375763051595811e+01 4.038205779228629666e+00 3.957231547482179757e+00 4.116925136672988650e+00 3.873080128586736670e+00 4.190701678863538504e+00 3.757316524088248677e+00 4.276546091015169360e+00
1.067513536880843930e+02 4.118582462517037968e+00 4.034085004676295938e+00 4.197750148016577754e+00 3.941462285978713620e+00 4.270810454645288523e+00 3.814593036149922511e+00 4.354282998693121520e+00
1.245533226458895086e+02 4.204446652589740374e+00 4.118009361911800781e+00 4.282451923076923350e+00 4.020064493013256524e+00 4.353974227391948837e+00 3.884462151394421969e+00 4.433313919627257071e+00
1.453239668272487961e+02 4.294540411045265849e+00 4.208028728998332468e+00 4.370924897367785888e+00 4.107413893753648182e+00 4.441296045336946996e+00 3.954061770049312141e+00 4.515731030228254284e+00
1.695583456609155348e+02 4.389033325454975376e+00 4.303587386697305561e+00 4.463387710045382484e+00 4.200207931085697233e+00 4.530179656197492299e+00 4.032082981546254885e+00 4.603817991631799167e+00
1.978340752110258620e+02 4.488372093023256681e+00 4.404906485304833197e+00 4.558743909041688802e+00 4.300088039240346660e+00 4.625968685750434517e+00 4.124948847360523807e+00 4.705882352941176627e+00
2.308250954091694780e+02 4.591989137813985877e+00 4.510282776349614053e+00 4.660756064524073317e+00 4.403480312638254013e+00 4.729125942474168731e+00 4.223300970873785865e+00 4.812030075187969658e+00
2.693177331246868675e+02 4.702657106706030987e+00 4.622477615929439843e+00 4.770885516428466033e+00 4.515178685794799307e+00 4.843167058173276196e+00 4.325141280063083293e+00 4.939398473739339046e+00
3.142294439295993698e+02 4.822779769016327656e+00 4.740562891823396185e+00 4.893102057281161876e+00 4.633280757097792524e+00 4.974865015825730374e+00 4.444897404538659558e+00 5.097912283541027101e+00
3.666306792601400275e+02 4.955605718585402997e+00 4.868758915834521694e+00 5.033435497353023536e+00 4.757268048407288674e+00 5.131825140329987711e+00 4.567522321428571175e+00 5.286732270105191311e+00
4.277704001693336977e+02 5.104493207941483313e+00 5.009335056728421165e+00 5.195960205004522159e+00 4.887164007474486205e+00 5.318323952470293214e+00 4.696802646085997957e+00 5.509142761281664136e+00
4.991058457800094175e+02 5.275275275275275177e+00 5.166277712952158652e+00 5.381893246829843491e+00 5.030818902260053349e+00 5.541708208707211369e+00 4.830925070758230078e+00 5.781633037903073813e+00
5.823372659566198308e+02 5.469319562575941873e+00 5.341949380721594309e+00 5.595077292510881151e+00 5.185756127639894686e+00 5.795206971677560048e+00 4.982041304998503506e+00 6.095573254306352773e+00
6.794484460342359853e+02 5.688375927452597125e+00 5.539969834087481004e+00 5.837750294464076006e+00 5.358157147365099959e+00 6.084250837721397964e+00 5.137272455983287855e+00 6.475913352731975436e+00
7.927539894943433865e+02 5.934511266007456598e+00 5.757006151742993794e+00 6.109491415613865328e+00 5.540983606557377428e+00 6.406829992576095201e+00 5.304962359809494821e+00 6.892034650327487633e+00
9.249544855497832714e+02 6.201090442591405072e+00 5.991336221259579986e+00 6.413582602060283300e+00 5.741024332142249165e+00 6.764562712964465874e+00 5.434431524547803427e+00 7.349256068911511619e+00
1.079200876534689314e+03 6.497789867392044449e+00 6.240081040013506275e+00 6.753546099290780091e+00 5.946704067321178400e+00 7.164373373001114764e+00 5.592014232061671919e+00 7.875239005736137443e+00
1.259169559268602370e+03 6.828949822794254665e+00 6.511350059737155860e+00 7.145299145299144783e+00 6.158775364898540161e+00 7.622056289488799763e+00 5.743589743589744501e+00 8.423665701282581963e+00
1.469150010403760916e+03 7.204201990416513546e+00 6.818656456665507015e+00 7.605812897366030612e+00 6.397634649192903922e+00 8.158512720156556597e+00 5.905957221141947322e+00 9.105806911293194972e+00
1.714147024268195764e+03 7.657825924542398965e+00 7.182940516273849774e+00 8.163113994439294530e+00 6.676706827309236481e+00 8.816901408450704025e+00 6.043895241608262303e+00 9.967413441955194742e+00
1.999999999999999773e+03 8.224795898993734866e+00 7.644522829708014555e+00 8.856532712094738358e+00 7.022471910112359161e+00 9.651574436370411902e+00 6.278908418131359248e+00 1.105691056910569081e+01


==> data/swarm/DLmu/DLmu.77K.bolsig.txt <==
1.000000000000000861e-04 6.650451702571230292e-03 6.648825453464168693e-03 6.652295502213936146e-03 6.647417388514598180e-03 6.654684095860567000e-03 6.646030589949017409e-03 6.660678642714571406e-03
1.172102297533481394e-04 6.653038206682644964e-03 6.650943396226414832e-03 6.655501159494975685e-03 6.648936170212766013e-03 6.658677415840506125e-03 6.647071630742433165e-03 6.665668662674650857e-03
1.373823795883264494e-04 6.656642974302897850e-03 6.653714640969848187e-03 6.660014087814040452e-03 6.651262584584914997e-03 6.664462809917354874e-03 6.648957103502558565e-03 6.674835061262959605e-03
1.610262027560941539e-04 6.661563974996810404e-03 6.657629161018225640e-03 6.666266650666026819e-03 6.654116036282731877e-03 6.672404518558363619e-03 6.651231709575846501e-03 6.689075630252100564e-03
1.887391822135099835e-04 6.668411410625491031e-03 6.662760035159683535e-03 6.674664107485604909e-03 6.658115272789464668e-03 6.685089104443943907e-03 6.653473184246982280e-03 6.704044117647058043e-03
2.212216291070452547e-04 6.677870395267545937e-03 6.670168067226890478e-03 6.688842203548086771e-03 6.663760027903731752e-03 6.701765581791107630e-03 6.657789613848203066e-03 6.723345588235293303e-03
2.592943797404667476e-04 6.693505099302200778e-03 6.680572109654349909e-03 6.706064947468959488e-03 6.671218846022533740e-03 6.722329265681867110e-03 6.662679425837320611e-03 6.749999999999999056e-03
3.039195382313197445e-04 6.711711711711711680e-03 6.697058823529412723e-03 6.728476821192053321e-03 6.682432432432433046e-03 6.751154548383632437e-03 6.670656634746922192e-03 6.793928242870284941e-03
3.562247890262443348e-04 6.736204576043068257e-03 6.716529543754675563e-03 6.759338640538885105e-03 6.698911729141475598e-03 6.791012685443990546e-03 6.680355920602326809e-03 6.857274401473297323e-03
4.175318936560402927e-04 6.770236031470862163e-03 6.742994877975293580e-03 6.803062933716199322e-03 6.719146775012697741e-03 6.850282485875706928e-03 6.695220147335960263e-03 6.931860036832413613e-03
4.893900918477495955e-04 6.819628647214854081e-03 6.779610194902548244e-03 6.866875300914781523e-03 6.746345657781599968e-03 6.932431003489478855e-03 6.716686674669868073e-03 7.052534562211981023e-03
5.736152510448682459e-04 6.890235690235690415e-03 6.833232077764277504e-03 6.956982911019445222e-03 6.784428056937060435e-03 7.048984468339306898e-03 6.742307031115695425e-03 7.225092250922509132e-03
6.723357536499341598e-04 6.990063483301131239e-03 6.909706199046300977e-03 7.083922677982083110e-03 6.841730461100230774e-03 7.210619862252833079e-03 6.778697001034126104e-03 7.456642066420663545e-03
7.880462815669918731e-04 7.129861568885958664e-03 7.017355244970050615e-03 7.263485229039588591e-03 6.921891058581706654e-03 7.455227882037532457e-03 6.833823275116722093e-03 7.843173431734316858e-03
9.236708571873871766e-04 7.330159547092125229e-03 7.167742904339991297e-03 7.528336380255941374e-03 7.035451275903407617e-03 7.825855270169455868e-03 6.904637832204273303e-03 8.512891344383058390e-03
1.082636733874054727e-03 7.623631807991559581e-03 7.385223472179993677e-03 7.941864761670155634e-03 7.192773137889892608e-03 8.488799732530926540e-03 7.007652033830043432e-03 9.930555555555555317e-03
1.268961003167922829e-03 8.102479791752294908e-03 7.705837755875663379e-03 8.692709570173356298e-03 7.419993904297469967e-03 9.917470525187566457e-03 7.157852240613645466e-03 1.407506702412868703e-02
1.487352107293512344e-03 9.004248539564524423e-03 8.244910090652399909e-03 1.035302593659942309e-02 7.760917214634968642e-03 1.371893458152234450e-02 7.368953653106659167e-03 2.413265306122449119e-02
1.743328822199987716e-03 1.115319974143503569e-02 9.287125917560701271e-03 1.498085154314034856e-02 8.340753424657534193e-03 2.434668550095853146e-02 7.663418595209094651e-03 5.035436473638720684e-02
2.043359717856941659e-03 1.730127848804891705e-02 1.192150569010796621e-02 2.817857938098418738e-02 9.428274428274430186e-03 5.120428189116860845e-02 8.142421159715158147e-03 9.537869062901153938e-02
2.395026619987485582e-03 3.475468790136142239e-02 1.954514128187456734e-02 6.023785926660059353e-02 1.238527483610690934e-02 9.519379844961239900e-02 8.761603375527426615e-03 1.339393939393939414e-01
2.807216203941177712e-03 7.261440227030861727e-02 4.097871763589534810e-02 1.062972292191435852e-01 2.097433382376982097e-02 1.301260783012607725e-01 9.670254570305824790e-03 1.521309450277949227e-01
3.290344562312669686e-03 1.161737523105360465e-01 8.368215271389144172e-02 1.314900153609831202e-01 4.407984273400877145e-02 1.443858327053504087e-01 1.088877338877338938e-02 1.622085889570551998e-01
3.856620421163473728e-03 1.248878923766816168e-01 1.071687840290381083e-01 1.371275783040488971e-01 8.018736017897090673e-02 1.506607929515418609e-01 1.267099263416345163e-02 1.701937406855439650e-01
4.520353656360246060e-03 1.083333333333333232e-01 8.652849740932641587e-02 1.295702373316228451e-01 6.885245901639344690e-02 1.474003466204505952e-01 1.538379908029713708e-02 1.660802980132450313e-01
5.298316906283712970e-03 8.241758241758243009e-02 6.855072463768116520e-02 1.037142857142857172e-01 5.937376400791034847e-02 1.300272975432211209e-01 1.973777462792345935e-02 1.490125673249551308e-01
6.210169418915616364e-03 6.711964549483014075e-02 5.988584474885844805e-02 7.977695167286245892e-02 5.485096870342771880e-02 1.014563106796116387e-01 2.707638279192273525e-02 1.289343183888270183e-01
7.278953843983151928e-03 6.056669572798604323e-02 5.638814016172506716e-02 6.721554116558742242e-02 5.302426343154245658e-02 7.965290806754220243e-02 3.947864860229806372e-02 1.242871189773844670e-01
8.531678524172810196e-03 5.870553359683794437e-02 5.548141086749285023e-02 6.315332899587942916e-02 5.257338551859099679e-02 7.018286814244464877e-02 4.645660461986993173e-02 1.239234449760765466e-01
1.000000000000000541e-02 5.927606699081577196e-02 5.599467140319716596e-02 6.347826086956522007e-02 5.312357501139990806e-02 6.927290836653386685e-02 4.852371732817037375e-02 1.359026369168357118e-01


==> data/swarm/DLmu/DLmu.90K.bolsig.txt <==
1.000000000000000861e-04 7.773005336457112537e-03 7.771187763383798595e-03 7.775111004440176873e-03 7.769468379125346429e-03 7.777777777777777554e-03 7.767983074753172408e-03 7.783858998144712986e-03
1.193776641714438549e-04 7.776296493800826867e-03 7.773755656108597388e-03 7.779240991260624564e-03 7.771564141670903210e-03 7.783155856727976690e-03 7.769157994323558011e-03 7.793396226415094316e-03
1.425102670302999064e-04 7.781115319315658890e-03 7.777446745121405908e-03 7.785329271150690129e-03 7.774305555555555136e-03 7.791864764923401437e-03 7.771243155546542387e-03 7.805555555555555164e-03
1.701254279852591322e-04 7.788121148551200267e-03 7.782779149121532916e-03 7.795295295295295857e-03 7.778346121057118541e-03 7.805800756620430263e-03 7.773592801841388601e-03 7.821428571428571189e-03
2.030917620904736510e-04 7.800249687890138499e-03 7.790784931712440957e-03 7.810116183546532767e-03 7.784100707018451124e-03 7.821834803869458577e-03 7.778000000000000191e-03 7.847145488029465613e-03
2.424462017082331267e-04 7.815475392248893635e-03 7.804430863254392670e-03 7.827752378598789793e-03 7.793371660466689478e-03 7.844144722757439778e-03 7.784067933683785218e-03 7.878453038674033265e-03
2.894266124716751189e-04 7.835521028663272949e-03 7.820474777448072068e-03 7.853046594982078174e-03 7.807440578711678097e-03 7.877578176979375263e-03 7.792155276991508984e-03 7.923003802281369454e-03
3.455107294592222374e-04 7.864569083447332451e-03 7.842778793418646657e-03 7.890522289948607298e-03 7.824289405684754783e-03 7.928265524625267152e-03 7.805864509605661521e-03 7.993062438057483080e-03
4.124626382901355314e-04 7.908149359498500147e-03 7.875474563401671166e-03 7.947168917318170323e-03 7.847818619031259740e-03 7.999570262140093604e-03 7.823624595469255011e-03 8.095916429249762347e-03
4.923882631706742339e-04 7.972148541114058157e-03 7.924361057763331870e-03 8.028030489304156456e-03 7.885358883846024444e-03 8.106052374225796928e-03 7.845437993121585213e-03 8.252371916508538865e-03
5.878016072274915883e-04 8.064558979808714514e-03 7.996424847311186732e-03 8.146695197337136887e-03 7.936871803914653453e-03 8.262083780880773165e-03 7.878971868042906890e-03 8.491727941176471089e-03
7.017038286703830997e-04 8.200597635442379713e-03 8.098969670584821312e-03 8.323480728304563647e-03 8.014832700931355872e-03 8.508196721311474947e-03 7.926285945727015725e-03 8.873156342182891496e-03
8.376776400682929601e-04 8.406608046895818268e-03 8.252501924557351445e-03 8.599715437514822078e-03 8.127775879740348555e-03 8.911695531323498079e-03 8.002026342451873039e-03 9.617135761589405002e-03
1.000000000000000238e-03 8.733085699124436968e-03 8.483696446848954312e-03 9.077014218009479829e-03 8.293985869377908451e-03 9.691544434857635865e-03 8.113590263691683457e-03 1.146451033243485983e-02
1.193776641714437790e-03 9.317609646217040950e-03 8.865423154000308045e-03 1.002576112412177992e-02 8.547052740434333065e-03 1.152478328517448497e-02 8.261928934010150452e-03 1.561188811188811421e-02
1.425102670302999443e-03 1.054834826802193357e-02 9.566348655680833105e-03 1.234099804305283966e-02 8.980184489238127871e-03 1.658823529411764669e-02 8.493986108758259587e-03 2.791509433962264392e-02
1.701254279852590237e-03 1.380981976382846498e-02 1.115083321464178934e-02 1.899133175728920375e-02 9.760739532354539838e-03 3.050141911069063211e-02 8.809157696907569599e-03 5.930828351836037876e-02
2.030917620904737052e-03 2.333422890918860834e-02 1.546906187624750607e-02 3.743010512189666461e-02 1.169139465875370862e-02 6.332671300893742694e-02 9.327150084317033588e-03 1.029357798165137505e-01
2.424462017082329966e-03 4.861060988812702238e-02 2.836039393132818928e-02 7.632107695398833436e-02 1.723316391359593427e-02 1.070836473247927662e-01 1.001365420720259393e-02 1.415730337078651702e-01
2.894266124716754658e-03 9.374930112937493454e-02 6.055201145684155351e-02 1.184626978146194332e-01 3.315730516882701290e-02 1.341321243523315998e-01 1.103716508210890110e-02 1.541793776693105578e-01
3.455107294592220206e-03 1.219734079776067237e-01 1.042621546369672247e-01 1.337137840210711193e-01 6.854418119505290008e-02 1.465865992414664976e-01 1.257302781178940183e-02 1.669491525423728862e-01
4.124626382901356615e-03 1.176972281449893409e-01 9.713216957605985691e-02 1.324540367705835386e-01 7.641176470588234571e-02 1.473779385171790357e-01 1.496468926553672432e-02 1.648685450926992979e-01
4.923882631706744291e-03 9.024054982817868165e-02 7.404109589041095452e-02 1.125000000000000028e-01 6.244224422442244682e-02 1.352433281004709331e-01 1.888396811337466827e-02 1.545945945945945976e-01
5.878016072274917618e-03 7.038699690402476505e-02 6.196309963099631141e-02 8.462783171521036374e-02 5.608759124087590864e-02 1.071365638766519773e-01 2.571679859278803645e-02 1.295292087749568832e-01
7.017038286703833165e-03 6.162888329135180615e-02 5.715467328370554129e-02 6.872649572649572325e-02 5.363557858376510890e-02 8.178861788617886042e-02 3.785456420835482672e-02 1.216269841269841112e-01
8.376776400682923313e-03 5.916270218839200790e-02 5.590009425070687626e-02 6.364674868189806878e-02 5.300010657572205158e-02 7.087403598971722674e-02 4.700266429840142118e-02 1.239961759082217896e-01
1.000000000000000541e-02 5.977557186016400903e-02 5.649177412183192803e-02 6.397288842544317233e-02 5.364374785493650905e-02 6.965509854327335548e-02 4.902818270165209408e-02 1.355790977264611230e-01
1.193776641714436836e-02 6.227432296890672569e-02 5.853530721865583819e-02 6.686578081189809009e-02 5.528942115768462756e-02 7.339687022002588934e-02 5.127160320359702012e-02 1.355811468597886704e-01
1.425102670302999704e-02 6.614310645724258420e-02 6.175274808010841610e-02 7.134265734265735071e-02 5.787247375842080599e-02 7.843503805581519828e-02 5.319218775644182079e-02 1.305329153605015724e-01
1.701254279852590715e-02 7.091459314055144347e-02 6.597430029924308825e-02 7.679153094462540241e-02 6.141660597232338065e-02 8.461178671655752992e-02 5.571184185516061399e-02 1.370565410199556522e-01
2.030917620904737486e-02 7.654559505409583298e-02 7.094136418029516056e-02 8.316354880533431693e-02 6.578238341968911662e-02 9.155405405405406261e-02 5.920474516695957423e-02 1.378281622911694537e-01
2.424462017082330140e-02 8.302883557120845082e-02 7.657390510948905438e-02 9.045914069081717468e-02 7.062903611576176743e-02 9.941825476429287656e-02 6.335025380710659904e-02 1.377425944841675354e-01
2.894266124716752750e-02 9.041656018400205663e-02 8.316178411190287834e-02 9.865984405458089190e-02 7.612148230704932073e-02 1.083861874559549077e-01 6.819777647747220228e-02 1.408235294117647085e-01
3.455107294592221073e-02 9.874781595806639278e-02 9.056718228692750561e-02 1.079586707623568925e-01 8.231920993947117182e-02 1.183449384038564450e-01 7.374621339616291293e-02 1.436267767079321411e-01
4.124626382901353666e-02 1.079774908970539682e-01 9.888811674774149185e-02 1.181246066708621784e-01 8.973607038123168622e-02 1.296116504854368801e-01 8.013910355486862647e-02 1.544015551235768113e-01
4.923882631706740648e-02 1.185030395136777992e-01 1.084833933573429443e-01 1.295652173913043326e-01 9.809049398090494143e-02 1.428421787709497071e-01 8.585470085470085777e-02 1.651155717761557395e-01
5.878016072274913628e-02 1.303802938634399389e-01 1.191942055228610298e-01 1.425558312655086646e-01 1.073863636363636270e-01 1.573401736385161842e-01 9.338461538461538536e-02 1.813496477567667631e-01
7.017038286703834726e-02 1.438109161793372226e-01 1.313554987212276481e-01 1.572911750825861377e-01 1.182458040064970212e-01 1.736526946107784242e-01 1.028053769725306849e-01 1.989827509951349049e-01
8.376776400682925394e-02 1.588399330730619063e-01 1.448337292161520073e-01 1.738738738738738743e-01 1.297114794352363376e-01 1.911704312114989868e-01 1.139627659574468238e-01 2.221963704048394717e-01
1.000000000000000194e-01 1.757575757575757514e-01 1.601449275362319125e-01 1.922518159806295424e-01 1.428571428571428492e-01 2.113450292397660857e-01 1.228527607361963175e-01 2.466040861402540030e-01


==> data/swarm/DLmu/DLmu.KucukarpaciLucas1981.txt <==
2.824726319421852594e+00 6.195492518285398154e-01 3.097746259142699493e-02
4.249240719488090789e+00 1.360392576764880124e+00 6.801962883824401451e-02
5.629681642687370591e+00 2.064177418771043993e+00 1.032088709385521885e-01
6.984051565654802118e+00 3.263265241743245504e+00 1.631632620871622807e-01
8.712803100633765396e+00 3.922608466237605729e+00 1.961304233118802698e-01
1.393301079953663546e+01 4.016479941954209210e+00 2.008239970977104549e-01
1.966858440453215806e+01 4.084717502583416149e+00 2.042358751291707963e-01
2.766426690724111381e+01 4.169594274504357934e+00 2.084797137252179244e-01
5.636123131051375168e+01 4.392572152104301964e+00 2.196286076052151315e-01
1.395438074827025901e+02 5.109095256019056563e+00 2.554547628009528615e-01
2.732586554647125467e+02 6.037974614102902038e+00 3.018987307051451130e-01
4.183183413480913941e+02 6.536858708405789642e+00 3.268429354202894710e-01
5.611195073729129490e+02 6.925918634018339404e+00 3.462959317009169924e-01


==> data/swarm/DLmu/DLmu.NakamuraKurachi1988.txt <==
2.500000000000000000e-01 3.028169014084506894e-01 1.009389671361502275e-02
2.999999999999999889e-01 3.572727272727272974e-01 1.190909090909091084e-02
3.499999999999999778e-01 3.652838427947597832e-01 1.217612809315866094e-02
4.000000000000000222e-01 3.983050847457627608e-01 1.327683615819209156e-02
5.000000000000000000e-01 4.457831325301205294e-01 1.485943775100401903e-02
5.999999999999999778e-01 4.915384615384615352e-01 1.638461538461538636e-02
6.999999999999999556e-01 5.140221402214022461e-01 1.713407134071340959e-02
8.000000000000000444e-01 5.285714285714285809e-01 1.761904761904762098e-02
1.000000000000000000e+00 6.040955631399317349e-01 2.013651877133106061e-02
1.199999999999999956e+00 6.549019607843138413e-01 2.183006535947712434e-02
1.399999999999999911e+00 6.956249999999999378e-01 2.318749999999999978e-02
1.699999999999999956e+00 7.002985074626864037e-01 2.334328358208955650e-02
2.000000000000000000e+00 7.906976744186046124e-01 2.635658914728682134e-02
2.500000000000000000e+00 8.563535911602209172e-01 2.854511970534070325e-02
3.000000000000000000e+00 9.055118110236221041e-01 3.018372703412073796e-02
3.500000000000000000e+00 1.081012658227848089e+00 3.603375527426160713e-02
4.000000000000000000e+00 1.174757281553398203e+00 3.915857605177993500e-02
4.500000000000000000e+00 1.613013698630136883e+00 5.376712328767123406e-02
5.000000000000000000e+00 1.978947368421052566e+00 6.596491228070175405e-02
6.000000000000000000e+00 2.510638297872340274e+00 8.368794326241134340e-02
7.000000000000000000e+00 3.168195718654434057e+00 1.056065239551478019e-01
8.000000000000000000e+00 3.342969776609724164e+00 1.114323258869907990e-01
1.000000000000000000e+01 3.682008368200836657e+00 1.227336122733612422e-01
1.200000000000000000e+01 3.456410256410256121e+00 1.152136752136752179e-01
1.400000000000000000e+01 3.656716417910448325e+00 1.218905472636816062e-01
1.700000000000000000e+01 3.629447852760735671e+00 1.209815950920245242e-01
2.000000000000000000e+01 3.670212765957446610e+00 1.223404255319148898e-01
2.500000000000000000e+01 3.917410714285713524e+00 1.305803571428571785e-01
3.000000000000000000e+01 3.774907749077490493e+00 1.258302583025830146e-01
3.500000000000000000e+01 3.983922829581993508e+00 1.327974276527331132e-01
4.000000000000000000e+01 3.930232558139534316e+00 1.310077519379845012e-01
5.000000000000000000e+01 4.223300970873785865e+00 1.407766990291262066e-01


==> data/swarm/DLmu/DLmu.RobertsonRee1972.700.txt <==
1.988769999999999948e-03 2.626370000000000093e-02 1.313185000000000133e-03
2.498139999999999823e-03 6.135739999999999944e-02 3.067869999999999885e-03
2.967800000000000039e-03 1.253140000000000087e-01 6.265699999999999915e-03
3.507569999999999785e-03 1.760099999999999998e-01 8.800500000000001030e-03
4.003999999999999747e-03 1.671140000000000125e-01 8.355700000000000627e-03
4.557989999999999611e-03 1.561889999999999945e-01 7.809449999999999899e-03
5.045759999999999829e-03 1.273239999999999927e-01 6.366199999999999810e-03
6.073079999999999798e-03 8.816029999999999700e-02 4.408015000000000370e-03
7.956480000000000150e-03 7.863480000000000469e-02 3.931740000000000408e-03
9.949490000000000070e-03 8.486749999999999849e-02 4.243374999999999751e-03
1.465550000000000012e-02 8.610239999999999561e-02 4.305119999999999954e-03
1.980149999999999966e-02 9.389250000000000373e-02 4.694625000000000013e-03
2.974040000000000017e-02 1.097909999999999997e-01 5.489550000000001026e-03
3.914290000000000130e-02 1.269430000000000003e-01 6.347150000000000188e-03
5.910519999999999663e-02 1.518899999999999972e-01 7.594500000000000556e-03


==> data/swarm/DLmu/DLmu.RobertsonRee1972.800.txt <==
2.052399999999999797e-03 2.782269999999999882e-02 1.391134999999999941e-03
2.548649999999999961e-03 6.291679999999999495e-02 3.145839999999999574e-03
3.011230000000000157e-03 1.211010000000000003e-01 6.055050000000000189e-03
3.469879999999999839e-03 1.604099999999999970e-01 8.020499999999999852e-03
3.960359999999999575e-03 1.551019999999999899e-01 7.755100000000000014e-03
4.430579999999999935e-03 1.482330000000000036e-01 7.411650000000000529e-03
4.815820000000000170e-03 1.443300000000000138e-01 7.216500000000000692e-03
5.810530000000000382e-03 1.149950000000000000e-01 5.749750000000000520e-03
7.887069999999999498e-03 8.222329999999999917e-02 4.111164999999999958e-03
1.001130000000000075e-02 7.441490000000000604e-02 3.720745000000000129e-03
2.950440000000000007e-02 9.497110000000000274e-02 4.748554999999999790e-03
3.915949999999999986e-02 1.171139999999999959e-01 5.855700000000000141e-03
5.876189999999999886e-02 1.539179999999999993e-01 7.695900000000000310e-03
1.985999999999999918e-02 9.202040000000000219e-02 4.601019999999999936e-03


==> data/swarm/DTmu/DTmu.300K.bolsig.txt <==
1.000000000000000861e-04 2.596283783783783980e-02 2.593956562795089738e-02 2.599637681159420316e-02 2.592197825623534721e-02 2.605328376703841195e-02 2.588552188552188660e-02 2.612690355329948949e-02
1.166761060565291110e-04 2.599134199134198880e-02 2.596026490066224990e-02 2.603803486529318589e-02 2.593619972260748779e-02 2.611565053425518590e-02 2.588816805684275579e-02 2.622462787550744120e-02
1.361331372451439123e-04 2.603011093502377235e-02 2.598896769109534932e-02 2.609458428680396652e-02 2.595628415300546901e-02 2.620236530880420620e-02 2.588823424388501937e-02 2.634040239260467681e-02
1.588348435902243181e-04 2.608361774744027625e-02 2.602717825739408325e-02 2.617370892018779094e-02 2.598551890587288971e-02 2.631916132789749452e-02 2.589174357695185960e-02 2.651315789473684265e-02
1.853223105620517412e-04 2.615789473684210914e-02 2.608071748878923804e-02 2.628166915052160962e-02 2.602283539486203653e-02 2.648218347232752026e-02 2.590141090402368548e-02 2.674927113702623913e-02
2.162268556177895636e-04 2.625935162094763034e-02 2.615384615384615252e-02 2.642958748221906073e-02 2.607449856733524626e-02 2.671060171919770881e-02 2.590380890897353225e-02 2.708791208791208951e-02
2.522850753833095539e-04 2.640094711917916406e-02 2.625596943648519574e-02 2.663884673748103185e-02 2.614385614385614925e-02 2.703848662752772122e-02 2.591158438205872633e-02 2.757225433526011571e-02
2.943564021190243972e-04 2.659951651893634195e-02 2.639487128117800480e-02 2.693702290076336117e-02 2.624296435272045411e-02 2.749063670411984808e-02 2.592394215318693032e-02 2.824867724867724875e-02
3.434435879205755839e-04 2.688721804511278249e-02 2.659265926592659438e-02 2.735432016075016806e-02 2.637899450437614784e-02 2.813924830560690302e-02 2.593966768833683156e-02 2.922330097087378828e-02
4.007166048865588273e-04 2.728301886792453002e-02 2.687898089171974689e-02 2.794077134986225688e-02 2.657148945237588003e-02 2.903623188405797181e-02 2.596566523605150362e-02 3.059861036878674598e-02
4.675405309035632578e-04 2.784543325526932234e-02 2.726851851851851485e-02 2.878829135466303563e-02 2.684843433742111971e-02 3.032950191570881263e-02 2.598397770811564089e-02 3.253280839895012627e-02
5.455080856942997420e-04 2.865558912386706805e-02 2.783169067475359942e-02 3.001292824822236402e-02 2.723306794634093239e-02 3.219076923076923114e-02 2.601427825178478578e-02 3.521598968407479296e-02
6.364775926116223023e-04 2.984349258649093839e-02 2.864274570982839122e-02 3.178915662650601964e-02 2.778202676864244616e-02 3.484629294755876849e-02 2.608392826049103427e-02 3.904942965779468339e-02
7.426172709815776667e-04 3.157684630738522708e-02 2.982744453574363505e-02 3.435129740518962776e-02 2.859142607174103290e-02 3.867115737905695017e-02 2.614902506963788162e-02 4.443076923076923201e-02
8.664569146845669525e-04 3.410769230769230415e-02 3.157631359466221699e-02 3.808435852372583919e-02 2.977510040160642746e-02 4.402611534276387045e-02 2.622694048033414466e-02 5.181030086690464193e-02
1.010948188711493492e-03 3.780736100234925734e-02 3.417358490566037993e-02 4.342780026990553099e-02 3.151848937844217713e-02 5.160320641282564735e-02 2.636157995475900406e-02 6.213307240704501327e-02
1.179534980837580087e-03 4.315259488768397045e-02 3.798696596669080133e-02 5.091780821917808036e-02 3.415929203539823378e-02 6.174424826110219700e-02 2.653913043478261027e-02 7.528483786152496970e-02
1.376235485215912763e-03 5.070665083135391521e-02 4.356249999999999706e-02 6.119565217391304685e-02 3.802296964725184608e-02 7.536415452818238936e-02 2.678602468277420726e-02 9.187735341581494686e-02
1.605737974318103504e-03 6.112544802867383303e-02 5.146750524109014457e-02 7.471736896197327116e-02 4.380495603517185754e-02 9.242273180458623894e-02 2.711010767627648407e-02 1.127301420305102525e-01
1.873512541905351025e-03 7.513258691809074352e-02 6.244147157190636094e-02 9.216366158113731277e-02 5.199857244825124847e-02 1.138081395348837371e-01 2.754553339115351634e-02 1.394856278366111979e-01
2.185941480375855686e-03 9.313675648195220147e-02 7.712508638562542984e-02 1.138709677419354888e-01 6.355842185128983413e-02 1.398645379777455067e-01 2.816072047107724338e-02 1.707753479125248552e-01
2.550471399976993701e-03 1.154285714285714221e-01 9.591002044989774267e-02 1.398669396110542307e-01 7.889830508474576787e-02 1.699597675458202894e-01 2.899101589495508072e-02 2.070394408387419005e-01
2.975790715578594502e-03 1.421081376297105570e-01 1.190036900369003670e-01 1.703285420944558592e-01 9.892676767676766847e-02 2.040191387559808500e-01 3.014807162534435467e-02 2.470158343483556673e-01
3.472036731328821246e-03 1.729871645274212166e-01 1.464161447459986221e-01 2.046338672768878986e-01 1.230642504118616282e-01 2.419661733615222077e-01 3.175745118191161676e-02 2.897100093545369459e-01
4.051037258966855292e-03 2.074507389162561777e-01 1.775739644970414366e-01 2.427144535840188022e-01 1.509513742071881548e-01 2.841137123745819393e-01 3.403604216252974907e-02 3.352880658436213634e-01
4.726592528661669075e-03 2.452233676975944798e-01 2.125869262865090481e-01 2.840025906735751393e-01 1.825660377358490627e-01 3.289552238805970030e-01 3.723082099596231737e-02 3.834478808705612529e-01
5.514804111601260238e-03 2.862535612535612173e-01 2.506183745583038802e-01 3.280959752321981338e-01 2.179351921627731836e-01 3.767377838953888669e-01 4.185043939645166633e-02 4.337186897880538905e-01
6.434458694061702747e-03 3.295839753466872080e-01 2.912106135986732847e-01 3.747940691927512669e-01 2.551155115511550830e-01 4.277536860364267168e-01 4.852773710753213038e-02 4.862654320987654377e-01
7.507475850046982889e-03 3.754528985507246119e-01 3.341487279843444180e-01 4.244064577397910765e-01 2.948643410852713198e-01 4.809651474530831083e-01 5.987603979774914348e-02 5.435008665511265047e-01
8.759430484969112085e-03 4.234882764294529145e-01 3.791498603785293242e-01 4.766161561103238187e-01 3.374660141381185530e-01 5.361570247933884481e-01 7.897884084636613844e-02 6.022136669874879056e-01
1.022016240259048664e-02 4.736842105263158187e-01 4.256093124772644676e-01 5.301420422771502272e-01 3.818412259476898774e-01 5.941979522184299700e-01 1.075905692926969470e-01 6.630212714817931285e-01
1.192448752399596738e-02 5.253929081698921477e-01 4.747952917093141711e-01 5.856693903205530960e-01 4.278112309200391983e-01 6.529628579529345167e-01 1.417992320351069702e-01 7.307500622975330318e-01
1.391302771019509166e-02 5.790187042558958552e-01 5.249858836815358698e-01 6.431510875955319673e-01 4.754901960784313486e-01 7.142220240748996529e-01 1.759126185685541965e-01 8.070430733410943747e-01
1.623317896682148140e-02 6.348358724674100229e-01 5.774170531573313836e-01 7.027491408934708472e-01 5.238007038340433130e-01 7.771939043615344600e-01 2.141423498533271685e-01 8.760184201204391785e-01
1.894024110767477190e-02 6.915939877528298751e-01 6.309936189608021939e-01 7.637960664502578823e-01 5.745042492917847854e-01 8.429319371727748145e-01 2.667096150748912708e-01 9.572117316191242065e-01
2.209873580215290095e-02 7.507726269315673218e-01 6.865671641791044610e-01 8.266880384692445460e-01 6.272917150150847387e-01 9.105549510337322960e-01 3.169818386070024641e-01 1.042577413479052861e+00
2.578394442167204065e-02 8.111190306486101287e-01 7.439803439803439611e-01 8.908822806586383924e-01 6.806451612903225978e-01 9.811276244397263424e-01 3.690200210748155740e-01 1.129805410536307564e+00
3.008370233898656487e-02 8.732724902216427720e-01 8.030178326474622930e-01 9.568733153638814271e-01 7.345958168456756532e-01 1.051758087201125180e+00 4.260496183206107235e-01 1.207411356971474392e+00
3.510049244676643337e-02 9.374620522161505320e-01 8.632587859424920573e-01 1.024757129426512092e+00 7.902467685076380866e-01 1.123567235113223317e+00 4.883468834688347027e-01 1.290333333333333332e+00
4.095388779355312037e-02 1.003056234718826323e+00 9.243638898570930573e-01 1.093760427093760423e+00 8.471087879777849938e-01 1.201402805611222480e+00 5.563097809318111597e-01 1.385483264385107161e+00
4.778340155627788105e-02 1.070872274143302327e+00 9.885100074128984060e-01 1.164948453608247281e+00 9.068074262832179766e-01 1.279189686924493641e+00 6.308937368050668848e-01 1.483036471586089977e+00
5.575181227721985600e-02 1.139931740614334332e+00 1.052699784017278706e+00 1.238677536231884035e+00 9.663710273466371570e-01 1.364385820280296979e+00 7.120481927710843317e-01 1.585564053537284801e+00
6.504904362100594195e-02 1.210135430318916461e+00 1.118921308576480866e+00 1.313764183522446949e+00 1.028927458834000941e+00 1.448390151515151381e+00 8.162798300098071946e-01 1.693048128342245828e+00
7.589669112400264372e-02 1.282288828337874609e+00 1.186778593913955904e+00 1.391905737704918211e+00 1.092822450080949803e+00 1.537645275391611888e+00 9.523092369477912378e-01 1.835195530726256852e+00
8.855330382923755350e-02 1.357541899441340849e+00 1.256345177664974555e+00 1.472636815920398190e+00 1.161645422943221151e+00 1.624117327539380762e+00 1.037567084078712121e+00 1.971906354515050142e+00
1.033205466923614868e-01 1.434184675834970557e+00 1.328450704225352164e+00 1.556048131728942296e+00 1.229616306954436356e+00 1.726062143310082453e+00 1.092165898617511566e+00 2.088721804511278091e+00
1.205503906369651407e-01 1.514032496307237574e+00 1.403937007874015652e+00 1.645208485735186521e+00 1.301024428684003142e+00 1.829268292682926678e+00 1.167944785276073594e+00 2.231718898385564920e+00
1.406535016311453445e-01 1.598389982110912433e+00 1.480980557903635031e+00 1.736462093862815914e+00 1.374809160305343614e+00 1.937257939581719324e+00 1.235945485519591269e+00 2.356454720616570686e+00
1.641090287353767496e-01 1.685534591194968401e+00 1.562956204379561953e+00 1.835144927536232151e+00 1.449832775919732475e+00 2.045330915684496986e+00 1.308128544423440509e+00 2.475738624110416453e+00
1.914760244156276658e-01 1.780766914274242163e+00 1.649261083743842393e+00 1.940206185567010300e+00 1.536873156342183133e+00 2.164888457807953248e+00 1.386034808135877539e+00 2.591298059539592913e+00
2.234067693200028903e-01 1.882878753151501217e+00 1.741203178206583324e+00 2.055531640120534131e+00 1.619613670133729366e+00 2.296146953405017843e+00 1.467296692365083199e+00 2.734973779749898970e+00
2.606623191092714564e-01 1.994605529332434513e+00 1.841438397490044787e+00 2.179738939586461921e+00 1.709546819903356329e+00 2.434138309549945145e+00 1.553084648493543884e+00 2.904650558586645559e+00
3.041306438933413792e-01 2.114589486119314632e+00 1.955584585238406392e+00 2.315924657534246478e+00 1.812638580931263732e+00 2.565808504483656272e+00 1.641691196146641829e+00 3.089420493795573819e+00
3.548477926193995269e-01 2.252310685908869736e+00 2.076631977294228992e+00 2.464903689193601366e+00 1.924506720045753294e+00 2.730046571382688025e+00 1.742001761080129052e+00 3.378023899737685465e+00
4.140225868558619626e-01 2.403703091420069438e+00 2.213159325720500004e+00 2.630564318261479073e+00 2.049286640726329267e+00 2.917540181691125056e+00 1.856258209795458969e+00 3.682582640634061821e+00
4.830654325379303837e-01 2.569544611580465876e+00 2.362022385179467499e+00 2.814182290699832834e+00 2.182064166988789911e+00 3.102149346332816471e+00 1.942386831275719983e+00 3.906848149723521679e+00
5.636219363903862689e-01 2.755991285403050384e+00 2.529348986125933507e+00 3.012048192771084487e+00 2.325133689839572249e+00 3.312909359814071308e+00 2.073677581863979658e+00 4.113441372735938906e+00
6.576121282607082508e-01 2.962595987119148067e+00 2.719424460431654644e+00 3.235508125151588921e+00 2.495357474466109338e+00 3.565564156697161646e+00 2.245188880969351430e+00 4.337797619047619513e+00
7.672762242100615859e-01 3.190998268897864865e+00 2.928086838534599945e+00 3.486341875528020662e+00 2.679539852095316199e+00 3.858447488584475504e+00 2.428347280334727909e+00 4.560121765601217625e+00
8.952280211058610826e-01 3.442017840664410855e+00 3.164169978599816524e+00 3.767595088349805277e+00 2.894075403949730951e+00 4.170461938841899752e+00 2.626100628930817749e+00 4.870387313205245761e+00
1.044517195353240391e+00 3.722627737226277489e+00 3.417552279739458410e+00 4.071672354948804973e+00 3.125133689839572515e+00 4.516483516483516425e+00 2.818115678428519288e+00 5.278257863809193928e+00
1.218701990629026843e+00 4.030373831775700744e+00 3.703013481363996551e+00 4.409836065573769837e+00 3.382970599465445094e+00 4.887039239001188307e+00 3.024335454885810570e+00 5.716523101018011310e+00
1.421934027099353459e+00 4.370022371364653324e+00 4.014059753954305698e+00 4.773139745916514798e+00 3.669845594913714759e+00 5.277777777777777679e+00 3.292802860974519685e+00 6.179078014184397283e+00
1.659057253512312702e+00 4.739960822722820488e+00 4.356619443087445198e+00 5.170511534603811299e+00 3.991533864541832788e+00 5.701265822784810311e+00 3.567963617988883396e+00 6.671679197994987653e+00
1.935723400646563119e+00 5.134167140420693443e+00 4.723342939481267599e+00 5.594827586206897685e+00 4.334628190899000977e+00 6.149522203485103589e+00 3.864168618266978772e+00 7.168596237337193422e+00
2.258526687899433671e+00 5.553422904670505034e+00 5.114980289093298715e+00 6.041820418204181919e+00 4.712907117008443336e+00 6.638683680322364999e+00 4.198007471980074179e+00 7.687898089171975258e+00
2.635160993688550501e+00 5.997772828507795140e+00 5.530906593406593075e+00 6.514809590973202447e+00 5.106334841628958898e+00 7.154144074360960559e+00 4.563282336578581955e+00 8.267433501078361502e+00
3.074603235756336872e+00 6.437747819191118381e+00 5.949764521193092293e+00 6.989953632148377061e+00 5.498101746393317946e+00 7.651414309484193765e+00 4.928400954653938015e+00 8.853989813242783669e+00
3.587327332168529725e+00 6.826689774696706792e+00 6.321557971014493127e+00 7.401987353206865627e+00 5.854148471615720162e+00 8.131490787269679998e+00 5.269747899159664684e+00 9.406488549618321926e+00
4.185553842675806102e+00 7.082504970178925774e+00 6.561072492552135316e+00 7.689149560117302329e+00 6.079283887468030834e+00 8.488781567562128316e+00 5.481116584564861505e+00 1.011899563318777240e+01
4.883541240533539884e+00 7.160617160617160692e+00 6.633682207421503385e+00 7.778615268655109993e+00 6.134476534296028127e+00 8.676091218656484472e+00 5.537003610108302887e+00 1.051249273678094198e+01
5.697925757119245205e+00 7.107018100984440423e+00 6.582319545823195561e+00 7.715284397839212716e+00 6.108280254777070262e+00 8.635126648524179771e+00 5.528455284552845406e+00 1.099196646873908456e+01
6.648117899398722663e+00 7.001910219675262503e+00 6.496309963099631268e+00 7.588345864661654616e+00 6.047850770478507165e+00 8.475516866158868012e+00 5.490082644628099473e+00 1.109123976962716007e+01
7.756765091065541462e+00 6.903219171037745738e+00 6.418685121107267300e+00 7.460590137429265134e+00 5.990999099909990910e+00 8.311124883792995632e+00 5.487091222030981541e+00 1.104607721046077273e+01
9.050291464207449010e+00 6.830108398338567532e+00 6.367166813768755596e+00 7.364245810055866315e+00 5.959328028293545465e+00 8.165287329525586557e+00 5.472961373390558215e+00 1.080372381691233663e+01
1.055952766720365688e+01 6.789522918615528368e+00 6.342281879194629823e+00 7.306447597709733621e+00 5.941281138790035499e+00 8.074623788909503830e+00 5.473732718894009253e+00 1.052390407820375806e+01
1.232044570005506223e+01 6.778360920468308848e+00 6.341818181818181799e+00 7.278704612365063831e+00 5.949203187250995839e+00 8.028314560297614477e+00 5.478833490122295480e+00 1.029159777543964971e+01
1.437501629163328509e+01 6.791825095057034467e+00 6.360671936758893530e+00 7.281368821292775628e+00 5.970537261698440012e+00 8.019689119170983815e+00 5.497164461247637135e+00 1.013079667063020217e+01
1.677220925406937369e+01 6.823584905660377231e+00 6.397623400365630708e+00 7.305719921104536496e+00 6.010204081632652517e+00 8.028434037215136598e+00 5.543459915611814282e+00 1.003697677858304971e+01
1.956916065730092313e+01 6.870168483647175250e+00 6.446629213483146437e+00 7.349288094516813530e+00 6.060229445506691626e+00 8.067752724134210851e+00 5.596774193548387011e+00 1.007439972945552853e+01
2.283253464288497270e+01 6.928504721386323340e+00 6.506139882541377872e+00 7.406613594611145324e+00 6.121296296296296013e+00 8.117492902380432085e+00 5.652353001750593187e+00 1.016263887298133106e+01
2.664011233532619372e+01 6.998067632850241360e+00 6.575124378109452827e+00 7.477373558118899588e+00 6.194396920444824595e+00 8.183984253599916769e+00 5.709990300678952302e+00 1.027800490596892935e+01
3.108264572194360298e+01 7.074422583404619935e+00 6.652043868394815540e+00 7.556000000000000050e+00 6.272309107635694936e+00 8.259400544959127899e+00 5.779345088161210064e+00 1.041831002748894441e+01
3.626602068771008902e+01 7.156884377758164106e+00 6.732774483745655125e+00 7.640679353386535588e+00 6.358543417366947281e+00 8.347773524078178298e+00 5.852261100879885269e+00 1.058001226241569626e+01
4.231378076007530353e+01 7.243471665402535287e+00 6.818525315772427930e+00 7.727224407356223956e+00 6.443577430972388775e+00 8.443642198154833522e+00 5.932420091324200229e+00 1.073690529791385195e+01
4.937007171615262280e+01 7.331662299191067156e+00 6.908938136750341741e+00 7.819430814524043427e+00 6.533444641552749843e+00 8.535051870480980796e+00 6.023462783171520840e+00 1.090334515184214759e+01
5.760307723572255867e+01 7.421701993040177747e+00 6.999558108705258519e+00 7.911027290880851659e+00 6.622418879056047203e+00 8.627889634601045188e+00 6.115295771818821002e+00 1.108343908629441543e+01
6.720902748737597676e+01 7.507904245709124069e+00 7.090501121914734028e+00 7.999001996007983450e+00 6.713780918727914937e+00 8.718340611353710301e+00 6.206191887197302748e+00 1.127186529344449717e+01
7.841687619073252336e+01 7.595655393729942695e+00 7.180376610505450508e+00 8.086468276249298981e+00 6.802266288951842377e+00 8.802942487739633393e+00 6.301606122668966137e+00 1.146399055489964525e+01
9.149375763051595811e+01 7.674125071715432789e+00 7.261946285315660887e+00 8.161873365920200740e+00 6.886940885592268025e+00 8.875739644970414233e+00 6.394327442057360145e+00 1.165592895699111864e+01
1.067513536880843930e+02 7.752525252525252597e+00 7.343527738264580051e+00 8.234191452136967015e+00 6.963913948646772489e+00 8.940146366962887114e+00 6.491379310344828291e+00 1.184745457816154079e+01
1.245533226458895086e+02 7.820996487576427292e+00 7.420200095283468578e+00 8.295172052858825751e+00 7.039525249132235096e+00 8.978540772532188186e+00 6.593478976836096628e+00 1.202564579074521411e+01
1.453239668272487961e+02 7.887529912257377873e+00 7.490115683116123080e+00 8.351015062213489770e+00 7.120728390682275588e+00 9.018015357353810657e+00 6.695826929897150670e+00 1.219128096792779026e+01
1.695583456609155348e+02 7.958840279575458254e+00 7.563813813813815123e+00 8.410425844346550051e+00 7.204435031767783215e+00 9.057394824345815110e+00 6.815612669297215653e+00 1.233822945613338540e+01
1.978340752110258620e+02 8.036394934218616726e+00 7.649481796439011383e+00 8.474121748458031789e+00 7.302245250431778523e+00 9.106979579396526248e+00 6.906326034063260622e+00 1.246204349610176543e+01
2.308250954091694780e+02 8.128810975609756184e+00 7.747080246138390969e+00 8.550143266475645376e+00 7.411562829989440715e+00 9.168747246291671260e+00 7.022108220349334573e+00 1.255991516436903588e+01
2.693177331246868675e+02 8.233984016769291259e+00 7.868487043744775811e+00 8.641696113074205599e+00 7.541070482246953866e+00 9.229260089686098567e+00 7.160759493670886044e+00 1.262719298245614041e+01
3.142294439295993698e+02 8.363491218733368981e+00 8.019303969548667865e+00 8.758246591408884285e+00 7.698691799127867164e+00 9.302964569775848958e+00 7.347439040123854959e+00 1.265759637188208764e+01
3.666306792601400275e+02 8.526608419380460546e+00 8.198827143256073313e+00 8.901977894124492252e+00 7.893915756630264902e+00 9.404843110504774728e+00 7.575000000000001066e+00 1.266181988742964393e+01
4.277704001693336977e+02 8.723846473603989793e+00 8.418282548476453186e+00 9.080684596577016876e+00 8.124583610926048749e+00 9.551114527286703293e+00 7.841310179302556804e+00 1.263579049466537541e+01
4.991058457800094175e+02 8.975243810952738599e+00 8.684210526315789380e+00 9.306038570976919999e+00 8.408835115362970569e+00 9.728721600542556303e+00 8.151652075684834742e+00 1.259528585757271912e+01
5.823372659566198308e+02 9.289121403292813994e+00 9.015293383270911676e+00 9.594342555175629172e+00 8.766414643851970112e+00 9.975151849806737303e+00 8.510116492949112654e+00 1.254988338947913817e+01
6.794484460342359853e+02 9.685836909871245126e+00 9.436435124508518513e+00 9.960024600246002890e+00 9.197670656745389195e+00 1.031150904681962288e+01 8.952944842630103039e+00 1.252439989448694391e+01
7.927539894943433865e+02 1.019524894240156065e+01 9.963439834684470142e+00 1.044265910522999441e+01 9.717283072546230471e+00 1.075549000327761284e+01 9.483247207867977480e+00 1.253661232384636648e+01
9.249544855497832714e+02 1.084217191704923167e+01 1.061384118347219818e+01 1.107652596416641444e+01 1.035701275045537351e+01 1.135660768372389740e+01 1.000410340582683588e+01 1.260375213189312227e+01
1.079200876534689314e+03 1.167176679014334084e+01 1.142739409922531735e+01 1.190972788007169569e+01 1.114987930656133308e+01 1.217565536817498817e+01 1.064799331103679059e+01 1.282926829268292757e+01
1.259169559268602370e+03 1.272576085148844172e+01 1.244710860366713590e+01 1.300232867598137076e+01 1.213137806347931047e+01 1.329453441295546412e+01 1.141945174615095659e+01 1.367704280155641960e+01
1.469150010403760916e+03 1.406495360456816535e+01 1.371664426953350002e+01 1.440938238272021543e+01 1.332998392282958200e+01 1.478302427834066002e+01 1.253901230034881564e+01 1.531895614353026502e+01
1.714147024268195764e+03 1.576753121998078733e+01 1.531371030209140116e+01 1.621058257616248000e+01 1.482275185259362971e+01 1.669882476758463241e+01 1.387041036717062603e+01 1.746323529411764497e+01
1.999999999999999773e+03 1.792843326885880018e+01 1.733897927345665479e+01 1.850691244239631317e+01 1.670544783010156920e+01 1.914615958240119298e+01 1.545195052331113139e+01 2.022471910112359339e+01


==> data/swarm/DTmu/DTmu.77K.bolsig.txt <==
1.000000000000000861e-04 6.651964715316760479e-03 6.650197628458497968e-03 6.653996911747238167e-03 6.648523833085930902e-03 6.656480505795574036e-03 6.646683426803325773e-03 6.662463627546071944e-03
1.172102297533481394e-04 6.655158127330479921e-03 6.652773785570566777e-03 6.657856799615569261e-03 6.650516795865633358e-03 6.661276412246656779e-03 6.648485988339288867e-03 6.667313288069833845e-03
1.373823795883264494e-04 6.659534634929125708e-03 6.656212664277180030e-03 6.663119309447794111e-03 6.653497942386831301e-03 6.667737789203084797e-03 6.650836258517448148e-03 6.676937441643323451e-03
1.610262027560941539e-04 6.665345488175452790e-03 6.661114476075106518e-03 6.670610506389021421e-03 6.657252035221798356e-03 6.676763305928170439e-03 6.653348554033484789e-03 6.689075630252100564e-03
1.887391822135099835e-04 6.673714814325360477e-03 6.667644900953778077e-03 6.680637049455154935e-03 6.662216288384512769e-03 6.690631808278866416e-03 6.656692599241971660e-03 6.708487084870849021e-03
2.212216291070452547e-04 6.685170499603489483e-03 6.676562268071842970e-03 6.696287279367010847e-03 6.669432459342847924e-03 6.709461646348041826e-03 6.661977491961415532e-03 6.730158730158730326e-03
2.592943797404667476e-04 6.702753274525527841e-03 6.689399555226092919e-03 6.716507177033492933e-03 6.678966789667896767e-03 6.732972972972973286e-03 6.668006430868167293e-03 6.760147601476014165e-03
3.039195382313197445e-04 6.724506139882541200e-03 6.708333333333332642e-03 6.742406122937096534e-03 6.693147964250248209e-03 6.765083440308087594e-03 6.678729392842781311e-03 6.802054154995331760e-03
3.562247890262443348e-04 6.753453772582358738e-03 6.731663416829158572e-03 6.778017241379309665e-03 6.712908137371003531e-03 6.809330194735715124e-03 6.691954481932520758e-03 6.859943977591037058e-03
4.175318936560402927e-04 6.793053161871934545e-03 6.763256161314413692e-03 6.827290076335878338e-03 6.737696600710298828e-03 6.873134328358209040e-03 6.711261980830669771e-03 6.943977591036414737e-03
4.893900918477495955e-04 6.848861831656960671e-03 6.806610093791871235e-03 6.896716990174934017e-03 6.771202158152082179e-03 6.957789053222497404e-03 6.736694677871148638e-03 7.060690943043884844e-03
5.736152510448682459e-04 6.926251331203408905e-03 6.867739052725647941e-03 6.991520363071778571e-03 6.817874069058903370e-03 7.074070057477496731e-03 6.769911504424778841e-03 7.208022388059701253e-03
6.723357536499341598e-04 7.031945006065506987e-03 6.952133353723810756e-03 7.120865904990979385e-03 6.883910386965376438e-03 7.233721431651574107e-03 6.815631262525050256e-03 7.429636533084808814e-03
7.880462815669918731e-04 7.174641468971986943e-03 7.067771084337349206e-03 7.294615849969752520e-03 6.976032636409995082e-03 7.451128631601685454e-03 6.878274889157598437e-03 7.726765799256505619e-03
9.236708571873871766e-04 7.368001063971272614e-03 7.221972084646555504e-03 7.534743202416918292e-03 7.097652262674379077e-03 7.754073756432246917e-03 6.966834170854271577e-03 8.182994454713493279e-03
1.082636733874054727e-03 7.632248560332127382e-03 7.432534298205941033e-03 7.866118898018366334e-03 7.260995075564612850e-03 8.200494783263418547e-03 7.088556409219570753e-03 8.928636779505946114e-03
1.268961003167922829e-03 8.011204481792716034e-03 7.718579234972677318e-03 8.372655777374471767e-03 7.484201537147737102e-03 8.953475878371117830e-03 7.254305977710233042e-03 1.049549549549549585e-02
1.487352107293512344e-03 8.597676303701701217e-03 8.140234727655732208e-03 9.262131359417224985e-03 7.795799897558477153e-03 1.067014312659492030e-02 7.468123861566484945e-03 1.508723599632690558e-02
1.743328822199987716e-03 9.702098849018280305e-03 8.807204015352820478e-03 1.137284939901013481e-02 8.261462416908130213e-03 1.536962874769996767e-02 7.772801302931595796e-03 2.796229802513465132e-02
2.043359717856941659e-03 1.246202134337727647e-02 1.015794223826714873e-02 1.729836932569413926e-02 8.988628532046863406e-03 2.829706717123935469e-02 8.205546492659055238e-03 5.561583577712610194e-02
2.395026619987485582e-03 2.037735849056603737e-02 1.360377924415116964e-02 3.317095588235294268e-02 1.045400238948626138e-02 5.682170542635658905e-02 8.954767726161369512e-03 9.933414043583534137e-02
2.807216203941177712e-03 4.073315363881401668e-02 2.358751481627815311e-02 6.649792531120331252e-02 1.446431584275350256e-02 1.030548628428927666e-01 1.000559284116331153e-02 1.529593412249099227e-01
3.290344562312669686e-03 7.997466216216216062e-02 4.817543859649123239e-02 1.161957270847691209e-01 2.595324023222971704e-02 1.593015873015873052e-01 1.188350853007065326e-02 2.088652482269503508e-01
3.856620421163473728e-03 1.324116743471582258e-01 9.192439862542955975e-02 1.728854229154169475e-01 5.405788876276957505e-02 2.179187192118226812e-01 1.361101367941073247e-02 2.672619047619047561e-01
4.520353656360246060e-03 1.873229461756374115e-01 1.471368715083798684e-01 2.288316582914572683e-01 1.024816176470588341e-01 2.744958481613286039e-01 1.597983728333923076e-02 3.343527013251783586e-01
5.298316906283712970e-03 2.404451266308518798e-01 2.013302034428794962e-01 2.830673143650243029e-01 1.579203109815354722e-01 3.331568497683653485e-01 1.936569808646350019e-02 3.936284372904091389e-01
6.210169418915616364e-03 2.924355777223607844e-01 2.523608768971332128e-01 3.375275938189845615e-01 2.110476190476190395e-01 3.897494305239179724e-01 2.444249341527655536e-02 4.508867667121418399e-01
7.278953843983151928e-03 3.432684165961049638e-01 3.018488745980707488e-01 3.912140575079872118e-01 2.617038875103391282e-01 4.465062111801242350e-01 3.248156405419310583e-02 5.106141015921152881e-01
8.531678524172810196e-03 3.944545454545454466e-01 3.512725077959963360e-01 4.461839530332681325e-01 3.089165867689357414e-01 5.057116104868913942e-01 4.528644543503384384e-02 5.701546860782529258e-01
1.000000000000000541e-02 4.474119593476719170e-01 4.009009009009009139e-01 5.028046914839368053e-01 3.569836988389820664e-01 5.658526181081369177e-01 6.943682426980797573e-02 6.340221928127863782e-01


==> data/swarm/DTmu/DTmu.90K.bolsig.txt <==
1.000000000000000861e-04 7.773362565086324762e-03 7.771636133922931941e-03 7.775390858097625153e-03 7.770154373927958512e-03 7.777777777777777554e-03 7.768514928266769676e-03 7.782694198623403038e-03
1.193776641714438549e-04 7.776890308839191045e-03 7.774476303669589257e-03 7.779688075647795201e-03 7.772310824567356391e-03 7.783029001074113357e-03 7.769999999999999130e-03 7.792452830188679146e-03
1.425102670302999064e-04 7.781903190319031972e-03 7.778441325768886347e-03 7.785911436457459110e-03 7.775413324603045080e-03 7.791642816256438842e-03 7.772136474411048442e-03 7.800595238095237548e-03
1.701254279852591322e-04 7.789389067524114633e-03 7.784125075165362895e-03 7.795908714674233686e-03 7.779866689454793469e-03 7.805403078247765726e-03 7.775746496039000720e-03 7.816860465116278953e-03
2.030917620904736510e-04 7.801619433198380034e-03 7.792677414494499945e-03 7.810849735957752990e-03 7.786205680014111029e-03 7.821252939918752964e-03 7.780429594272077025e-03 7.841372912801484671e-03
2.424462017082331267e-04 7.817422916386158882e-03 7.806725234777340400e-03 7.828852616418626939e-03 7.796779013780507327e-03 7.843158464034613933e-03 7.787018255578093129e-03 7.866543095458757365e-03
2.894266124716751189e-04 7.837946249498595544e-03 7.823670772003604723e-03 7.854387656702025225e-03 7.811282398780280620e-03 7.875201721355567369e-03 7.798076923076924065e-03 7.909843606255750198e-03
3.455107294592222374e-04 7.867450561197220429e-03 7.847034025895814266e-03 7.891335567257060091e-03 7.829497016197783932e-03 7.922726286086390415e-03 7.811931243680484901e-03 7.970370370370370716e-03
4.124626382901355314e-04 7.911614120183239202e-03 7.880824372759855784e-03 7.946227644202297560e-03 7.855680655066530835e-03 7.990101140520766351e-03 7.829770068576038730e-03 8.064754856614245182e-03
4.923882631706742339e-04 7.974057234554693049e-03 7.930930478057606620e-03 8.022804463852499512e-03 7.895190484399241052e-03 8.085198399827010080e-03 7.856707935863609799e-03 8.195933456561922681e-03
5.878016072274915883e-04 8.062223414241651703e-03 8.001792114695340657e-03 8.131550415612576882e-03 7.951359567640602782e-03 8.221267454350160778e-03 7.898477157360405190e-03 8.385253456221198470e-03
7.017038286703830997e-04 8.188181451070131872e-03 8.100541842263697320e-03 8.286225402504471954e-03 8.028691983122362291e-03 8.416236003445305355e-03 7.956530570790168455e-03 8.666055045871560655e-03
8.376776400682929601e-04 8.365577051367577635e-03 8.242387699728669428e-03 8.508016271835366906e-03 8.138351983723295796e-03 8.705818965517243130e-03 8.032520325203252806e-03 9.102283105022829918e-03
1.000000000000000238e-03 8.625832223701730694e-03 8.442362894697083911e-03 8.845043310875841044e-03 8.293224099675712210e-03 9.168429961912822473e-03 8.147244254626805418e-03 9.883198562443845994e-03
1.193776641714437790e-03 9.027048319327731982e-03 8.742857142857142494e-03 9.398297974349755293e-03 8.520589730554143509e-03 1.005492227979274539e-02 8.296703296703296371e-03 1.184284377923292692e-02
1.425102670302999443e-03 9.722257290746117928e-03 9.210526315789472826e-03 1.053649635036496383e-02 8.852713178294573451e-03 1.222346824344989341e-02 8.530130293159609786e-03 1.746226415094339832e-02
1.701254279852590237e-03 1.125203864007025441e-02 1.008483252888693789e-02 1.344047619047619192e-02 9.390003288391976163e-03 1.847070506454816241e-02 8.870114006514658728e-03 3.241909385113268816e-02
2.030917620904737052e-03 1.545648691938067247e-02 1.207707023776988069e-02 2.185688692169881001e-02 1.041580041580041603e-02 3.512298558100084706e-02 9.453585212268940732e-03 6.444444444444444309e-02
2.424462017082329966e-03 2.747722415926217437e-02 1.788808929358202265e-02 4.353968938740293559e-02 1.289548919949174040e-02 7.026093630084420671e-02 1.027622247107129634e-02 1.125229077580940790e-01
2.894266124716754658e-03 5.621809270982234402e-02 3.416606498194946218e-02 8.492731446059678668e-02 2.031844929041190517e-02 1.216271186440677915e-01 1.183929800412938764e-02 1.697674418604651070e-01
3.455107294592220206e-03 1.041309431021044396e-01 6.938308457711443722e-02 1.413353338334583653e-01 4.059362079149438779e-02 1.837209302325581439e-01 1.340213398635648097e-02 2.314417177914110668e-01
4.124626382901356615e-03 1.616096866096866091e-01 1.228945216680294300e-01 2.014978601997147178e-01 8.271588833811635566e-02 2.459532862574687340e-01 1.558262711864406846e-02 3.017740981667652589e-01
4.923882631706744291e-03 2.197350993377483463e-01 1.815808556925308515e-01 2.612010796221322928e-01 1.393442622950819831e-01 3.089808917197452431e-01 1.875996457041629803e-02 3.659061277705345505e-01
5.878016072274917618e-03 2.769120800571837071e-01 2.376947040498442465e-01 3.207180254300673328e-01 1.963355048859934948e-01 3.714179104477611792e-01 2.364116094986807096e-02 4.336614173228346414e-01
7.017038286703833165e-03 3.332512315270935721e-01 2.920595533498759333e-01 3.803404255319149385e-01 2.526737967914438610e-01 4.345193035579106855e-01 3.163142513323018851e-02 4.980341880341880301e-01
8.376776400682923313e-03 3.897512437810946029e-01 3.469076655052264480e-01 4.410000000000000031e-01 3.049147442326980983e-01 5.000871839581516598e-01 4.498595737650751963e-02 5.639388489208632116e-01
1.000000000000000541e-02 4.485089036687406328e-01 4.019432655796291720e-01 5.039717563989407623e-01 3.580087089561020952e-01 5.669055513958711767e-01 7.162984309958372875e-02 6.351572070232748279e-01
1.193776641714436836e-02 5.092157111986780338e-01 4.587492103600758209e-01 5.687959158261736148e-01 4.125480153649166981e-01 6.358995028886201828e-01 1.195107913669064825e-01 7.091507249908614030e-01
1.425102670302999704e-02 5.715142428785606743e-01 5.173652694610777480e-01 6.360054553720261294e-01 4.682072416838387041e-01 7.065587734241908224e-01 1.666430695172023135e-01 7.974180734856007868e-01
1.701254279852590715e-02 6.365866479761695951e-01 5.788573383510092762e-01 7.047472677595628676e-01 5.255851493139628294e-01 7.788979662784634161e-01 2.135937259726280180e-01 8.769567939887288333e-01
2.030917620904737486e-02 7.031250000000001110e-01 6.419270833333332593e-01 7.767857142857143016e-01 5.845726749950426182e-01 8.565139083450069579e-01 2.781954887218044958e-01 9.719455173815814142e-01
2.424462017082330140e-02 7.729479258605471692e-01 7.073279714030383802e-01 8.502222222222222126e-01 6.464184628782930764e-01 9.365388780593458806e-01 3.360607831677381308e-01 1.072487644151564945e+00
2.894266124716752750e-02 8.443708609271524113e-01 7.748129675810473405e-01 9.261796042617961300e-01 7.090861482063367527e-01 1.019725343320849076e+00 3.995510662177328975e-01 1.171937751004015871e+00
3.455107294592221073e-02 9.181925575900767855e-01 8.449462957862847734e-01 1.004208754208754106e+00 7.730941704035875217e-01 1.101428971700756598e+00 4.697009102730819174e-01 1.264080459770114739e+00
4.124626382901353666e-02 9.942606347062796779e-01 9.159098553649512864e-01 1.084756687077022219e+00 8.392450374227139465e-01 1.190789473684210620e+00 5.474607013301088232e-01 1.368921389396709376e+00
4.923882631706740648e-02 1.072795497185740965e+00 9.899497487437186605e-01 1.167614713689798966e+00 9.075396825396824241e-01 1.282296650717703379e+00 6.330985915492958194e-01 1.483774710928757790e+00
5.878016072274913628e-02 1.153078924544665984e+00 1.064864864864864646e+00 1.253050158156348903e+00 9.776440240756661959e-01 1.378927911275415807e+00 7.279441936807550251e-01 1.603227337446606615e+00
7.017038286703834726e-02 1.235013262599469419e+00 1.141670737664875368e+00 1.340560549973558890e+00 1.049953314659197057e+00 1.479187817258883042e+00 8.711004456633527626e-01 1.739887352790578490e+00
8.376776400682925394e-02 1.319812792511700472e+00 1.221920781334780104e+00 1.432508436445444122e+00 1.125870069605568347e+00 1.577605321507760561e+00 1.011325028312570762e+00 1.910005920663114143e+00
1.000000000000000194e-01 1.407947019867549443e+00 1.303421562298257008e+00 1.527472527472527375e+00 1.204282407407407440e+00 1.689213893967093316e+00 1.071791613722998582e+00 2.048815506101937967e+00


==> data/swarm/DTmu/DTmu.AlAminLucas1987.txt <==
5.650000000000000000e+01 6.400000000000000355e+00 1.066666666666666596e-01
8.479999999999999716e+01 7.660000000000000142e+00 1.276666666666666783e-01
1.130000000000000000e+02 7.349999999999999645e+00 1.224999999999999839e-01
1.410000000000000000e+02 7.790000000000000036e+00 1.298333333333333284e-01
1.980000000000000000e+02 7.110000000000000320e+00 1.185000000000000081e-01
2.540000000000000000e+02 7.379999999999999893e+00 1.229999999999999982e-01
4.240000000000000000e+02 7.450000000000000178e+00 1.241666666666666613e-01
5.650000000000000000e+02 8.050000000000000711e+00 1.341666666666666563e-01
6.780000000000000000e+02 8.550000000000000711e+00 1.425000000000000155e-01
8.480000000000000000e+02 8.859999999999999432e+00 1.476666666666666683e-01
1.130000000000000000e+03 1.119999999999999929e+01 1.866666666666666474e-01
1.413000000000000000e+03 1.180000000000000071e+01 1.966666666666666841e-01
1.695000000000000000e+03 1.300000000000000000e+01 2.166666666666666741e-01
1.978000000000000000e+03 1.459999999999999964e+01 2.433333333333333182e-01
2.260000000000000000e+03 1.509999999999999964e+01 2.516666666666666496e-01
2.825000000000000000e+03 1.639999999999999858e+01 2.733333333333333171e-01
3.390000000000000000e+03 1.519999999999999929e+01 2.533333333333332993e-01
4.238000000000000000e+03 1.400000000000000000e+01 2.333333333333333370e-01
5.650000000000000000e+03 1.280000000000000071e+01 2.133333333333333193e-01


==> data/swarm/DTmu/DTmu.MilloyCrompton1977.294K.txt <==
1.000000000000000021e-03 4.039999999999999841e-02 2.693333333333333387e-04
1.199999999999999895e-03 4.680000000000000132e-02 3.120000000000000486e-04
1.399999999999999986e-03 5.559999999999999665e-02 3.706666666666666595e-04
1.699999999999999905e-03 7.149999999999999412e-02 4.766666666666666339e-04
2.000000000000000042e-03 9.009999999999999953e-02 6.006666666666666664e-04
2.500000000000000052e-03 1.233999999999999958e-01 8.226666666666666416e-04
3.000000000000000062e-03 1.584000000000000130e-01 1.056000000000000081e-03
3.500000000000000073e-03 1.928999999999999881e-01 1.286000000000000034e-03
4.000000000000000083e-03 2.258999999999999897e-01 1.129499999999999862e-03
5.000000000000000104e-03 2.864999999999999769e-01 1.432499999999999963e-03
6.000000000000000125e-03 3.395000000000000240e-01 1.697500000000000224e-03
8.000000000000000167e-03 4.304000000000000048e-01 2.152000000000000267e-03
1.000000000000000021e-02 5.060000000000000053e-01 2.530000000000000131e-03
1.200000000000000025e-02 5.705000000000000071e-01 2.852500000000000001e-03
1.400000000000000029e-02 6.282999999999999696e-01 3.141500000000000195e-03
1.700000000000000122e-02 7.026999999999999913e-01 3.513500000000000130e-03
2.000000000000000042e-02 7.659000000000000252e-01 3.829500000000000438e-03
2.500000000000000139e-02 8.575000000000000400e-01 4.287500000000000512e-03
2.999999999999999889e-02 9.354999999999999982e-01 4.677500000000000234e-03
3.500000000000000333e-02 1.002999999999999892e+00 5.014999999999999493e-03
4.000000000000000083e-02 1.060999999999999943e+00 5.304999999999999820e-03
5.000000000000000278e-02 1.163000000000000034e+00 5.815000000000000724e-03
5.999999999999999778e-02 1.247999999999999998e+00 6.240000000000000754e-03
8.000000000000000167e-02 1.391000000000000014e+00 6.955000000000001112e-03
1.000000000000000056e-01 1.508000000000000007e+00 7.540000000000000695e-03


==> data/swarm/DTmu/DTmu.TownsendBailey1922.txt <==
3.139460000000000028e-01 2.351100000000000190e+00
3.342789999999999928e-01 2.376840000000000064e+00
5.038559999999999706e-01 2.737130000000000063e+00
6.291330000000000533e-01 3.097430000000000128e+00
6.634419999999999762e-01 3.187500000000000000e+00
1.248639999999999972e+00 4.191180000000000128e+00
2.526479999999999837e+00 6.803309999999999746e+00
3.753390000000000004e+00 7.987129999999999619e+00
6.321769999999999889e+00 8.398899999999999366e+00
8.404820000000000846e+00 7.922789999999999999e+00
1.266849999999999987e+01 7.716910000000000380e+00
1.759069999999999823e+01 7.562500000000000000e+00
2.613309999999999889e+01 8.012869999999999493e+00
3.611200000000000188e+01 8.077209999999999113e+00
5.908650000000000091e+01 7.987129999999999619e+00


==> data/swarm/DTmu/DTmu.WarrenParker1962.77K.txt <==
4.610315155884849763e-04 6.802510000000000327e-03
5.483459722901546339e-04 6.802510000000000327e-03
6.923954088276502820e-04 7.056759999999999595e-03
9.116648284877513489e-04 7.275880000000000195e-03
1.003213748967552018e-03 7.594130000000000151e-03
1.229432908518833870e-03 8.073069999999999899e-03
1.599524421382847407e-03 8.741119999999999793e-03
1.760148226413615078e-03 9.522509999999999655e-03
1.971967723740657499e-03 1.089389999999999976e-02
2.289996768524024239e-03 1.479059999999999923e-02
2.475148153546241191e-03 1.854640000000000108e-02
2.756477476678057068e-03 2.759959999999999844e-02
2.926365530414904922e-03 3.911089999999999706e-02
9.281708490697107572e-02 1.543760000000000021e+00
1.259201530618652420e-01 1.671499999999999986e+00


==> data/swarm/DTmu/DTmu.WarrenParker1962.87K.txt <==
3.106723241475524942e-03 6.418550000000000644e-02
3.459833405101633494e-03 1.027900000000000064e-01
3.853082433007605327e-03 1.501850000000000129e-01
4.316791944030241510e-03 1.918090000000000073e-01
5.717924125935703802e-03 2.871890000000000276e-01
7.176934561829854606e-03 3.557370000000000254e-01
1.021375653037218112e-02 4.684369999999999923e-01
1.444890378761644507e-02 6.282619999999999871e-01
2.169993369875549208e-02 7.974919999999999787e-01
2.535076844874304194e-02 8.741120000000000001e-01
2.857188123996969378e-02 8.741120000000000001e-01
3.543590663691813247e-02 1.031050000000000022e+00
4.139770853730966732e-02 1.012310000000000043e+00
5.134326165024526156e-02 1.144020000000000037e+00


==> data/swarm/W/W.300K.bolsig.txt <==
1.000000000000000861e-04 1.236000000000001009e+01 1.085000000000001030e+01 1.395000000000001172e+01 9.434000000000008157e+00 1.591000000000001258e+01 5.741000000000004988e+00 1.878000000000001890e+01
1.166761060565291110e-04 1.443283431919265070e+01 1.265935750713341079e+01 1.628798440549146420e+01 1.101072412855465110e+01 1.857483608419943621e+01 6.698375248705336737e+00 2.193510793862747121e+01
1.361331372451439123e-04 1.683966907722430051e+01 1.478405870482262863e+01 1.903141258687112014e+01 1.285232948731403724e+01 2.169962207687594002e+01 7.815403409243712574e+00 2.564748305698511288e+01
1.588348435902243181e-04 1.967963712082879013e+01 1.726534749825738402e+01 2.222099461827237832e+01 1.500195097709668701e+01 2.535004103699979794e+01 9.118708370514777783e+00 2.998801846983434771e+01
1.853223105620517412e-04 2.297996650969441390e+01 2.016306738915123020e+01 2.598218794079965122e+01 1.751481157121951071e+01 2.965156968992828013e+01 1.063935384936739226e+01 3.510004562045259746e+01
2.162268556177895636e-04 2.687699815329124675e+01 2.354710457677728286e+01 3.037987321429943677e+01 2.046154734711142709e+01 3.470441032665522130e+01 1.241358378101729976e+01 4.114797062406535844e+01
2.522850753833095539e-04 3.143472039276036867e+01 2.752430172431907351e+01 3.554696712150831672e+01 2.391157944483007824e+01 4.066835415178950086e+01 1.448368617775580169e+01 4.828736342836545248e+01
2.943564021190243972e-04 3.679455026487804759e+01 3.220259039182126770e+01 4.165143089984194802e+01 2.795797107326493602e+01 4.768573714328195479e+01 1.689900104565319339e+01 5.678134996875979823e+01
3.434435879205755839e-04 4.313651464282428805e+01 3.771010595367919649e+01 4.887202256109790710e+01 3.270956731355562397e+01 5.608433790742999037e+01 1.972053081839944966e+01 6.693715528572018059e+01
4.007166048865588273e-04 5.061050719717238167e+01 4.419904151898744260e+01 5.750283280122119578e+01 3.829247876295956132e+01 6.599802482481624111e+01 2.300914745258620897e+01 7.914152946509535980e+01
4.675405309035632578e-04 5.956466363711395928e+01 5.189699893029551703e+01 6.779337698101667797e+01 4.493064501983243275e+01 7.798576055471434643e+01 2.684617728448260365e+01 9.392889265852585368e+01
5.455080856942997420e-04 7.020689062885637099e+01 6.109690559776156960e+01 8.013513778849262792e+01 5.275063188663878577e+01 9.257272214232267515e+01 3.132852936142363376e+01 1.119928099930397423e+02
6.364775926116223023e-04 8.312397359507785666e+01 7.211291124289679999e+01 9.508975233617637457e+01 6.210111871111598703e+01 1.103015667995941413e+02 3.655290814368547103e+01 1.341058287632688177e+02
7.426172709815776667e-04 9.884235876764797979e+01 8.532672443578327659e+01 1.135461807330832329e+02 7.341514340923876603e+01 1.321116125076226524e+02 4.265593604518182502e+01 1.614449947113949690e+02
8.664569146845669525e-04 1.180980774715064854e+02 1.015487504010312563e+02 1.362070269884139293e+02 8.707891992579897078e+01 1.594280723019603272e+02 4.978661431777521074e+01 1.958192627187121388e+02
1.010948188711493492e-03 1.418360308762225372e+02 1.215159722831215134e+02 1.641779858467465090e+02 1.033189048863146269e+02 1.932932936816375502e+02 5.809919240524953210e+01 2.383815828981701372e+02
1.179534980837580087e-03 1.713864327157003800e+02 1.463802911219436851e+02 1.992234582634672790e+02 1.236152659917783865e+02 2.348454146847621757e+02 6.782326139816085231e+01 2.898117447917934442e+02
1.376235485215912763e-03 2.084996760102107771e+02 1.772591304958095577e+02 2.420798218494790319e+02 1.489086795003617567e+02 2.844678747941291590e+02 7.917482746447146269e+01 3.501143074389282219e+02
1.605737974318103504e-03 2.543488951319876321e+02 2.159717575457849250e+02 2.943317706925083712e+02 1.804849483133548347e+02 3.439490740989377286e+02 9.245839256123640837e+01 4.176524471201386746e+02
1.873512541905351025e-03 3.095042719227640191e+02 2.636032146460829040e+02 3.561547342162072027e+02 2.199503724196882217e+02 4.106739491856529298e+02 1.080079980408434892e+02 4.880500171663439346e+02
2.185941480375855686e-03 3.742331814403464705e+02 3.213333976152507603e+02 4.258214003772166620e+02 2.695265845303429728e+02 4.822186905709137932e+02 1.262162610769019011e+02 5.600382072722942439e+02
2.550471399976993701e-03 4.455673535759808033e+02 3.884367942164961391e+02 4.991272529754976972e+02 3.282456691770390762e+02 5.524321052350168202e+02 1.476212846306683844e+02 6.269058701143450207e+02
2.975790715578594502e-03 5.195730589400226336e+02 4.615451399862399740e+02 5.698639220333008097e+02 3.945898488857216080e+02 6.183693106972319811e+02 1.728339247608047629e+02 6.865149180839816836e+02
3.472036731328821246e-03 5.902462443258996245e+02 5.357352676440370942e+02 6.346883144869084390e+02 4.673361440368593094e+02 6.777415699553860122e+02 2.026975043749765746e+02 7.336413613297800111e+02
4.051037258966855292e-03 6.530272061454570576e+02 6.052249664896481818e+02 6.923222675574356799e+02 5.412185777979718750e+02 7.287816028881372858e+02 2.382820115724304344e+02 7.806348798029131331e+02
4.726592528661669075e-03 7.056802645291872977e+02 6.650315687826968087e+02 7.397117307355513276e+02 6.068944806801583809e+02 7.727978784361829412e+02 2.809486599036496273e+02 8.266810332629260074e+02
5.514804111601260238e-03 7.489103983554510933e+02 7.141671324523632620e+02 7.803447817915782707e+02 6.634309346256314939e+02 8.123306456388655761e+02 3.325978359706720084e+02 8.630668434655973442e+02
6.434458694061702747e-03 7.850039606755277646e+02 7.528316672052192189e+02 8.158893624070238957e+02 7.090773480855996240e+02 8.480616558773323277e+02 3.955261759239729145e+02 8.969635419522014672e+02
7.507475850046982889e-03 8.160626249001069255e+02 7.852819739149143743e+02 8.475940234703042506e+02 7.475193703891781070e+02 8.813776647955157841e+02 4.717697824169524097e+02 9.324285005758353009e+02
8.759430484969112085e-03 8.445842873607217598e+02 8.133131205293821040e+02 8.776949345939050318e+02 7.777498327604074575e+02 9.136085995822784298e+02 5.712900562296855469e+02 9.722967838315714744e+02
1.022016240259048664e-02 8.724952643091498885e+02 8.403017527409898548e+02 9.075504213500352080e+02 8.062686119403634848e+02 9.466936433519567800e+02 7.109144967241942368e+02 1.018643586666193755e+03
1.192448752399596738e-02 9.007757875626552959e+02 8.671487327449867735e+02 9.378609437622830001e+02 8.323292291749185097e+02 9.811468334743882451e+02 7.569664680232639284e+02 1.077258202917795643e+03
1.391302771019509166e-02 9.305032932578477585e+02 8.951642028739522630e+02 9.698771616776998599e+02 8.587120702732411246e+02 1.015651022844241538e+03 7.801034637106388345e+02 1.138224796971060414e+03
1.623317896682148140e-02 9.619781855738409604e+02 9.246418739501515347e+02 1.004022119097908671e+03 8.869808987471257069e+02 1.054831969264059808e+03 8.149055841344384135e+02 1.194274976589056223e+03
1.894024110767477190e-02 9.958778774415395674e+02 9.561033711154224193e+02 1.039819236811345036e+03 9.163288647893053849e+02 1.094556533612525072e+03 8.667054330871975480e+02 1.273352409668974815e+03
2.209873580215290095e-02 1.032452936676583704e+03 9.898023765784283796e+02 1.079081269219126170e+03 9.475937911963164879e+02 1.135654032872637572e+03 8.936728758390634084e+02 1.319736502104571400e+03
2.578394442167204065e-02 1.071580730164690067e+03 1.025943148538330433e+03 1.121343742898517121e+03 9.810790852446210693e+02 1.180646815068362685e+03 9.228073708516424176e+02 1.375057756007769967e+03
3.008370233898656487e-02 1.113397823565892622e+03 1.064963062800124362e+03 1.166645976705898875e+03 1.016829139057745806e+03 1.225610033290312685e+03 9.548567122394335911e+02 1.423560794680844083e+03
3.510049244676643337e-02 1.158667255667759946e+03 1.106718526846545501e+03 1.214126033733650729e+03 1.053716783251928291e+03 1.276955915213362914e+03 9.898338869988134547e+02 1.480187766480140453e+03
4.095388779355312037e-02 1.206911073276010484e+03 1.152032863632649423e+03 1.265065593942855912e+03 1.093878342965803768e+03 1.331820431046347494e+03 1.028352122496118682e+03 1.520208314896691945e+03
4.778340155627788105e-02 1.258614796992359516e+03 1.200319047093700419e+03 1.320255384999957869e+03 1.137244957039413521e+03 1.387629981194309721e+03 1.068914692813936426e+03 1.560128060812472768e+03
5.575181227721985600e-02 1.312955179128527789e+03 1.251628185623585750e+03 1.377627281370102764e+03 1.185841047136466386e+03 1.446202010471082986e+03 1.113363691176080465e+03 1.601749566724526176e+03
6.504904362100594195e-02 1.371884329967015219e+03 1.306835286346009298e+03 1.438234354460441182e+03 1.237232809671533005e+03 1.509788302443547764e+03 1.154620524272855391e+03 1.658750612335651567e+03
7.589669112400264372e-02 1.433688495332409957e+03 1.366140440232047467e+03 1.501995517344012342e+03 1.290243749108044767e+03 1.580928076112974850e+03 1.200685653581721908e+03 1.724372822337340040e+03
8.855330382923755350e-02 1.499207433828991725e+03 1.429250323803894162e+03 1.571821142968966797e+03 1.350437883395872632e+03 1.650633583376987872e+03 1.250372650068834218e+03 1.777264807852797503e+03
1.033205466923614868e-01 1.569439104256970950e+03 1.496081516105394257e+03 1.643829897875471261e+03 1.412391873284581607e+03 1.728552746163207757e+03 1.311137737526067212e+03 1.852537402194041533e+03
1.205503906369651407e-01 1.643101824381834831e+03 1.565949574374177246e+03 1.721459578295862457e+03 1.474331277490083721e+03 1.805844851741737784e+03 1.377890964980511626e+03 1.948094312693356642e+03
1.406535016311453445e-01 1.721598859965219162e+03 1.641426364035466122e+03 1.801771355894971748e+03 1.545781982926287355e+03 1.890383061922593470e+03 1.430446111588748181e+03 2.026816958504804461e+03
1.641090287353767496e-01 1.803558225801790513e+03 1.721503711434102115e+03 1.885612740169478684e+03 1.619263786531962296e+03 1.972590525399228454e+03 1.507997865049376969e+03 2.121929741548421589e+03
1.914760244156276658e-01 1.890059837006660473e+03 1.804278578068459410e+03 1.974117811725121328e+03 1.696477576322461118e+03 2.058367262467997534e+03 1.588485098552047248e+03 2.221121883221280768e+03
2.234067693200028903e-01 1.980724416791145813e+03 1.889574454908584357e+03 2.065395582363426911e+03 1.780551951480423213e+03 2.151407188551627769e+03 1.665274058511301746e+03 2.312260062462029964e+03
2.606623191092714564e-01 2.074090073152472996e+03 1.980251638273135086e+03 2.160369300777641911e+03 1.866863529460602194e+03 2.247951839998357173e+03 1.746437538032118709e+03 2.390534128551128561e+03
3.041306438933413792e-01 2.168755621603417239e+03 2.075691644572054884e+03 2.256345247044699590e+03 1.959513738604798618e+03 2.346063786993235226e+03 1.831778868169595171e+03 2.479881270306305851e+03
3.548477926193995269e-01 2.266767699252724015e+03 2.172733034208583376e+03 2.355479647407573793e+03 2.060955979533472600e+03 2.447385225695998088e+03 1.922920188204526085e+03 2.581872539098751076e+03
4.140225868558619626e-01 2.367381151641818633e+03 2.272569979251826680e+03 2.456810030402684788e+03 2.162025948561311452e+03 2.552449247966389066e+03 2.012563794706344879e+03 2.680382227304850403e+03
4.830654325379303837e-01 2.468464360268824294e+03 2.374266600923927854e+03 2.557831465288341406e+03 2.265576878602893430e+03 2.650580028335624320e+03 2.105199155000300379e+03 2.771346386470106609e+03
5.636219363903862689e-01 2.570679651876551361e+03 2.479372898181309210e+03 2.659731917826232802e+03 2.364957645094060808e+03 2.756111268948989164e+03 2.206016259031971913e+03 2.866017546545113873e+03
6.576121282607082508e-01 2.673850913508039412e+03 2.582442827679801212e+03 2.763943775079756506e+03 2.470648765875480876e+03 2.859297533677559386e+03 2.296381551886393027e+03 2.961227413557969612e+03
7.672762242100615859e-01 2.776772655416212729e+03 2.687001337183636224e+03 2.866543973648790143e+03 2.581117218242647141e+03 2.962453501675047846e+03 2.390832714638551806e+03 3.063733963270775803e+03
8.952280211058610826e-01 2.879948543897555282e+03 2.789530513765862906e+03 2.969471346008141154e+03 2.687474519359795067e+03 3.066155972287574514e+03 2.492314810758717158e+03 3.169107194714748402e+03
1.044517195353240391e+00 2.983141109928854348e+03 2.892268113933122549e+03 3.072969588729233692e+03 2.793038980374564744e+03 3.170109687897084768e+03 2.600847816429568411e+03 3.282917544995234493e+03
1.218701990629026843e+00 3.088190844253953856e+03 2.996788194956776806e+03 3.177156089569873075e+03 2.898073333715826266e+03 3.269777440857679267e+03 2.716486737112100400e+03 3.408709467789388327e+03
1.421934027099353459e+00 3.195085758892247213e+03 3.104081981157888549e+03 3.284667602599506154e+03 3.008812401342232079e+03 3.378515248388063810e+03 2.841024186144508349e+03 3.522130585125099060e+03
1.659057253512312702e+00 3.304842048996526955e+03 3.213593900053349898e+03 3.394431140686191611e+03 3.119027636603147585e+03 3.485679289629368668e+03 2.951462853998404171e+03 3.615085755403329586e+03
1.935723400646563119e+00 3.420423248942477130e+03 3.325572802310794941e+03 3.511402248772865278e+03 3.228786632278467550e+03 3.602381248603253880e+03 3.054571526220276610e+03 3.741753333449806632e+03
2.258526687899433671e+00 3.543628373314211331e+03 3.448770252422435078e+03 3.636227967518088008e+03 3.349395078154860585e+03 3.731086088409864715e+03 3.143869149556011507e+03 3.877890323123327107e+03
2.635160993688550501e+00 3.678684747189216523e+03 3.578548629429051289e+03 3.773550542962004783e+03 3.478412511668886964e+03 3.876321821715858277e+03 3.243883183230605482e+03 4.047607286305613798e+03
3.074603235756336872e+00 3.834030234988152188e+03 3.726419121736680609e+03 3.944715951475380734e+03 3.618808008485208575e+03 4.070774684141390026e+03 3.403585781982265416e+03 4.319817546237653005e+03
3.587327332168529725e+00 4.050092558018270211e+03 3.913774119395865910e+03 4.207934960633685478e+03 3.777455680773461609e+03 4.387301327242111256e+03 3.537104749518170593e+03 4.789081988444986564e+03
4.185553842675806102e+00 4.411573750180299612e+03 4.202296058046508733e+03 4.645964765370144050e+03 3.976276150542016239e+03 4.930582426672100155e+03 3.713423369221975008e+03 5.504003303118684926e+03
4.883541240533539884e+00 4.986095606584744019e+03 4.674525675438703729e+03 5.327943493422091706e+03 4.273586939590900329e+03 5.723510333905309380e+03 3.860439350641763212e+03 6.456041519985338709e+03
5.697925757119245205e+00 5.800488420747391501e+03 5.383970047901974795e+03 6.244926629802692332e+03 4.795374317191556656e+03 6.752042022186305985e+03 4.042678324676104694e+03 7.618126737268430588e+03
6.648117899398722663e+00 6.840913318481285387e+03 6.325019369487944459e+03 7.379410868332582140e+03 5.563145058216850884e+03 7.984389597177866563e+03 4.409696602671172514e+03 8.981607282087674321e+03
7.756765091065541462e+00 8.074792459799227800e+03 7.469764782696115617e+03 8.703090432175536989e+03 6.567653002605193251e+03 9.401199290371436291e+03 5.051981103810986497e+03 1.053368699366700457e+04
9.050291464207449010e+00 9.511856328882029629e+03 8.807743652966690206e+03 1.022682935455441657e+04 7.765150076289992285e+03 1.103230529486887826e+04 5.941516346252190488e+03 1.229934609985792122e+04
1.055952766720365688e+01 1.114030168889985907e+04 1.033777758619238011e+04 1.195338531927453914e+04 9.166725967899494208e+03 1.287206422632125577e+04 7.053764481692041954e+03 1.428704093372655007e+04
1.232044570005506223e+01 1.298574976785803483e+04 1.207650087519397312e+04 1.390978319536216623e+04 1.075574909614806893e+04 1.495702107986684678e+04 8.361886496627370434e+03 1.654635857517395198e+04
1.437501629163328509e+01 1.507939208992331623e+04 1.405157842507153691e+04 1.612876827921254517e+04 1.255370172748334880e+04 1.732189463141810847e+04 9.855511169543780852e+03 1.913314668416390487e+04
1.677220925406937369e+01 1.745986983348621652e+04 1.628749240662676857e+04 1.865069669052514291e+04 1.460188537659279791e+04 2.000924564010476388e+04 1.153760274587432104e+04 2.207222737835529551e+04
1.956916065730092313e+01 2.015623547701994903e+04 1.882161872019202929e+04 2.150650756237371752e+04 1.691949630430237812e+04 2.303290209364318798e+04 1.342444421090843389e+04 2.534206305120469915e+04
2.283253464288497270e+01 2.319785519717113129e+04 2.169319116420501086e+04 2.472763501824442574e+04 1.951725061273807296e+04 2.648574018574656657e+04 1.554210633141180006e+04 2.904298406574968612e+04
2.664011233532619372e+01 2.666675244766151809e+04 2.496711328066770875e+04 2.839835974945772614e+04 2.243363859757818864e+04 3.036972806227186084e+04 1.791813955674039971e+04 3.322022008215176174e+04
3.108264572194360298e+01 3.060086471325347884e+04 2.866752414934858825e+04 3.254353007087495280e+04 2.577683809720783029e+04 3.478148056285489292e+04 2.058603626164324669e+04 3.795191042649313749e+04
3.626602068771008902e+01 3.507286860708442691e+04 3.288602755961550429e+04 3.728146926696597075e+04 2.956768666669003505e+04 3.978382469441796275e+04 2.359467305942418898e+04 4.333789472181355814e+04
4.231378076007530353e+01 4.016847207553948101e+04 3.770157865722709539e+04 4.265229100615590141e+04 3.385525598613625334e+04 4.544500053632087656e+04 2.699619212492803854e+04 4.942249592776795907e+04
4.937007171615262280e+01 4.598328479642455204e+04 4.320374975880516286e+04 4.880725289858847827e+04 3.876044330435141455e+04 5.188794537367640442e+04 3.084148380108053971e+04 5.628188175641398993e+04
5.760307723572255867e+01 5.262617136255612422e+04 4.944648149914423993e+04 5.581738184141516103e+04 4.428524577882350422e+04 5.927356647555850941e+04 3.520700080647362483e+04 6.411222496335921460e+04
6.720902748737597676e+01 6.018568411494518659e+04 5.660344294986804744e+04 6.381497159926348832e+04 5.058823498974789254e+04 6.767949067978761741e+04 4.017083572920462757e+04 7.298900385129031201e+04
7.841687619073252336e+01 6.885001729546315619e+04 6.478018142116413219e+04 7.293553654500033008e+04 5.790302137923690316e+04 7.729551486120503978e+04 4.581113907062594080e+04 8.304347188598573848e+04
9.149375763051595811e+01 7.873952781682202476e+04 7.412824243224403472e+04 8.335996257716309628e+04 6.624148052449355600e+04 8.818168360429129098e+04 5.208739621905273816e+04 9.451305163232298219e+04
1.067513536880843930e+02 9.006611710663679696e+04 8.477124996370781446e+04 9.525423289587770705e+04 7.571873517095825810e+04 1.006772016632323939e+05 5.884134615287211636e+04 1.074986131639009836e+05
1.245533226458895086e+02 1.029931424958860298e+05 9.695230634756038489e+04 1.088097826634490775e+05 8.662683590021615964e+04 1.149004401408330596e+05 6.652392962516957778e+04 1.222615415092051408e+05
1.453239668272487961e+02 1.176688159400233562e+05 1.108967190858735557e+05 1.242374592406150041e+05 9.915454256623184483e+04 1.311403476649092918e+05 7.559752754353483033e+04 1.395691377408897388e+05
1.695583456609155348e+02 1.344258564399738389e+05 1.266600842087039055e+05 1.418016444762236497e+05 1.132649749014915724e+05 1.496182842111918726e+05 8.542349454396925285e+04 1.589609490571083152e+05
1.978340752110258620e+02 1.534598921411927440e+05 1.446562757943021134e+05 1.617689233000558452e+05 1.292845681504054082e+05 1.706318898695098178e+05 9.642432825785400928e+04 1.806225106676666182e+05
2.308250954091694780e+02 1.750808348678550392e+05 1.650168607080152724e+05 1.843600037033036933e+05 1.478434736095730623e+05 1.944470603726843838e+05 1.092264351476190059e+05 2.054804999332426814e+05
2.693177331246868675e+02 1.995913720187054132e+05 1.881723001342187345e+05 2.100409000639432925e+05 1.693469905888030771e+05 2.211367906686803617e+05 1.239669525572933635e+05 2.340909736319778021e+05
3.142294439295993698e+02 2.273764256274581130e+05 2.143673266487727233e+05 2.390029150528532919e+05 1.935024915718472912e+05 2.516977845876090869e+05 1.400520631594224251e+05 2.668122208406227874e+05
3.666306792601400275e+02 2.588045964897328231e+05 2.441027062514012505e+05 2.720399640110238688e+05 2.211516257297164702e+05 2.862285712983913254e+05 1.586410949158626026e+05 3.034235501556918607e+05
4.277704001693336977e+02 2.943915893965354771e+05 2.777513208299483522e+05 3.094491074824960087e+05 2.525984212999915762e+05 3.255332745288629085e+05 1.828290690323731978e+05 3.448257195764999487e+05
4.991058457800094175e+02 3.345506484263403108e+05 3.157842686250119586e+05 3.516699789365946199e+05 2.881837153533774544e+05 3.701868058150329744e+05 2.070291048295478977e+05 3.916483571835734183e+05
5.823372659566198308e+02 3.801497672164814430e+05 3.590691581888517831e+05 3.996580656260281685e+05 3.282635168197466410e+05 4.199816362079142127e+05 2.345654507273264753e+05 4.450803723706445307e+05
6.794484460342359853e+02 4.319253771439638222e+05 4.078729021543518757e+05 4.537356722616627230e+05 3.741722592310537002e+05 4.761574709807925974e+05 2.659361217777999700e+05 5.061890922955058049e+05
7.927539894943433865e+02 4.905561686990996823e+05 4.632061560615448398e+05 5.151315423734243377e+05 4.266601971458556363e+05 5.401825684414454736e+05 3.018807191994459718e+05 5.721305542180676712e+05
9.249544855497832714e+02 5.566376094038595911e+05 5.257441295864968561e+05 5.840162621761331102e+05 4.852311231194162392e+05 6.118573921911816578e+05 3.433431050360795925e+05 6.464506899507434573e+05
1.079200876534689314e+03 6.309008324221794028e+05 5.963664043730692938e+05 6.612263770528041059e+05 5.528746090487212641e+05 6.917677618587358156e+05 3.909944775685179629e+05 7.298635528004104272e+05
1.259169559268602370e+03 7.140750570612243610e+05 6.766777211509469198e+05 7.474430503818424186e+05 6.310957831054235576e+05 7.806851267465334386e+05 4.385687574932542047e+05 8.209785526431286708e+05
1.469150010403760916e+03 8.071510157158261864e+05 7.663086454266017536e+05 8.434390209727991605e+05 7.179736100843180902e+05 8.791393662256106036e+05 4.931936584925425122e+05 9.221854615304407198e+05
1.714147024268195764e+03 9.107263139936923981e+05 8.673583942797071068e+05 9.499802808494340861e+05 8.169624717662221519e+05 9.883771741930417484e+05 5.577834416968708392e+05 1.034487729145856225e+06
1.999999999999999773e+03 1.026599999999999884e+06 9.793999999999997672e+05 1.067999999999999767e+06 9.263999999999998836e+05 1.109799999999999767e+06 6.404000000000000000e+05 1.160399999999999767e+06


==> data/swarm/W/W.77K.bolsig.txt <==
1.000000000000000861e-04 7.537000000000006139e+00 6.713000000000006295e+00 8.374000000000007660e+00 5.918000000000004590e+00 9.323000000000007503e+00 5.008000000000005336e+00 1.071000000000000973e+01
1.172102297533481394e-04 8.834135016509849336e+00 7.868322723342260794e+00 9.815184639545373457e+00 6.936501396803142150e+00 1.092750971990464670e+01 5.869888306047675641e+00 1.255321560658358493e+01
1.373823795883264494e-04 1.035313612577628106e+01 9.221105317968472548e+00 1.150302664293057475e+01 8.130289224037158036e+00 1.280678542522379182e+01 6.880109569783388501e+00 1.471365285390976219e+01
1.610262027560941539e-04 1.213493463969925656e+01 1.080807872898903987e+01 1.348272395676776370e+01 9.527920417078089343e+00 1.500925235889553733e+01 8.064192234025195916e+00 1.724590631517768102e+01
1.887391822135099835e-04 1.421960998796584263e+01 1.266628651834865593e+01 1.580124433491505620e+01 1.116769741157338558e+01 1.758860439047699487e+01 9.450170853430444495e+00 2.021396641506692049e+01
2.212216291070452547e-04 1.666462532063372137e+01 1.484175909679166772e+01 1.851625035625968607e+01 1.308747157797279748e+01 2.061121918390340468e+01 1.107656696938975571e+01 2.369283647736454412e+01
2.592943797404667476e-04 1.952745973825455295e+01 1.739346699299050769e+01 2.170034664047966189e+01 1.533726256164860757e+01 2.415067852902707202e+01 1.298027664980776663e+01 2.777042807020398740e+01
3.039195382313197445e-04 2.287906283805374841e+01 2.038084423379230259e+01 2.542590856843220593e+01 1.797076229561793781e+01 2.829794820471818184e+01 1.521117288847755056e+01 3.254978254457434161e+01
3.562247890262443348e-04 2.680591537422488813e+01 2.387418536053889540e+01 2.978751685837455199e+01 2.105644727934130245e+01 3.315027886678230118e+01 1.782192619498300701e+01 3.815167490471075951e+01
4.175318936560402927e-04 3.140257372187079099e+01 2.796628623708157946e+01 3.488478971496216730e+01 2.467195959613542300e+01 3.882629079107518066e+01 2.088077000173857556e+01 4.471766581056191114e+01
4.893900918477495955e-04 3.677277150143990525e+01 3.275487884736988065e+01 4.085917876836861495e+01 2.889848492360961529e+01 4.547902123541136632e+01 2.445971679055052661e+01 5.241367883689397900e+01
5.736152510448682459e-04 4.304982459091736047e+01 3.835191568485989677e+01 4.783377578463155544e+01 3.384329981164722767e+01 5.325443990700556895e+01 2.865208178969116659e+01 6.149155491200987456e+01
6.723357536499341598e-04 5.040501145113556447e+01 4.489185827120610384e+01 5.600556827903951529e+01 3.962746932012711909e+01 6.236586450856789554e+01 3.354955410713171204e+01 7.214162636663793648e+01
7.880462815669918731e-04 5.899314463810501508e+01 5.253904559207135350e+01 6.556545062637371757e+01 4.638440413303313647e+01 7.304400983844448092e+01 3.927622667329887207e+01 8.479377989660832782e+01
9.236708571873871766e-04 6.905363328332906292e+01 6.147953225439248826e+01 7.675704823227187035e+01 5.428413627690274978e+01 8.559657833555517925e+01 4.595262514507250984e+01 9.994118674767527466e+01
1.082636733874054727e-03 8.078635308168196616e+01 7.193038459859219813e+01 8.991298074824024411e+01 6.349664444171331468e+01 1.004362098014960480e+02 5.376374020418555943e+01 1.183321950124341839e+02
1.268961003167922829e-03 9.460104278616864804e+01 8.418287295016000371e+01 1.054887281933494307e+02 7.428497712545019738e+01 1.182417862751870530e+02 6.286432809693890533e+01 1.408546713516394391e+02
1.487352107293512344e-03 1.111052024148253707e+02 9.859657119248693391e+01 1.243277626486647165e+02 8.690598362915991970e+01 1.407332563921121391e+02 7.349006762137243243e+01 1.717891683924006827e+02
1.743328822199987716e-03 1.312377937352150923e+02 1.158442002351891773e+02 1.481480833105549380e+02 1.017929699282572926e+02 1.706893249816007767e+02 8.587637778157139223e+01 2.196594315971984201e+02
2.043359717856941659e-03 1.571139287060202321e+02 1.370481362766650761e+02 1.812868741682678433e+02 1.195774106889882233e+02 2.184351538389070697e+02 1.004311301326686703e+02 2.997608706096133346e+02
2.395026619987485582e-03 1.947396144711824491e+02 1.648736325199385249e+02 2.345449568953744404e+02 1.414742224426607606e+02 2.977018088644444447e+02 1.175958070413855268e+02 4.220036904417950154e+02
2.807216203941177712e-03 2.561865507716718753e+02 2.060496693692824408e+02 3.236720283144177870e+02 1.703699514171900944e+02 4.182752143872354509e+02 1.389010577710094765e+02 5.639697353717825763e+02
3.290344562312669686e-03 3.586475572920809896e+02 2.755663570936860651e+02 4.553836874240735142e+02 2.143001413434241726e+02 5.596876100493851709e+02 1.670507934286142699e+02 6.801142210300288298e+02
3.856620421163473728e-03 4.994323445406698738e+02 3.891330004953944695e+02 5.977761652803384322e+02 2.830373727091873093e+02 6.833931386301675275e+02 2.028196679489870746e+02 7.693957740221130734e+02
4.520353656360246060e-03 6.382739362780667989e+02 5.338537668161451393e+02 7.119557008767386606e+02 3.976555111500108524e+02 7.684601215812418786e+02 2.506084067086120513e+02 8.326491435015573188e+02
5.298316906283712970e-03 7.412345351890913889e+02 6.681177618823762714e+02 7.905088824175300033e+02 5.420178195128238485e+02 8.318357542865428513e+02 2.990370061906527894e+02 8.906470719462922716e+02
6.210169418915616364e-03 8.079430414009217429e+02 7.601247368752715374e+02 8.439620240306323922e+02 6.738033819523443526e+02 8.787389727765597627e+02 3.536691484072443359e+02 9.321464297792340403e+02
7.278953843983151928e-03 8.530933905148253871e+02 8.174265166793079516e+02 8.851207874283512638e+02 7.599227813118410495e+02 9.171481843418771405e+02 4.244357986426575735e+02 9.666450704809625449e+02
8.531678524172810196e-03 8.872945665139721996e+02 8.557273559745328839e+02 9.188617770534117426e+02 8.157137836961624089e+02 9.529884911501029592e+02 5.167637682091470879e+02 1.004178562295139727e+03
1.000000000000000541e-02 9.167000000000005002e+02 8.860000000000004547e+02 9.496000000000004775e+02 8.509000000000005457e+02 9.862000000000006139e+02 6.310000000000003411e+02 1.051000000000000455e+03


==> data/swarm/W/W.90K.bolsig.txt <==
1.000000000000000861e-04 7.483000000000006757e+00 6.656000000000005024e+00 8.329000000000007731e+00 5.865000000000004654e+00 9.291000000000009251e+00 4.947000000000004505e+00 1.078000000000001002e+01
1.193776641714438549e-04 8.933030609949144107e+00 7.944583550609588762e+00 9.942965648839559023e+00 7.001500003655182880e+00 1.109137877816884910e+01 5.905613046561327018e+00 1.286891219768164518e+01
1.425102670302999064e-04 1.066404328187734052e+01 9.484058270866459139e+00 1.186968014095367785e+01 8.358227161327089760e+00 1.324062890978516371e+01 7.049982909988936619e+00 1.536260678586632800e+01
1.701254279852591322e-04 1.272878452185708831e+01 1.132184723241899427e+01 1.416804564261238220e+01 9.977856351335448792e+00 1.580635351411042677e+01 8.416104922430768909e+00 1.833952113681093365e+01
2.030917620904736510e-04 1.519532563960923888e+01 1.351372584950011735e+01 1.691348194689464535e+01 1.191133184660628075e+01 1.886722469820500336e+01 1.004694947061573096e+01 2.189329195335306011e+01
2.424462017082331267e-04 1.813740034979291949e+01 1.613237026166583377e+01 2.019091967826165757e+01 1.421704526817079106e+01 2.252325213869485410e+01 1.199138913648921090e+01 2.615994516431835493e+01
2.894266124716751189e-04 2.164621634675658512e+01 1.925555252774054438e+01 2.410055402051638396e+01 1.696908228921430961e+01 2.688773229861861935e+01 1.431504025284905168e+01 3.122913148569374542e+01
3.455107294592222374e-04 2.584074745625523306e+01 2.298337372362746578e+01 2.876722333477484028e+01 2.025729406819420220e+01 3.209449165946715254e+01 1.708550557175854223e+01 3.731515878159600419e+01
4.124626382901355314e-04 3.083983146495343064e+01 2.742876544629401181e+01 3.433751463765378276e+01 2.417855985656774820e+01 3.830540521800488563e+01 2.039215283706430171e+01 4.458721119916364728e+01
4.923882631706742339e-04 3.680109878937619072e+01 3.273889561821813032e+01 4.098639902632692156e+01 2.885395222180151009e+01 4.572317411802880827e+01 2.433875184852642803e+01 5.327641007506694848e+01
5.878016072274915883e-04 4.392053609203817643e+01 3.907117283241136363e+01 4.892272776954412450e+01 3.443341815138645501e+01 5.458913526321714471e+01 2.904327741311035638e+01 6.377647438418284764e+01
7.017038286703830997e-04 5.242429303996431855e+01 4.662120237686025348e+01 5.839579262194929044e+01 4.109177620693763089e+01 6.521635383662540164e+01 3.465013505974351915e+01 7.641554694220472754e+01
8.376776400682929601e-04 6.256614293670079974e+01 5.563017207693533095e+01 6.973666353568539478e+01 4.902927227319719350e+01 7.800454184315944417e+01 4.133939153737025407e+01 9.172570158747808478e+01
1.000000000000000238e-03 7.476000000000001933e+01 6.641000000000002501e+01 8.339000000000001478e+01 5.850000000000001421e+01 9.342000000000001592e+01 4.930000000000001137e+01 1.105000000000000142e+02
1.193776641714437790e-03 8.947355929649711470e+01 7.933839560834154270e+01 9.999073151000131077e+01 6.982399577387747058e+01 1.126567016785914745e+02 5.879349960443606449e+01 1.347773828495600128e+02
1.425102670302999443e-03 1.074527413408461598e+02 9.499734400239795207e+01 1.206491920678519421e+02 8.342551031953759377e+01 1.372658892035849192e+02 7.012930240561060202e+01 1.688746664309054211e+02
1.701254279852590237e-03 1.301459524087231330e+02 1.142222123493029073e+02 1.478560094619886058e+02 9.984661368454851527e+01 1.725071839770526481e+02 8.366768548315039311e+01 2.233746869446451058e+02
2.030917620904737052e-03 1.610111489853275657e+02 1.389350744460930684e+02 1.883879185151234310e+02 1.201084681003061547e+02 2.301029664485067201e+02 9.998207447714020191e+01 3.160107818127770543e+02
2.424462017082329966e-03 2.088674027716427304e+02 1.735187465625823506e+02 2.555382966004775938e+02 1.465829735527976823e+02 3.253628026924486676e+02 1.203260499077960475e+02 4.533743971943957831e+02
2.894266124716754658e-03 2.905843189215621578e+02 2.294863610287914923e+02 3.678612244514994813e+02 1.844515801281987706e+02 4.653979928544542304e+02 1.468550631681281118e+02 5.996919410413115656e+02
3.455107294592220206e-03 4.211775792107916345e+02 3.260239243177219350e+02 5.182660941888329944e+02 2.448289028948047417e+02 6.150090984374151049e+02 1.805293561424435040e+02 7.176257850868041714e+02
4.124626382901356615e-03 5.757978430530293963e+02 4.693824823741744012e+02 6.595277586259269356e+02 3.473347877041232437e+02 7.263467060289287929e+02 2.287930254595382280e+02 8.005899809211533693e+02
4.923882631706744291e-03 7.041152163340643710e+02 6.213939881213912031e+02 7.597550900723506402e+02 4.933730396970157130e+02 8.050548102840527918e+02 2.779531745598457064e+02 8.631566253381921570e+02
5.878016072274917618e-03 7.876541536848388887e+02 7.359276122488196279e+02 8.264490597618533911e+02 6.424671566996485126e+02 8.611293545882754188e+02 3.341652137088290146e+02 9.169705072748872681e+02
7.017038286703833165e-03 8.420445944044599855e+02 8.055559953135999649e+02 8.743229705232976130e+02 7.459111698766173504e+02 9.066013466421352405e+02 4.081811171375619551e+02 9.557206146490620995e+02
8.376776400682923313e-03 8.812368773518434182e+02 8.494051270292484332e+02 9.122309500343703803e+02 8.089452970139500394e+02 9.465757332771703432e+02 5.070462755333372797e+02 9.976740693213361055e+02
1.000000000000000541e-02 9.139000000000004320e+02 8.831000000000005912e+02 9.470000000000003411e+02 8.483000000000005230e+02 9.834000000000005457e+02 6.326000000000003638e+02 1.050000000000000682e+03
1.193776641714436836e-02 9.453517225736625278e+02 9.135972639040584227e+02 9.809262664967527598e+02 8.796940072793684067e+02 1.021037161658357718e+03 8.084255417690166041e+02 1.111764186428654966e+03
1.425102670302999704e-02 9.780479626289486532e+02 9.442730293427675861e+02 1.016240714193069039e+03 9.087879728522229925e+02 1.060418896972462107e+03 8.342551031953761367e+02 1.183405257419610962e+03
1.701254279852590715e-02 1.013096923652217697e+03 9.766900820633724152e+02 1.054097151796665230e+03 9.401131150465416795e+02 1.104284153052316697e+03 8.730836964203496109e+02 1.247359637987919541e+03
2.030917620904737486e-02 1.051202960580292029e+03 1.011803158734740123e+03 1.094461505905562944e+03 9.730126321754597711e+02 1.148687006383719563e+03 9.244737010358365978e+02 1.332891234599779409e+03
2.424462017082330140e-02 1.092705031099006192e+03 1.050276945800065278e+03 1.139497148028695165e+03 1.008091306702832981e+03 1.197199344035254626e+03 9.549955885287297406e+02 1.386064935165968109e+03
2.894266124716752750e-02 1.138025440238627198e+03 1.092296035468102446e+03 1.188675097421170449e+03 1.046856057310049437e+03 1.247718126365392209e+03 9.881024549782994200e+02 1.442791663171301479e+03
3.455107294592221073e-02 1.187865887880805531e+03 1.137766832109218285e+03 1.241765561676444122e+03 1.087322265608171847e+03 1.302920960790726667e+03 1.025475845034971144e+03 1.507117801901126995e+03
4.124626382901353666e-02 1.241100078615017310e+03 1.187479935637299832e+03 1.298432385337345977e+03 1.131797479468131542e+03 1.363601482187187457e+03 1.067453307894870250e+03 1.552096907885779274e+03
4.923882631706740648e-02 1.299412626507408959e+03 1.241803199716440076e+03 1.360961159403743068e+03 1.180254666820105740e+03 1.427433574931784051e+03 1.112797474765723564e+03 1.597307525725666665e+03
5.878016072274913628e-02 1.361348522338869998e+03 1.300217155187210892e+03 1.426006699133894017e+03 1.234971176784959425e+03 1.494779487179510625e+03 1.163259380703205352e+03 1.644668897022520696e+03
7.017038286703834726e-02 1.428668995172900850e+03 1.364112242935225595e+03 1.496032562725257321e+03 1.293941860068186998e+03 1.569009760906977590e+03 1.210439104456411542e+03 1.717770972585098662e+03
8.376776400682925394e-02 1.501118331002380501e+03 1.433266442156848598e+03 1.570645575128048449e+03 1.357037776910633966e+03 1.650224950934536537e+03 1.259867170662711942e+03 1.782578018065326660e+03
1.000000000000000194e-01 1.579000000000000455e+03 1.507000000000000455e+03 1.652000000000000455e+03 1.426000000000000455e+03 1.733000000000000227e+03 1.326000000000000227e+03 1.858000000000000227e+03


==> data/swarm/W/W.KucukarpaciLucas1981.300.0K.txt <==
2.806238369452958015e+00 3.929528070246004063e+03 6.549213450410006487e+01
4.297351687528041531e+00 4.480490468999011682e+03 7.467484114998353562e+01
5.648229117250805231e+00 6.152004725028376924e+03 1.025334120838062972e+02
7.093167010493615088e+00 6.617498584416057383e+03 1.102916430736009659e+02
8.656389732852556307e+00 7.955409194129377283e+03 1.325901532354896233e+02
1.409807492930312378e+01 1.435078292492581022e+04 2.391797154154301381e+02
2.023661218166935427e+01 2.006414775709304740e+04 3.344024626182174984e+02
2.789317930329149320e+01 2.703794264451644267e+04 4.506323774086073399e+02
5.556688349940598926e+01 4.730455667420157988e+04 7.884092779033596798e+02
1.412286112590037419e+02 1.063278017757379130e+05 1.772130029595631640e+03
2.773087913962219204e+02 1.923427842188860232e+05 3.205713070314766810e+03
4.161834862992098465e+02 2.927556040295525454e+05 4.879260067159209939e+03
5.609806070620131777e+02 3.746251024968362763e+05 6.243751708280605271e+03


==> data/swarm/W/W.NakamuraKurachi1988.300.0K.txt <==
2.500000000000000000e-01 2.130000000000000000e+03 2.130000000000000071e+01
2.999999999999999889e-01 2.200000000000000000e+03 2.200000000000000000e+01
3.499999999999999778e-01 2.290000000000000000e+03 2.290000000000000213e+01
4.000000000000000222e-01 2.360000000000000000e+03 2.360000000000000142e+01
5.000000000000000000e-01 2.490000000000000000e+03 2.490000000000000213e+01
5.999999999999999778e-01 2.600000000000000000e+03 2.600000000000000000e+01
6.999999999999999556e-01 2.710000000000000000e+03 2.710000000000000142e+01
8.000000000000000444e-01 2.800000000000000000e+03 2.800000000000000000e+01
1.000000000000000000e+00 2.930000000000000000e+03 2.930000000000000071e+01
1.199999999999999956e+00 3.060000000000000000e+03 3.060000000000000142e+01
1.399999999999999911e+00 3.200000000000000000e+03 3.200000000000000000e+01
1.699999999999999956e+00 3.350000000000000000e+03 3.350000000000000000e+01
2.000000000000000000e+00 3.440000000000000000e+03 3.439999999999999858e+01
2.500000000000000000e+00 3.620000000000000000e+03 3.620000000000000284e+01
3.000000000000000000e+00 3.810000000000000000e+03 3.810000000000000142e+01
3.500000000000000000e+00 3.950000000000000000e+03 3.950000000000000000e+01
4.000000000000000000e+00 4.120000000000000000e+03 4.120000000000000284e+01
4.500000000000000000e+00 4.380000000000000000e+03 4.380000000000000426e+01
5.000000000000000000e+00 4.750000000000000000e+03 4.750000000000000000e+01
6.000000000000000000e+00 5.640000000000000000e+03 5.639999999999999858e+01
7.000000000000000000e+00 6.540000000000000000e+03 6.540000000000000568e+01
8.000000000000000000e+00 7.610000000000000000e+03 7.610000000000000853e+01
1.000000000000000000e+01 9.560000000000000000e+03 9.560000000000000853e+01
1.200000000000000000e+01 1.170000000000000000e+04 1.170000000000000000e+02
1.400000000000000000e+01 1.340000000000000000e+04 1.340000000000000000e+02
1.700000000000000000e+01 1.630000000000000000e+04 1.630000000000000000e+02
2.000000000000000000e+01 1.880000000000000000e+04 1.880000000000000000e+02
2.500000000000000000e+01 2.240000000000000000e+04 2.240000000000000000e+02
3.000000000000000000e+01 2.710000000000000000e+04 2.710000000000000000e+02
3.500000000000000000e+01 3.110000000000000000e+04 3.110000000000000000e+02
4.000000000000000000e+01 3.440000000000000000e+04 3.440000000000000000e+02
5.000000000000000000e+01 4.120000000000000000e+04 4.120000000000000000e+02


==> data/swarm/W/W.PackPhelps1961.300.0K.txt <==
6.294252354461829209e-04 8.163720000000000709e+01 6.803100000000000591e+00
6.268777223881729027e-04 8.879999999999999716e+01 7.399999999999999467e+00
1.095374693925923537e-03 1.589029999999999916e+02 1.324191666666666656e+01
1.569327071475705481e-03 2.038550000000000182e+02 1.698791666666667055e+01
2.403184016380701966e-03 4.634399999999999977e+02 3.862000000000000455e+01
3.157083225219843407e-03 6.225470000000000255e+02 5.187891666666667589e+01
3.144221391000134175e-03 6.575240000000000009e+02 5.479366666666665964e+01
3.170442135158188339e-03 6.886720000000000255e+02 5.738933333333334019e+01
4.753224424992723643e-03 8.543680000000000518e+02 7.119733333333333292e+01
6.295184371434271037e-03 9.618799999999999955e+02 8.015666666666666629e+01
9.475692289894839873e-03 1.021360000000000014e+03 8.511333333333332973e+01
1.568475829307541120e-02 1.112519999999999982e+03 9.270999999999999375e+01
1.896729100278603253e-02 1.160910000000000082e+03 9.674250000000000682e+01
2.351152615532470236e-02 1.166490000000000009e+03 9.720750000000001023e+01
3.139778776764824697e-02 1.352549999999999955e+03 1.127124999999999915e+02
3.139592373370336115e-02 1.264529999999999973e+03 1.053775000000000119e+02
4.745644020283523723e-02 1.436200000000000045e+03 1.196833333333333371e+02
6.258928911206251833e-02 1.537329999999999927e+03 1.281108333333333178e+02
9.383018735601625360e-02 1.783100000000000136e+03 1.485916666666666970e+02
1.553128616494652003e-01 1.925980000000000018e+03 1.604983333333333348e+02
1.878185069250236094e-01 2.026730000000000018e+03 1.688941666666666777e+02
1.878275164224239013e-01 2.140619999999999891e+03 1.783849999999999909e+02
1.870613984710760291e-01 2.241960000000000036e+03 1.868299999999999841e+02
3.744160716161473168e-01 2.402570000000000164e+03 2.002141666666666708e+02
6.223450131788601514e-01 2.706590000000000146e+03 2.255491666666666788e+02
7.908598952429756190e-01 2.946030000000000200e+03 2.455025000000000546e+02
9.446085217403579204e-01 3.126220000000000255e+03 2.605183333333333735e+02
1.225372421242225451e+00 3.221920000000000073e+03 2.684933333333333394e+02
1.475755674165703857e+00 3.462470000000000255e+03 2.885391666666666879e+02


==> data/swarm/W/W.PackPhelps1961.77.0K.txt <==
6.289716538529275093e-04 3.656190000000000140e+01 3.046825000000000117e+00
7.830247392279743009e-04 4.457939999999999969e+01 3.714949999999999974e+00
7.831086207554941239e-04 5.015060000000000429e+01 4.179216666666666136e+00
9.509213833670361127e-04 5.255310000000000770e+01 4.379425000000000345e+00
1.568255251957396306e-03 9.521989999999999554e+01 7.934991666666666887e+00
1.574822864889875457e-03 1.005720000000000027e+02 8.381000000000000227e+00
2.410935290868183607e-03 1.681959999999999980e+02 1.401633333333333375e+01
2.522882956151512295e-03 1.599379999999999882e+02 1.332816666666666627e+01
3.180352582298495018e-03 2.240500000000000114e+02 1.867083333333333783e+01
3.154597846626662743e-03 2.584850000000000136e+02 2.154041666666666899e+01
4.751919601231303740e-03 6.258709999999999809e+02 5.215591666666666981e+01
4.732720051598984790e-03 6.894289999999999736e+02 5.745241666666666447e+01
2.318681144212567935e-01 2.150889999999999873e+03 1.792408333333333417e+02
6.321249779430250515e-03 9.618910000000000764e+02 8.015758333333334917e+01
1.562016951688513511e-02 1.117200000000000045e+03 9.310000000000000853e+01
6.258928911206251833e-02 1.537329999999999927e+03 1.281108333333333178e+02


==> data/swarm/W/W.Robertson1977.293.0K.txt <==
1.000000000000000000e+00 2.950000000000000000e+03 1.966666666666666785e+01
9.000000000000000222e-01 2.880000000000000000e+03 1.920000000000000284e+01
8.000000000000000444e-01 2.800000000000000000e+03 1.866666666666666785e+01
7.500000000000000000e-01 2.760000000000000000e+03 1.840000000000000213e+01
6.999999999999999556e-01 2.730000000000000000e+03 1.820000000000000284e+01
6.500000000000000222e-01 2.680000000000000000e+03 1.786666666666666714e+01
5.999999999999999778e-01 2.630000000000000000e+03 1.753333333333333499e+01
5.500000000000000444e-01 2.580000000000000000e+03 1.720000000000000284e+01
5.000000000000000000e-01 2.520000000000000000e+03 1.680000000000000071e+01
4.500000000000000111e-01 2.460000000000000000e+03 1.640000000000000213e+01
4.000000000000000222e-01 2.390000000000000000e+03 1.593333333333333357e+01
3.499999999999999778e-01 2.310000000000000000e+03 1.540000000000000036e+01
2.999999999999999889e-01 2.230000000000000000e+03 1.486666666666666714e+01
2.500000000000000000e-01 2.130000000000000000e+03 1.420000000000000107e+01
2.000000000000000111e-01 2.000000000000000000e+03 1.333333333333333393e+01
1.799999999999999933e-01 1.947000000000000000e+03 1.298000000000000043e+01
1.499999999999999944e-01 1.853000000000000000e+03 1.235333333333333350e+01
1.199999999999999956e-01 1.741000000000000000e+03 1.160666666666666735e+01
1.000000000000000056e-01 1.656000000000000000e+03 1.104000000000000092e+01
8.000000000000000167e-02 1.557000000000000000e+03 1.038000000000000078e+01
5.000000000000000278e-02 1.370000000000000000e+03 1.370000000000000284e+01
2.999999999999999889e-02 1.200000000000000000e+03 1.200000000000000000e+01
2.000000000000000042e-02 1.080000000000000000e+03 1.080000000000000071e+01
1.000000000000000021e-02 9.400000000000000000e+02 9.400000000000002132e+00


==> data/swarm/W/W.Robertson1977.89.6K.txt <==
6.999999999999999556e-01 2.740000000000000000e+03 1.826666666666666927e+01
6.500000000000000222e-01 2.700000000000000000e+03 1.800000000000000000e+01
5.999999999999999778e-01 2.650000000000000000e+03 1.766666666666666785e+01
5.500000000000000444e-01 2.600000000000000000e+03 1.733333333333333570e+01
5.000000000000000000e-01 2.540000000000000000e+03 1.693333333333333357e+01
4.500000000000000111e-01 2.480000000000000000e+03 1.653333333333333499e+01
4.000000000000000222e-01 2.410000000000000000e+03 1.606666666666666643e+01
3.499999999999999778e-01 2.330000000000000000e+03 1.553333333333333499e+01
2.999999999999999889e-01 2.240000000000000000e+03 1.493333333333333357e+01
2.500000000000000000e-01 2.140000000000000000e+03 1.426666666666666750e+01
2.000000000000000111e-01 2.020000000000000000e+03 1.346666666666666679e+01
1.799999999999999933e-01 1.959000000000000000e+03 1.306000000000000050e+01
1.499999999999999944e-01 1.868000000000000000e+03 1.245333333333333492e+01
1.199999999999999956e-01 1.756000000000000000e+03 1.170666666666666700e+01
1.000000000000000056e-01 1.668000000000000000e+03 1.112000000000000099e+01
8.000000000000000167e-02 1.569000000000000000e+03 9.806250000000000355e+00
5.999999999999999778e-02 1.450000000000000000e+03 8.458333333333333925e+00
5.000000000000000278e-02 1.382000000000000000e+03 7.485833333333334672e+00
4.000000000000000083e-02 1.305000000000000000e+03 6.525000000000000355e+00
2.999999999999999889e-02 1.218000000000000000e+03 5.582500000000000462e+00
2.000000000000000042e-02 1.107000000000000000e+03 4.612500000000000711e+00
1.499999999999999944e-02 1.045000000000000000e+03 3.918750000000000178e+00
1.000000000000000021e-02 9.610000000000000000e+02 3.203333333333333588e+00
8.000000000000000167e-03 9.060000000000000000e+02 6.040000000000000036e+00
6.000000000000000125e-03 8.100000000000000000e+02 8.100000000000001421e+00
5.000000000000000104e-03 7.100000000000000000e+02 9.466666666666666785e+00
4.000000000000000083e-03 5.200000000000000000e+02 6.933333333333333570e+00
3.500000000000000073e-03 4.010000000000000000e+02 5.346666666666666679e+00
3.000000000000000062e-03 2.860000000000000000e+02 3.813333333333333464e+00
2.500000000000000052e-03 2.040000000000000000e+02 2.720000000000000195e+00
2.000000000000000042e-03 1.490000000000000000e+02 1.986666666666666803e+00


==> data/swarm/aex/BSR.rate.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 0.000000000000000000e+00
1.891548304441159178e+00 0.000000000000000000e+00
2.218307744615225285e+00 1.029042327870104974e-29
2.601513922888540886e+00 1.114983427602451906e-27
3.050917848261328835e+00 3.793163340630431060e-26
3.577954988034224737e+00 5.147682475410013491e-25
4.196036253055622112e+00 3.371845846203275539e-24
4.920889249819888178e+00 1.254768572295870921e-23
5.770958482867986739e+00 3.103065969710282295e-23
6.767874690982925934e+00 5.881578358485448711e-23
7.937005259840997695e+00 9.475450683085979857e-23
9.308099716839535631e+00 1.383975955929363291e-22
1.091604673326926545e+01 1.899978419574921357e-22
1.280176189639898787e+01 2.503918418406824699e-22
1.501322884159280235e+01 3.207602707018078073e-22
1.760672023695706656e+01 4.019348493541895774e-22
2.064822968951593296e+01 4.948206045773153485e-22
2.421515100899294382e+01 5.999922526589817139e-22
2.839824755950197499e+01 7.177798439896844651e-22
3.330396181098597452e+01 8.469883154307726020e-22
3.905712385891546745e+01 9.872780017803061885e-22
4.580412783284723588e+01 1.136309901377082283e-21
5.371665702027625144e+01 1.292126733620227971e-21
6.299605249474366531e+01 1.452286262763735246e-21
7.387843641167992814e+01 1.614170797838776499e-21
8.664072033862825606e+01 1.775353747278092547e-21
1.016076515069507877e+02 1.933890571106683691e-21
1.191600762829185811e+02 2.087770160111568792e-21
1.397446311292771099e+02 2.236427260502496974e-21
1.638851076520930121e+02 2.380348982991531336e-21
1.921957809262210617e+02 2.521131334671756968e-21
2.253970402500339389e+02 2.659495740234366324e-21
2.643337200673394705e+02 2.798035159817835683e-21
3.099965975024735485e+02 2.938837617558753497e-21
3.635476035317377637e+02 3.084010217063156218e-21
4.263493893110072577e+02 3.233780736375139444e-21
4.999999999999998295e+02 3.389213325009609555e-21


==> data/swarm/aex/BSR.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 0.000000000000000000e+00
1.891548304441159178e+00 0.000000000000000000e+00
2.218307744615225285e+00 5.933603109812503557e-30
2.601513922888540886e+00 5.352366473587750038e-28
3.050917848261328835e+00 1.563006262692499389e-26
3.577954988034224737e+00 1.870611754095436833e-25
4.196036253055622112e+00 1.103648530251629850e-24
4.920889249819888178e+00 3.758679084378682172e-24
5.770958482867986739e+00 8.614822691235360482e-24
6.767874690982925934e+00 1.525728466721285728e-23
7.937005259840997695e+00 2.309227787031697993e-23
9.308099716839535631e+00 3.178754936483028078e-23
1.091604673326926545e+01 4.119886905553055557e-23
1.280176189639898787e+01 5.128807563200713855e-23
1.501322884159280235e+01 6.205273939918055443e-23
1.760672023695706656e+01 7.347459622534803419e-23
2.064822968951593296e+01 8.547256953509672947e-23
2.421515100899294382e+01 9.795178699774264467e-23
2.839824755950197499e+01 1.108619613158423252e-22
3.330396181098597452e+01 1.239707916925273806e-22
3.905712385891546745e+01 1.371679365048419210e-22
4.580412783284723588e+01 1.501827811830742833e-22
5.371665702027625144e+01 1.628607045551862684e-22
6.299605249474366531e+01 1.749800562631825589e-22
7.387843641167992814e+01 1.864020887764040608e-22
8.664072033862825606e+01 1.969806470375575606e-22
1.016076515069507877e+02 2.065553108513885830e-22
1.191600762829185811e+02 2.151682012582344844e-22
1.397446311292771099e+02 2.225021562562482656e-22
1.638851076520930121e+02 2.286194626071294432e-22
1.921957809262210617e+02 2.334198616155145439e-22
2.253970402500339389e+02 2.369386935746996763e-22
2.643337200673394705e+02 2.389408136596960837e-22
3.099965975024735485e+02 2.393388723720474737e-22
3.635476035317377637e+02 2.380761253994423528e-22
4.263493893110072577e+02 2.348850969790572565e-22
4.999999999999998295e+02 2.296475842569485914e-22


==> data/swarm/aex/BSR.rate.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 1.722117838349029046e-40
1.612920928901519613e+00 1.821632653112011561e-36
1.891548304441159178e+00 2.750135715440389593e-33
2.218307744615225285e+00 6.860282596403756745e-29
2.601513922888540886e+00 5.366102383470634276e-27
3.050917848261328835e+00 1.386430017955468216e-25
3.577954988034224737e+00 1.492553612107800114e-24
4.196036253055622112e+00 8.033563448501811057e-24
4.920889249819888178e+00 2.526919917710044821e-23
5.770958482867986739e+00 5.406329470216091200e-23
6.767874690982925934e+00 9.024818947251493795e-23
7.937005259840997695e+00 1.299766948832068669e-22
9.308099716839535631e+00 1.718559014629327521e-22
1.091604673326926545e+01 2.159388333691024312e-22
1.280176189639898787e+01 2.629528032143817216e-22
1.501322884159280235e+01 3.138102196899343837e-22
1.760672023695706656e+01 3.690594945173049261e-22
2.064822968951593296e+01 4.290127966357719702e-22
2.421515100899294382e+01 4.937733375530700207e-22
2.839824755950197499e+01 5.628157875808684761e-22
3.330396181098597452e+01 6.352396736568736066e-22
3.905712385891546745e+01 7.103981048157173002e-22
4.580412783284723588e+01 7.862311806019341261e-22
5.371665702027625144e+01 8.619402227203025375e-22
6.299605249474366531e+01 9.359408617578996758e-22
7.387843641167992814e+01 1.006878754114634889e-21
8.664072033862825606e+01 1.073833335326856714e-21
1.016076515069507877e+02 1.135739220754346780e-21
1.191600762829185811e+02 1.192286907735453489e-21
1.397446311292771099e+02 1.243301650969290298e-21
1.638851076520930121e+02 1.288708469588082229e-21
1.921957809262210617e+02 1.329426596207661096e-21
2.253970402500339389e+02 1.365360126276298758e-21
2.643337200673394705e+02 1.397478279697372471e-21
3.099965975024735485e+02 1.426018544721640970e-21
3.635476035317377637e+02 1.452028599632085092e-21
4.263493893110072577e+02 1.474846054642708358e-21
4.999999999999998295e+02 1.494510947654174734e-21


==> data/swarm/aex/BSR.rate.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 1.493011252315898936e-38
1.612920928901519613e+00 1.471908634158206566e-34
1.891548304441159178e+00 2.098990200198963347e-31
2.218307744615225285e+00 9.289610815701667187e-29
2.601513922888540886e+00 6.924013795066448705e-27
3.050917848261328835e+00 1.738014266912046883e-25
3.577954988034224737e+00 1.843945946723344542e-24
4.196036253055622112e+00 9.885263215048591098e-24
4.920889249819888178e+00 3.119803265911806826e-23
5.770958482867986739e+00 6.723083049507488809e-23
6.767874690982925934e+00 1.133532423482186296e-22
7.937005259840997695e+00 1.650552628485586228e-22
9.308099716839535631e+00 2.204200337845225655e-22
1.091604673326926545e+01 2.794596458498062258e-22
1.280176189639898787e+01 3.426995376947285900e-22
1.501322884159280235e+01 4.105970770660985434e-22
1.760672023695706656e+01 4.835317050249432865e-22
2.064822968951593296e+01 5.614051571137066716e-22
2.421515100899294382e+01 6.439290785401918354e-22
2.839824755950197499e+01 7.297654595855946498e-22
3.330396181098597452e+01 8.181578959354762581e-22
3.905712385891546745e+01 9.072301146404433670e-22
4.580412783284723588e+01 9.953436071234079401e-22
5.371665702027625144e+01 1.080865822896423619e-21
6.299605249474366531e+01 1.161893954500556161e-21
7.387843641167992814e+01 1.237299520354779668e-21
8.664072033862825606e+01 1.305871684544154396e-21
1.016076515069507877e+02 1.366354610152010700e-21
1.191600762829185811e+02 1.418720578947797965e-21
1.397446311292771099e+02 1.462081011735008941e-21
1.638851076520930121e+02 1.496084708762919837e-21
1.921957809262210617e+02 1.522047943095039847e-21
2.253970402500339389e+02 1.537781183043809870e-21
2.643337200673394705e+02 1.544885376896950772e-21
3.099965975024735485e+02 1.542613891268146305e-21
3.635476035317377637e+02 1.529662060908807799e-21
4.263493893110072577e+02 1.505852487924517592e-21
4.999999999999998295e+02 1.470284693782451299e-21


==> data/swarm/aex/Biagi.rate.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.530254541001356633e-35
1.891548304441159178e+00 3.644556542604435280e-32
2.218307744615225285e+00 1.563683184697482492e-29
2.601513922888540886e+00 1.594402125980474840e-27
3.050917848261328835e+00 5.145030303664915864e-26
3.577954988034224737e+00 6.670467028045518915e-25
4.196036253055622112e+00 4.173777227083842669e-24
4.920889249819888178e+00 1.498636215135470660e-23
5.770958482867986739e+00 3.583102226637357226e-23
6.767874690982925934e+00 6.582233141179328478e-23
7.937005259840997695e+00 1.031622724496344877e-22
9.308099716839535631e+00 1.470014512747070688e-22
1.091604673326926545e+01 1.976850851476462152e-22
1.280176189639898787e+01 2.555829598434555074e-22
1.501322884159280235e+01 3.215378052919238361e-22
1.760672023695706656e+01 3.959399207670822465e-22
2.064822968951593296e+01 4.792294511220622630e-22
2.421515100899294382e+01 5.715135794561583432e-22
2.839824755950197499e+01 6.725657750337941066e-22
3.330396181098597452e+01 7.819277934211216440e-22
3.905712385891546745e+01 8.992236643117707377e-22
4.580412783284723588e+01 1.023734393171364011e-21
5.371665702027625144e+01 1.155028244172826609e-21
6.299605249474366531e+01 1.292849082865732514e-21
7.387843641167992814e+01 1.436877531893878196e-21
8.664072033862825606e+01 1.587479784383430526e-21
1.016076515069507877e+02 1.744918294737679621e-21
1.191600762829185811e+02 1.911486244973347936e-21
1.397446311292771099e+02 2.085495689825609887e-21
1.638851076520930121e+02 2.271414717814836223e-21
1.921957809262210617e+02 2.467142005836032726e-21
2.253970402500339389e+02 2.674371988365371041e-21
2.643337200673394705e+02 2.894253063459674448e-21
3.099965975024735485e+02 3.126302672646753809e-21
3.635476035317377637e+02 3.371346292883126707e-21
4.263493893110072577e+02 3.627690702524333296e-21
4.999999999999998295e+02 3.893427033551787571e-21


==> data/swarm/aex/Biagi.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.057689426900397990e-35
1.891548304441159178e+00 2.004506098432439513e-32
2.218307744615225285e+00 6.994005175244342198e-30
2.601513922888540886e+00 6.040468932325032137e-28
3.050917848261328835e+00 1.698057756401405796e-26
3.577954988034224737e+00 1.965970048929563520e-25
4.196036253055622112e+00 1.126543185846396238e-24
4.920889249819888178e+00 3.751845791279059115e-24
5.770958482867986739e+00 8.439544080940385085e-24
6.767874690982925934e+00 1.476066550799425612e-23
7.937005259840997695e+00 2.218690028862676104e-23
9.308099716839535631e+00 3.050730561463625430e-23
1.091604673326926545e+01 3.968880105602042434e-23
1.280176189639898787e+01 4.981452884232351420e-23
1.501322884159280235e+01 6.097841780894040686e-23
1.760672023695706656e+01 7.323991665089327519e-23
2.064822968951593296e+01 8.668772175908611944e-23
2.421515100899294382e+01 1.013435641001470814e-22
2.839824755950197499e+01 1.172092309491193762e-22
3.330396181098597452e+01 1.341749844854087560e-22
3.905712385891546745e+01 1.521778698414250546e-22
4.580412783284723588e+01 1.710350096823627733e-22
5.371665702027625144e+01 1.905770367938219066e-22
6.299605249474366531e+01 2.105629258495298655e-22
7.387843641167992814e+01 2.307816210928904393e-22
8.664072033862825606e+01 2.510977253065532484e-22
1.016076515069507877e+02 2.713346866439454656e-22
1.191600762829185811e+02 2.913660929506845090e-22
1.397446311292771099e+02 3.108257096934655042e-22
1.638851076520930121e+02 3.298413290628024881e-22
1.921957809262210617e+02 3.478489864897060486e-22
2.253970402500339389e+02 3.646767275303310630e-22
2.643337200673394705e+02 3.799794959739044803e-22
3.099965975024735485e+02 3.933825470006925296e-22
3.635476035317377637e+02 4.044621671153805052e-22
4.263493893110072577e+02 4.127995966114638270e-22
4.999999999999998295e+02 4.177212460321756359e-22


==> data/swarm/aex/Biagi.rate.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.432682844303488670e-34
1.891548304441159178e+00 2.271497922947383348e-31
2.218307744615225285e+00 6.848769164362347090e-29
2.601513922888540886e+00 5.252451941923553987e-27
3.050917848261328835e+00 1.341213700447070716e-25
3.577954988034224737e+00 1.436182759449639300e-24
4.196036253055622112e+00 7.716049259496170751e-24
4.920889249819888178e+00 2.433379926563040676e-23
5.770958482867986739e+00 5.218369095497997047e-23
6.767874690982925934e+00 8.748663761904823001e-23
7.937005259840997695e+00 1.266020082886005942e-22
9.308099716839535631e+00 1.681874114530442395e-22
1.091604673326926545e+01 2.124149777189351176e-22
1.280176189639898787e+01 2.597193544233597365e-22
1.501322884159280235e+01 3.109081323160733588e-22
1.760672023695706656e+01 3.663758265681407224e-22
2.064822968951593296e+01 4.266429341549266640e-22
2.421515100899294382e+01 4.920858547797941931e-22
2.839824755950197499e+01 5.620201622531576712e-22
3.330396181098597452e+01 6.369697019869840842e-22
3.905712385891546745e+01 7.164821366769218536e-22
4.580412783284723588e+01 7.993220067025195285e-22
5.371665702027625144e+01 8.849953947581440438e-22
6.299605249474366531e+01 9.730514827530661480e-22
7.387843641167992814e+01 1.062809426690346686e-21
8.664072033862825606e+01 1.153595600172819113e-21
1.016076515069507877e+02 1.245611225006661463e-21
1.191600762829185811e+02 1.338516240415505511e-21
1.397446311292771099e+02 1.432187738162990512e-21
1.638851076520930121e+02 1.527141085386055025e-21
1.921957809262210617e+02 1.623767440854568679e-21
2.253970402500339389e+02 1.721030136484448349e-21
2.643337200673394705e+02 1.818780797081273919e-21
3.099965975024735485e+02 1.916877329092978182e-21
3.635476035317377637e+02 2.013733980316574084e-21
4.263493893110072577e+02 2.108818550260396334e-21
4.999999999999998295e+02 2.199310029783809322e-21


==> data/swarm/aex/Biagi.rate.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 2.172881922701106872e-34
1.891548304441159178e+00 3.154283944490710083e-31
2.218307744615225285e+00 8.956088228067068978e-29
2.601513922888540886e+00 6.611589764959022311e-27
3.050917848261328835e+00 1.654778322141317983e-25
3.577954988034224737e+00 1.759856955511729822e-24
4.196036253055622112e+00 9.482462975710252107e-24
4.920889249819888178e+00 3.015703591851252051e-23
5.770958482867986739e+00 6.547407298249555439e-23
6.767874690982925934e+00 1.111824742513549556e-22
7.937005259840997695e+00 1.628934833884091358e-22
9.308099716839535631e+00 2.189420809566034591e-22
1.091604673326926545e+01 2.789147941780657714e-22
1.280176189639898787e+01 3.433223141255350374e-22
1.501322884159280235e+01 4.126901935168981142e-22
1.760672023695706656e+01 4.872878519911379314e-22
2.064822968951593296e+01 5.673548530937295450e-22
2.421515100899294382e+01 6.521979158810167127e-22
2.839824755950197499e+01 7.420331914549144895e-22
3.330396181098597452e+01 8.353243066297837736e-22
3.905712385891546745e+01 9.318186492393172938e-22
4.580412783284723588e+01 1.030039048884075753e-21
5.371665702027625144e+01 1.128965872631902789e-21
6.299605249474366531e+01 1.227809406866283619e-21
7.387843641167992814e+01 1.325531508179788246e-21
8.664072033862825606e+01 1.421714750325911941e-21
1.016076515069507877e+02 1.515784459560772317e-21
1.191600762829185811e+02 1.607416698651716908e-21
1.397446311292771099e+02 1.695806783468647407e-21
1.638851076520930121e+02 1.781086342654911552e-21
1.921957809262210617e+02 1.861322578666398283e-21
2.253970402500339389e+02 1.936765661694116584e-21
2.643337200673394705e+02 2.003609823869651005e-21
3.099965975024735485e+02 2.062244686345552338e-21
3.635476035317377637e+02 2.109473198089549719e-21
4.263493893110072577e+02 2.143403752989991286e-21
4.999999999999998295e+02 2.160309438785137708e-21


==> data/swarm/aex/Excitation_coeffs.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 1.027573614355251133e-37 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.229058181110998699e-35
1.415723260151762419e+00 3.855338683735004724e-34 0.000000000000000000e+00 2.148211205211966179e-35 0.000000000000000000e+00 8.281168063399432116e-34 0.000000000000000000e+00 4.676542260429266231e-32
1.684486564099637596e+00 3.037032305141437941e-31 0.000000000000000000e+00 1.204895113375078820e-31 0.000000000000000000e+00 1.799024607034463015e-30 0.000000000000000000e+00 3.691409906073838164e-29
2.004272349334734749e+00 6.038180354043808477e-29 5.209111350993048318e-31 6.096847803388498070e-29 1.059643998272850350e-33 4.506686610823501136e-28 0.000000000000000000e+00 4.103881340795200524e-27
2.384766810208979848e+00 4.064421665342961146e-27 1.867184084507052799e-28 6.260362098791160360e-27 3.871164472018030904e-30 2.658382932630611894e-26 0.000000000000000000e+00 1.224918046307379941e-25
2.837494984632202399e+00 1.044577843179851283e-25 1.385421790981888781e-26 1.821951039959838841e-25 8.111337884305165380e-28 5.165319300356902987e-25 4.389005647606213186e-31 1.528319237474888626e-24
3.376169843250775848e+00 1.173211139687373223e-24 3.051220960329666079e-25 2.016796920227837396e-24 4.042240890719356985e-26 4.125332308970248849e-24 1.885336842288579905e-28 8.975352451558595323e-24
4.017107650307776723e+00 6.637061812299649088e-24 2.651674731598366890e-24 1.060699604371236610e-23 6.682792270927669793e-25 1.795615405310012766e-23 1.717227684304323257e-26 2.959328336984163641e-23
4.779722177313053599e+00 2.201028500903408831e-23 1.128812554786963014e-23 3.282400456425372237e-23 4.020728836033235451e-24 4.878466497755048992e-23 4.209142571766705456e-25 6.938635702870672697e-23
5.687112739074311918e+00 5.015129497107184646e-23 2.908128836987447940e-23 7.144654937751959970e-23 1.313417214744044122e-23 9.793288123487303727e-23 2.255409864102426939e-24 1.321044607588045303e-22
6.766763863485317110e+00 9.006800818458758141e-23 5.610985762465190434e-23 1.249259454136372726e-22 2.878228393623105835e-23 1.654251594501547572e-22 5.649950206234141996e-24 2.114118278457064334e-22
8.051377787812903364e+00 1.401924316421906547e-22 9.018878790950225214e-23 1.904903953098011903e-22 4.898209269424019115e-23 2.494194460861341212e-22 1.560084432325374569e-23 3.061019485511306391e-22
9.579864997490565415e+00 2.001890102342851363e-22 1.317260628721605693e-22 2.693321588504321363e-22 7.387855898693596542e-23 3.458729843615711348e-22 2.747684836141548836e-23 4.207358683442936090e-22
1.139852281047596883e+01 2.708123234314707303e-22 1.815582111342320337e-22 3.609742753278620660e-22 1.031213879670745895e-22 4.582213802392964499e-22 3.877991738445486320e-23 5.598431258563262837e-22
1.356243770606110033e+01 3.533605434766354365e-22 2.395424779224331785e-22 4.682572815680350436e-22 1.388668534306175518e-22 5.894891554577671267e-22 5.558132659619315826e-23 7.145305129391926919e-22
1.613715387416127101e+01 4.493047070473165732e-22 3.074713538750138225e-22 5.921066432424179211e-22 1.819769763138064787e-22 7.420416562514542328e-22 7.419235349430988725e-23 8.930358515523465446e-22
1.920065852483001123e+01 5.600493497804696596e-22 3.858138283449784810e-22 7.359105100261329018e-22 2.312629813593130162e-22 9.164827027209379753e-22 9.733255439861422295e-23 1.103422788947499890e-21
2.284574409229823644e+01 6.868020601117458495e-22 4.755049136201292884e-22 8.993853101157194212e-22 2.869382023005952793e-22 1.115532538929922104e-21 1.259490244217015788e-22 1.351933569823252091e-21
2.718281888383307532e+01 8.304745468023720010e-22 5.775727272165145932e-22 1.083871781256510163e-21 3.514285501983882496e-22 1.346609310108039613e-21 1.608442761311404526e-22 1.636759638953529849e-21
3.234325130694132611e+01 9.915534583973697467e-22 6.929415346289268949e-22 1.291538593642236942e-21 4.250925721416506073e-22 1.609861545440735410e-21 2.014306115286855920e-22 1.960930419408156979e-21
3.848334897033505797e+01 1.170060035007081352e-21 8.193199617439310192e-22 1.524064161835506894e-21 5.097433485659955233e-22 1.904211074679765906e-21 2.469374897927651754e-22 2.332878565391090476e-21
4.578909318417073138e+01 1.365512605356083199e-21 9.553193618770931161e-22 1.776764211263262303e-21 5.992980552640923680e-22 2.236454864518673170e-21 3.017328858996059634e-22 2.753775275128257870e-21
5.448177226584071775e+01 1.577005061647815502e-21 1.103079003789282614e-21 2.055637743262151431e-21 6.985614781810287802e-22 2.599926023315087338e-21 3.637203978666445491e-22 3.254453878394170064e-21
6.482468428208700573e+01 1.803372351587410643e-21 1.259405542806856922e-21 2.349543159611578358e-21 8.054271878920880054e-22 2.991209109630099982e-21 4.329376050908710185e-22 3.813938820395610823e-21
7.713111225104189828e+01 2.043453543264723279e-21 1.421834870040151759e-21 2.662991976506107463e-21 9.174047849914874253e-22 3.435034939319990437e-21 5.090522297839896343e-22 4.400540294148421147e-21
9.177381337014492146e+01 2.296239966377122386e-21 1.590679527961600478e-21 2.995658797328482282e-21 1.041198065277816099e-21 3.898398497503355803e-21 5.919236584733887018e-22 5.074633698002727110e-21
1.091963096951765806e+02 2.561167902301788084e-21 1.769737576598381744e-21 3.342921281757302308e-21 1.169739624050156310e-21 4.386733596639464526e-21 6.740254589220615373e-22 5.784718394757557534e-21
1.299263222609409922e+02 2.838087698778250541e-21 1.952975315199954599e-21 3.708530096534447322e-21 1.307828909535699389e-21 4.922201303876429466e-21 7.523258352078957195e-22 6.608074728584387253e-21
1.545917555581968941e+02 3.127217277617212328e-21 2.146857113917756656e-21 4.090812980682748078e-21 1.443110341778662874e-21 5.475589440029797849e-21 8.356404656122743710e-22 7.445903799267446154e-21
1.839397165307878765e+02 3.429027955892434788e-21 2.349827835876483953e-21 4.487529301659775094e-21 1.594402701713572480e-21 6.056163443381397624e-21 9.368143602039344189e-22 8.342734234786610461e-21
2.188591441714348775e+02 3.743953121471476206e-21 2.565188319841633316e-21 4.905440782239623735e-21 1.748748046591070632e-21 6.664820445903609367e-21 1.042908840705807055e-21 9.313132776508498271e-21
2.604077351583580935e+02 4.072337983092812665e-21 2.787067562516407451e-21 5.334727192638444956e-21 1.909944387402810707e-21 7.304888427212914007e-21 1.142243913093875120e-21 1.038879993850538788e-20
3.098439811004080866e+02 4.414136476633814964e-21 3.016081945122927845e-21 5.784452992885719376e-21 2.079094264968461193e-21 7.964896296451945004e-21 1.245269224787508647e-21 1.152215731597815304e-20
3.686652877871273972e+02 4.768787735154128929e-21 3.253751731707622227e-21 6.244352401057582062e-21 2.247177175090854497e-21 8.637505332464257166e-21 1.352075471524880125e-21 1.270810963390521506e-20
4.386533310618708583e+02 5.134851204415285268e-21 3.512626158995413704e-21 6.713694604879890856e-21 2.430763443312580992e-21 9.341287414018320638e-21 1.463268127195819872e-21 1.395038441284130029e-20
5.219280231307798203e+02 5.509515272098190357e-21 3.776062008583433418e-21 7.207284283564202366e-21 2.646696521975919480e-21 1.002982513220882701e-20 1.576974075051782044e-21 1.524007715345439255e-20
6.210117239273421319e+02 5.888038665055307529e-21 4.040720956201509270e-21 7.688612649920417822e-21 2.825274254725861677e-21 1.074966520764862250e-20 1.691958795202890822e-21 1.656702999197053113e-20
7.389056424712720172e+02 6.263419544610584718e-21 4.304947125656270630e-21 8.181813019917902866e-21 3.002672194849869178e-21 1.144360676543225935e-20 1.806488140757453189e-21 1.791236625618838505e-20
8.791807423908830970e+02 6.627096457881630607e-21 4.566840076430573323e-21 8.671288277799517902e-21 3.199584976116522407e-21 1.210437177189925981e-20 1.917961162773472387e-21 1.923939347061415049e-20
1.046085905103961977e+03 6.967683716246586015e-21 4.808523725603839244e-21 9.107460022421912703e-21 3.370773354274327852e-21 1.272104314847525861e-20 2.011851981559352386e-21 2.052392575001756934e-20
1.244676626880268032e+03 7.272012494703292767e-21 5.008785500812920177e-21 9.502234646574469113e-21 3.533745106035324945e-21 1.329177334873298250e-20 2.069805211608652235e-21 2.151938321598032739e-20
1.480968147972588213e+03 7.525662133778422517e-21 5.183375224525032300e-21 9.844302237204800156e-21 3.679676343409155049e-21 1.386439290180136324e-20 2.124155359684504118e-21 2.223950464787398327e-20
1.762117652041631800e+03 7.713727214640250689e-21 5.314658739154755010e-21 1.009395030671938427e-20 3.783707059313993211e-21 1.428354070159685900e-20 2.168022507815474290e-21 2.271202494388264153e-20
2.096641054628670190e+03 7.821427359697158287e-21 5.382306541488035815e-21 1.023985350223975568e-20 3.795575659625829968e-21 1.445226113797409664e-20 2.212738968063931020e-21 2.291274341751309564e-20
2.494670947119348057e+03 7.835445124522166531e-21 5.378033078070529557e-21 1.028022611482175211e-20 3.769887236426157778e-21 1.445046828722935983e-20 2.167360131434658529e-21 2.278163097076833101e-20
2.968263509226930637e+03 7.744989996927914850e-21 5.302762065049380701e-21 1.017977784570201050e-20 3.683773328567222091e-21 1.436411589685867655e-20 2.125184611784353718e-21 2.229962413826008160e-20
3.531763686261691419e+03 7.543082071546217435e-21 5.146559795552827283e-21 9.940267219478240434e-21 3.589478716727500296e-21 1.402568919544028556e-20 2.039404061123018539e-21 2.147430939698276946e-20
4.202239692272257344e+03 7.227807788351006661e-21 4.911943743715437162e-21 9.537144082281551878e-21 3.383910648965837361e-21 1.357926540127994750e-20 1.950060634690714932e-21 2.042883124993767385e-20
5.000000000000003638e+03 6.802987334894773457e-21 4.584605196798615132e-21 8.997154313478363633e-21 3.131150875664497254e-21 1.297643956756401945e-20 1.832781638593313407e-21 1.917424863180263962e-20


==> data/swarm/aex/Excitation_coeffs.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 1.022694745921728904e-37 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.433362217831749124e-35
1.415723260151762419e+00 2.830857432600191651e-34 0.000000000000000000e+00 1.289794553369182599e-35 0.000000000000000000e+00 5.176958461330214259e-34 0.000000000000000000e+00 5.710997993281573107e-32
1.684486564099637596e+00 1.643994618681911708e-31 0.000000000000000000e+00 6.255601595674294532e-32 0.000000000000000000e+00 8.376974182980738568e-31 0.000000000000000000e+00 2.583520400157559089e-29
2.004272349334734749e+00 2.685866905139185132e-29 2.495853994928476970e-31 2.677651367386414354e-29 8.800820164077998173e-34 1.810530816304815549e-28 0.000000000000000000e+00 2.045631857552635869e-27
2.384766810208979848e+00 1.560996352824179163e-27 7.585994161011031338e-29 2.361105299159457393e-27 1.971952827346228363e-30 9.376573736710415958e-27 0.000000000000000000e+00 4.441445371061748818e-26
2.837494984632202399e+00 3.575424574366716092e-26 4.910412131349393560e-27 6.112774138933829604e-26 3.419174112866904794e-28 1.679177648341826876e-25 4.288379992739649861e-31 5.417755348427443274e-25
3.376169843250775848e+00 3.651144264277632481e-25 9.612719959258510781e-26 6.153832900797193628e-25 1.494855135222465299e-26 1.303461912219763254e-24 8.593803535998071089e-29 2.793387761629610178e-24
4.017107650307776723e+00 1.904745531548197246e-24 7.518693631226655204e-25 3.016156885543947382e-24 2.147278206073468158e-25 5.449100349159257189e-24 4.340630097600877903e-27 1.038922343887668875e-23
4.779722177313053599e+00 5.886569875536028023e-24 2.883574267397612649e-24 8.828752945879748667e-24 1.231220182881589695e-24 1.454202560260624932e-23 1.098815930952147991e-25 2.498137736517271281e-23
5.687112739074311918e+00 1.259797394011244249e-23 6.766242318356595933e-24 1.824490907649903748e-23 3.491723465779826970e-24 2.846754141114257491e-23 8.817688125151589097e-25 5.042390902355081986e-23
6.766763863485317110e+00 2.137636414535503450e-23 1.191574852870550412e-23 3.035993110771523698e-23 6.780089161587878478e-24 4.692985466245952268e-23 2.178041298908794301e-24 8.394520356151756984e-23
8.051377787812903364e+00 3.157935384448360863e-23 1.789579419393092439e-23 4.475198274171006492e-23 1.042462264097189815e-23 6.844383390145983872e-23 4.437194202784762989e-24 1.197252320426019748e-22
9.579864997490565415e+00 4.295433020981178066e-23 2.458226905433450498e-23 6.069656888127948163e-23 1.449872201560974284e-23 9.265299672680548941e-23 6.310488449881609390e-24 1.618904425022879988e-22
1.139852281047596883e+01 5.551349116494701564e-23 3.186317116265558736e-23 7.815766517846684986e-23 1.897045256910415264e-23 1.196700710868910692e-22 8.931680080594551792e-24 2.123080462116109130e-22
1.356243770606110033e+01 6.937014893863959329e-23 4.008866140772656365e-23 9.732237363959550804e-23 2.393759458752889188e-23 1.491190894005392655e-22 1.160884062840821187e-23 2.627864905909221671e-22
1.613715387416127101e+01 8.464779587434357069e-23 4.904225967791041728e-23 1.184395944568323998e-22 2.942040904516846959e-23 1.807919591283709922e-22 1.471346186328673005e-23 3.191356339801260451e-22
1.920065852483001123e+01 1.014331129130757626e-22 5.916738655382468435e-23 1.417003752984064361e-22 3.585223857577592044e-23 2.147384723024376564e-22 1.865329755412770585e-23 3.810481900162520011e-22
2.284574409229823644e+01 1.197537925679033696e-22 7.036607480657859064e-23 1.664321410382596898e-22 4.342747526887087547e-23 2.507225819686425790e-22 2.346018900573753088e-23 4.490893430474209365e-22
2.718281888383307532e+01 1.395730455053140601e-22 8.286723761359181780e-23 1.930013241449220001e-22 5.181696660926771148e-23 2.912462934589739805e-22 2.891354116758684999e-23 5.227262947458437776e-22
3.234325130694132611e+01 1.607711644994156259e-22 9.686176792321277171e-23 2.211666797552289083e-22 6.150792743999740443e-23 3.318090352304615424e-22 3.522968616664450650e-23 6.014025077018104036e-22
3.848334897033505797e+01 1.831530179338309088e-22 1.119192953487915272e-22 2.504979143714141086e-22 7.253019676578744617e-23 3.750332225833198546e-22 4.265438520741476221e-23 6.793021906935088499e-22
4.578909318417073138e+01 2.064497174721217097e-22 1.283460124351198279e-22 2.795655727954976749e-22 8.483969811531189006e-23 4.180433500278232565e-22 5.129212076404804096e-23 7.684027791405717135e-22
5.448177226584071775e+01 2.303409724692058205e-22 1.458988921353602745e-22 3.100014978307125586e-22 9.819522514939604079e-23 4.609037594987734390e-22 6.112224057177657476e-23 8.531884671846251474e-22
6.482468428208700573e+01 2.544818615743666289e-22 1.639901445134945379e-22 3.393867606303720544e-22 1.127256931433171631e-22 5.020484003424008096e-22 7.229194257318673247e-23 9.456830925564771752e-22
7.713111225104189828e+01 2.785248825271041716e-22 1.829345770429486661e-22 3.691076605308731580e-22 1.278858020456996292e-22 5.434960884168792791e-22 8.455263384588317840e-23 1.038865641214124909e-21
9.177381337014492146e+01 3.021493404969672352e-22 2.022451015354189084e-22 3.965776507742122483e-22 1.443520381868340946e-22 5.795341884046932570e-22 9.781794402979197848e-23 1.112736923852233210e-21
1.091963096951765806e+02 3.250578461242190806e-22 2.212352753467036768e-22 4.229932712526172888e-22 1.613244697426590325e-22 6.174620460590449640e-22 1.124557510335675444e-22 1.174119003580657062e-21
1.299263222609409922e+02 3.469817987248858715e-22 2.400732824619051113e-22 4.470021316825560325e-22 1.781698648954998226e-22 6.490750338681911587e-22 1.276188106158001518e-22 1.228022107302085490e-21
1.545917555581968941e+02 3.676554530284145491e-22 2.579974564170490190e-22 4.698357050427235002e-22 1.955594597690656577e-22 6.802573773362732530e-22 1.432861920508028749e-22 1.275718439200461692e-21
1.839397165307878765e+02 3.867914273747944059e-22 2.756386619966555956e-22 4.896000755140359720e-22 2.122355710755390342e-22 7.064484752050702584e-22 1.596402956656758623e-22 1.321488441993955669e-21
2.188591441714348775e+02 4.040741300487942638e-22 2.920999035532215256e-22 5.077166054390387350e-22 2.280187159530526895e-22 7.298875567366217120e-22 1.760522722021968865e-22 1.358163416944591004e-21
2.604077351583580935e+02 4.191532620985981708e-22 3.075332656835847287e-22 5.223206273294480033e-22 2.429582820844031072e-22 7.471595420505474427e-22 1.916398797941661648e-22 1.386218313065712999e-21
3.098439811004080866e+02 4.316432223658928304e-22 3.210880528504442748e-22 5.337084643846419326e-22 2.567027521738704316e-22 7.570068725911844339e-22 2.042853340804731395e-22 1.402493897644864738e-21
3.686652877871273972e+02 4.411383840353000203e-22 3.320822034566383079e-22 5.410059282740557872e-22 2.686652894309361219e-22 7.620882199788571520e-22 2.172606523830356717e-22 1.410024033895288599e-21
4.386533310618708583e+02 4.472052688717998006e-22 3.398690669078910064e-22 5.453188490160111356e-22 2.779318770936501251e-22 7.621015589388060659e-22 2.291251597141669912e-22 1.410860946295493196e-21
5.219280231307798203e+02 4.493851408011145747e-22 3.450146449706123619e-22 5.451221412265232600e-22 2.863428345437224271e-22 7.566808217335382425e-22 2.399017673677673764e-22 1.396990339718495854e-21
6.210117239273421319e+02 4.471817793647298057e-22 3.467312344076582498e-22 5.393652826992552570e-22 2.899097555142339736e-22 7.455824731242686341e-22 2.469834216925592057e-22 1.370283324587866597e-21
7.389056424712720172e+02 4.401291528657565001e-22 3.442637917443496576e-22 5.277990058103562456e-22 2.901670049505048884e-22 7.247408082436454484e-22 2.481166988570757398e-22 1.330353576243175733e-21
8.791807423908830970e+02 4.279423095443710268e-22 3.380478309085446938e-22 5.106442874855550596e-22 2.871515549328672536e-22 6.986898896879580018e-22 2.468748516943543216e-22 1.276189081453389554e-21
1.046085905103961977e+03 4.104280639389880857e-22 3.267958726185471251e-22 4.867822269921368180e-22 2.796703776854737165e-22 6.627584078414753300e-22 2.429276535949890156e-22 1.207418608296756471e-21
1.244676626880268032e+03 3.876827501264707551e-22 3.111054569585290191e-22 4.572788138921523772e-22 2.681321120355729299e-22 6.199740551378587225e-22 2.347865483750744254e-22 1.125104536301695813e-21
1.480968147972588213e+03 3.601250124575155457e-22 2.911683111653591327e-22 4.225480552003569744e-22 2.523124156355658572e-22 5.687625597070205695e-22 2.230107439343920283e-22 1.030721455329749032e-21
1.762117652041631800e+03 3.284855510865615567e-22 2.673561946803450311e-22 3.835614804365902862e-22 2.334372580524428887e-22 5.120362013008231391e-22 2.072910789355723954e-22 9.267015386820973875e-22
2.096641054628670190e+03 2.937601071689912321e-22 2.408584846443614925e-22 3.412588973558448204e-22 2.110311244249869137e-22 4.533172836437082177e-22 1.883535556977820644e-22 8.163189740814923401e-22
2.494670947119348057e+03 2.571455081952043404e-22 2.121690665366887506e-22 2.977609506240855268e-22 1.865875045257474620e-22 3.923063120603664186e-22 1.666284773922681437e-22 7.031689433809442413e-22
2.968263509226930637e+03 2.199377804235615972e-22 1.826495830205448309e-22 2.540991052347048288e-22 1.611718250617792021e-22 3.324691708811265072e-22 1.443262240651177704e-22 5.911678278309000619e-22
3.531763686261691419e+03 1.834419323932350601e-22 1.532158988330830918e-22 2.110594077053214605e-22 1.355320035156145262e-22 2.759608035310719851e-22 1.215327657878659084e-22 4.840064529952716294e-22
4.202239692272257344e+03 1.488712065488161434e-22 1.248023390409496026e-22 1.709898566561041254e-22 1.105960898513531287e-22 2.217695002856945727e-22 9.924777169795819990e-23 3.873279345176104222e-22
5.000000000000003638e+03 1.172569701596291183e-22 9.835619473386932178e-23 1.343086352677973439e-22 8.749429035954531559e-23 1.733597968087733794e-22 7.770472225668004342e-23 3.019812784841543314e-22


==> data/swarm/aex/Excitation_coeffs.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 8.453214819666062917e-37 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.904119541674338502e-35
1.415723260151762419e+00 1.849270314681458380e-33 0.000000000000000000e+00 7.994070326381886427e-35 0.000000000000000000e+00 3.240205325244845827e-33 0.000000000000000000e+00 2.605582372012965833e-31
1.684486564099637596e+00 8.614602679583552703e-31 6.266848594623673829e-35 3.283846189245036250e-31 0.000000000000000000e+00 4.295795996383379241e-30 0.000000000000000000e+00 7.719119279074494571e-29
2.004272349334734749e+00 1.227517903017303718e-28 1.203547238265181188e-30 1.229192412126077827e-28 7.212433553242130710e-33 8.301526926393698788e-28 0.000000000000000000e+00 7.154894140758825758e-27
2.384766810208979848e+00 6.435544181148198747e-27 3.243250861581595837e-28 9.750291023689595628e-27 1.005334236480242815e-29 3.831789527973254224e-26 3.352313746890771789e-35 1.738666909794433372e-25
2.837494984632202399e+00 1.356719484246127153e-25 1.927645717299885728e-26 2.336379816245015799e-25 1.500393458879580375e-27 6.354587650220861543e-25 1.670420289402864413e-30 1.950837172730064821e-24
3.376169843250775848e+00 1.294216064584193796e-24 3.499152927675414381e-25 2.187230020770794571e-24 5.747896374740734400e-26 4.431303286275368911e-24 4.525266897316925645e-28 9.842328116028254511e-24
4.017107650307776723e+00 6.386137933570587064e-24 2.602749136996604488e-24 1.013304736392166125e-23 7.325242668256653866e-25 1.685967089524324511e-23 2.868830495884839200e-26 3.043981762319795064e-23
4.779722177313053599e+00 1.887533186561419957e-23 9.596295139646878437e-24 2.823087515055608029e-23 3.994186973051965573e-24 4.198516266060823972e-23 4.613191120727013687e-25 6.490261038542202248e-23
5.687112739074311918e+00 3.902752319584273948e-23 2.193415580313957926e-23 5.605072611608487057e-23 1.108876865297222876e-23 7.799757196529198907e-23 3.112542146775465638e-24 1.063518353104236503e-22
6.766763863485317110e+00 6.456286734664280590e-23 3.803630393478918828e-23 9.061886345289618426e-23 2.045264976670844633e-23 1.235350470901756206e-22 6.542913768330815584e-24 1.667149209557538602e-22
8.051377787812903364e+00 9.373159953925020241e-23 5.643853283478882444e-23 1.307258787978864766e-22 3.112311687451929427e-23 1.762842916907878537e-22 1.511322273650138801e-23 2.299188729202029895e-22
9.579864997490565415e+00 1.261624913041787570e-22 7.694949779635829773e-23 1.755874839949136015e-22 4.267397029465696547e-23 2.334278101473063085e-22 2.120868231198829357e-23 3.054378430955440051e-22
1.139852281047596883e+01 1.623172627531684361e-22 9.948505321600346447e-23 2.247852519693171507e-22 5.619990434766558089e-23 2.984792214747686467e-22 2.782682325488870660e-23 3.894049064355397946e-22
1.356243770606110033e+01 2.029664157906707775e-22 1.248164080632385192e-22 2.813009522651734626e-22 7.090874414832404838e-23 3.717291419640704367e-22 3.733029136656006685e-23 4.832588161189635564e-22
1.613715387416127101e+01 2.489273002692638224e-22 1.541059738836048448e-22 3.444289773688598216e-22 8.827086573440120180e-23 4.535880777361433905e-22 4.703339896931347251e-23 5.879696849651914956e-22
1.920065852483001123e+01 3.009394296947087056e-22 1.874129717036227784e-22 4.153924051406416890e-22 1.093786736456655422e-22 5.459587433003331881e-22 5.864123127375085483e-23 7.043022360847000484e-22
2.284574409229823644e+01 3.596129109510539090e-22 2.257734517378036106e-22 4.948071764176175008e-22 1.346924909182199126e-22 6.478143011541867935e-22 7.352149968684866570e-23 8.328571235041574631e-22
2.718281888383307532e+01 4.253994662534686772e-22 2.700020079221426293e-22 5.827223030107311574e-22 1.631388377560182634e-22 7.601279279826871604e-22 9.145139615762096747e-23 9.753036289270054463e-22
3.234325130694132611e+01 4.985376044187758369e-22 3.192181627560902632e-22 6.795722656009186497e-22 1.961844263975643328e-22 8.845059406667051859e-22 1.134410591908518388e-22 1.133904112194363175e-21
3.848334897033505797e+01 5.790481861774128053e-22 3.753582389773308681e-22 7.846502668437664645e-22 2.347674602855347957e-22 1.016560305284463205e-21 1.400664218237786812e-22 1.291969467296067337e-21
4.578909318417073138e+01 6.667206620261817797e-22 4.368838152652486331e-22 8.997740061908759306e-22 2.786361037726207850e-22 1.160859301581268124e-21 1.717772876680202718e-22 1.465349575471686375e-21
5.448177226584071775e+01 7.611553209492474854e-22 5.043779380247696901e-22 1.019729120724177892e-21 3.280962296257234159e-22 1.311084439971009084e-21 2.088310428317560373e-22 1.667560955805044331e-21
6.482468428208700573e+01 8.618311514159700643e-22 5.775534186982357411e-22 1.148416347622258949e-21 3.836656763680398341e-22 1.465837991365833176e-21 2.512743109837357077e-22 1.854373001226382685e-21
7.713111225104189828e+01 9.681998642600790682e-22 6.571436068004736292e-22 1.283648187152588268e-21 4.457179289886931118e-22 1.631596075428822196e-21 2.990464428655344791e-22 2.067999741622824591e-21
9.177381337014492146e+01 1.079764285932525912e-21 7.417570966797471460e-22 1.419964193056249967e-21 5.125622039033432826e-22 1.803392536490379194e-21 3.519839936425968360e-22 2.284545905932311978e-21
1.091963096951765806e+02 1.196138433660124430e-21 8.309552481545874950e-22 1.565630018290514674e-21 5.853589869090697754e-22 1.983037428973389509e-21 4.138316888696499551e-22 2.506125023803964262e-21
1.299263222609409922e+02 1.317038818444275864e-21 9.241575368760780804e-22 1.714993934657829742e-21 6.596161807271966836e-22 2.163858740749730017e-21 4.805362152002909382e-22 2.732696545188063923e-21
1.545917555581968941e+02 1.442276014281043572e-21 1.021197255993264394e-21 1.869204366055874653e-21 7.395380648665123919e-22 2.349430232971149857e-21 5.467093023745037176e-22 2.958363834265128661e-21
1.839397165307878765e+02 1.571598961697275477e-21 1.121346865983128459e-21 2.029487860084088708e-21 8.242680322729632157e-22 2.542570869314324641e-21 6.164182306160476792e-22 3.198652152967286965e-21
2.188591441714348775e+02 1.704709630623280961e-21 1.226308562037770612e-21 2.190974561301491615e-21 9.102234600920676955e-22 2.745635759649748733e-21 6.890329717806010838e-22 3.422221670703759809e-21
2.604077351583580935e+02 1.841121231725392769e-21 1.334453590453557928e-21 2.358656421313702948e-21 9.973038531013632658e-22 2.952184298916037488e-21 7.640215267805682210e-22 3.678651156677835631e-21
3.098439811004080866e+02 1.980144996521206478e-21 1.446510774901985105e-21 2.526460711179501516e-21 1.090504832967257583e-21 3.164849419710946545e-21 8.406230224261322239e-22 3.922410304969823399e-21
3.686652877871273972e+02 2.120798585626528297e-21 1.560035685157090359e-21 2.696476863580735831e-21 1.185780627840956068e-21 3.368411366323602334e-21 9.183620980624930429e-22 4.184124265288133997e-21
4.386533310618708583e+02 2.261679350427985816e-21 1.671288985108160468e-21 2.869595287071387712e-21 1.278812263497664451e-21 3.581607050023938727e-21 9.982102145245279822e-22 4.451087373055904431e-21
5.219280231307798203e+02 2.400832517296724516e-21 1.781211100181402389e-21 3.038516744097443552e-21 1.372545753654684764e-21 3.796684698641610325e-21 1.072201096677538258e-21 4.715270393958655996e-21
6.210117239273421319e+02 2.535473425251811419e-21 1.888918014887670394e-21 3.204265231469695580e-21 1.458503564027401599e-21 4.003289285822463208e-21 1.145261903917381948e-21 4.966701931028736585e-21
7.389056424712720172e+02 2.662025789394341039e-21 1.990348359191610676e-21 3.359363868769503291e-21 1.543430172611975915e-21 4.192038990322361557e-21 1.206202877422681137e-21 5.204504305522545784e-21
8.791807423908830970e+02 2.776491558247354853e-21 2.081045672311652389e-21 3.503559197503525928e-21 1.617263420517322177e-21 4.361577965638103510e-21 1.277580426122189515e-21 5.419460006539188801e-21
1.046085905103961977e+03 2.873971866385877890e-21 2.153666361329942940e-21 3.620314161383165083e-21 1.678458752262562626e-21 4.510186427783099079e-21 1.324809399787474626e-21 5.600430782420113702e-21
1.244676626880268032e+03 2.949373613851335816e-21 2.213615281312066956e-21 3.712828636112957334e-21 1.727595363050651049e-21 4.628457827897358559e-21 1.352060512314125797e-21 5.746419017459005970e-21
1.480968147972588213e+03 2.997682712464693656e-21 2.250327968035051322e-21 3.773551416334931011e-21 1.759605054502607405e-21 4.701035813379229476e-21 1.368086506686790730e-21 5.832125191779778430e-21
1.762117652041631800e+03 3.014346475769096034e-21 2.262613404227440925e-21 3.794662825286558094e-21 1.757134721166019428e-21 4.719450685860572208e-21 1.381535581710133590e-21 5.868072391614584401e-21
2.096641054628670190e+03 2.995591176220161867e-21 2.244876952621512419e-21 3.769825122740149949e-21 1.741753142844729817e-21 4.697702354346369944e-21 1.359032100190880446e-21 5.853337076087298943e-21
2.494670947119348057e+03 2.938810274824966854e-21 2.196316190300908130e-21 3.703797059799770391e-21 1.691535797559037607e-21 4.605730071188196996e-21 1.301662146870129093e-21 5.754740106979205735e-21
2.968263509226930637e+03 2.842870013816985702e-21 2.120858974162050452e-21 3.592548728783226898e-21 1.628609832792111064e-21 4.461783673152216579e-21 1.234863533869718875e-21 5.547199344977121238e-21
3.531763686261691419e+03 2.708335723045081368e-21 2.012027007950179431e-21 3.423678235135907297e-21 1.544385833831315406e-21 4.270620139710830771e-21 1.168648444932354352e-21 5.330619496185554040e-21
4.202239692272257344e+03 2.537747615252528680e-21 1.878794794158609069e-21 3.214591947902999331e-21 1.433425127229058334e-21 4.005993548654376691e-21 1.086351876088493132e-21 5.073891036540365213e-21
5.000000000000003638e+03 2.335507798381765092e-21 1.725492615752871243e-21 2.965062504000906463e-21 1.306842554848847082e-21 3.704514115032565252e-21 9.722288447150901661e-22 4.622260106444826776e-21


==> data/swarm/aex/Excitation_coeffs.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 2.948787692381645811e-36 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.095554858901688848e-34
1.415723260151762419e+00 6.187723985356318883e-33 0.000000000000000000e+00 3.639894441640978338e-34 0.000000000000000000e+00 1.223321050915516897e-32 0.000000000000000000e+00 1.248113012032763222e-30
1.684486564099637596e+00 2.783879721659500923e-30 8.614318257664693228e-34 1.245773508117131804e-30 0.000000000000000000e+00 1.554368897565344473e-29 0.000000000000000000e+00 3.192437360788093466e-28
2.004272349334734749e+00 3.806443351053271967e-28 4.591117960516923303e-30 4.115296598897608210e-28 3.459436101205549384e-32 2.607789573248326502e-27 0.000000000000000000e+00 1.922486878158202396e-26
2.384766810208979848e+00 1.886246283269368641e-26 1.146108373556045881e-27 2.972547960836311191e-26 3.543295088794554534e-29 1.110400408968328417e-25 4.114103821695830943e-33 4.539208372336695420e-25
2.837494984632202399e+00 3.746862558287583187e-25 6.328862662500179677e-26 6.404788891626136114e-25 5.191863187479342332e-27 1.631198426737801673e-24 5.951158835255950525e-30 4.538099380963553160e-24
3.376169843250775848e+00 3.379312370941375074e-24 1.114210017081727654e-24 5.531542173061037493e-24 1.905829358315931295e-25 1.035969496992572760e-23 1.446324769528719971e-27 2.006705392247235989e-23
4.017107650307776723e+00 1.583910499123534361e-23 8.040993437223915268e-24 2.355804116778991940e-23 2.502933768774253853e-24 3.555562681499366227e-23 7.384091081366036636e-26 5.611765854017399706e-23
4.779722177313053599e+00 4.465023964497596948e-23 2.915921098685178719e-23 6.067370467032826393e-23 1.391549800071238382e-23 8.029097863011223306e-23 1.224095276044282522e-24 1.106375129746540284e-22
5.687112739074311918e+00 8.832783852023371705e-23 6.434945567031927588e-23 1.128812844604953150e-22 4.012447522083458019e-23 1.406192252454491831e-22 8.604951047546976337e-24 1.735080154530739182e-22
6.766763863485317110e+00 1.401396105382437902e-22 1.068611431581937191e-22 1.742365210652401718e-22 7.476324893423083935e-23 2.121701525322198616e-22 3.419294132006197806e-23 2.531595050355271904e-22
8.051377787812903364e+00 1.955014536893129503e-22 1.507977460701431806e-22 2.407423442986059740e-22 1.079803029442715046e-22 2.913876195677721524e-22 6.235917866058611401e-23 3.486724658987489084e-22
9.579864997490565415e+00 2.532405641251227928e-22 1.959077088021513042e-22 3.116168689271515161e-22 1.396321260436995445e-22 3.764557281155751227e-22 8.519295332664099457e-23 4.539684248119551173e-22
1.139852281047596883e+01 3.139122016475653733e-22 2.415849650137484513e-22 3.868789228651002363e-22 1.739120165490602904e-22 4.676621388866515063e-22 1.116487951018539297e-22 5.651085458410644650e-22
1.356243770606110033e+01 3.785224802434606108e-22 2.897240344774763464e-22 4.674104876923838706e-22 2.082724021497097677e-22 5.676517406791064752e-22 1.361631472996641629e-22 6.838667929745258632e-22
1.613715387416127101e+01 4.479755472029159921e-22 3.414421233458881486e-22 5.542427200945661256e-22 2.467074924289707243e-22 6.739851120638165144e-22 1.639834820813540951e-22 8.110250129644374658e-22
1.920065852483001123e+01 5.228746519210409319e-22 3.979873807050576848e-22 6.467043963002389814e-22 2.874252488065451179e-22 7.865757147491380786e-22 1.903365104832363676e-22 9.457895222418312756e-22
2.284574409229823644e+01 6.034662480018901033e-22 4.601867055823216019e-22 7.455127355364217223e-22 3.336585294637014089e-22 9.104551343267687975e-22 2.214125034476547318e-22 1.086101220415556635e-21
2.718281888383307532e+01 6.896548700428083413e-22 5.279375443541959418e-22 8.516397767538268867e-22 3.829010136397628810e-22 1.038506217658095018e-21 2.576802501414201474e-22 1.234615311335674092e-21
3.234325130694132611e+01 7.809604081577541214e-22 6.008760093258912724e-22 9.616592820769930182e-22 4.371672013651120473e-22 1.171238934478459032e-21 2.989987016395094982e-22 1.392102155089783090e-21
3.848334897033505797e+01 8.765792762441626970e-22 6.778302583732043622e-22 1.075814291949580129e-21 4.963892729708600935e-22 1.306219596357478542e-21 3.458010406102122641e-22 1.550279426953719155e-21
4.578909318417073138e+01 9.754031763436537570e-22 7.601615582813217848e-22 1.191059799027550581e-21 5.613389010944898595e-22 1.444213629743767207e-21 3.965370047215060805e-22 1.722610151428390544e-21
5.448177226584071775e+01 1.076128914427726775e-21 8.462586322767743407e-22 1.307308644058696412e-21 6.306857320747720056e-22 1.576117520484856393e-21 4.510345245385925817e-22 1.884616893760486730e-21
6.482468428208700573e+01 1.177382936072569473e-21 9.332213483922485403e-22 1.420356048217938897e-21 7.076222835910031654e-22 1.714964844779080109e-21 5.099439632240066829e-22 2.074551776889477400e-21
7.713111225104189828e+01 1.277815346992290214e-21 1.022930313370501770e-21 1.531279371422735883e-21 7.839492025196843318e-22 1.839147531767946183e-21 5.731603127439295114e-22 2.239775619730866460e-21
9.177381337014492146e+01 1.376209508662040753e-21 1.112271569986688882e-21 1.638477983567815899e-21 8.657899701430770797e-22 1.962314694147400987e-21 6.462377794561927912e-22 2.376618931835025094e-21
1.091963096951765806e+02 1.471491170728072668e-21 1.203471938802786818e-21 1.738859471915139058e-21 9.479644387525000292e-22 2.080086889879188696e-21 7.217257231520398606e-22 2.505997813085486165e-21
1.299263222609409922e+02 1.562683859471328983e-21 1.287885895889777109e-21 1.833405063091865037e-21 1.030166972826195698e-21 2.187757773817790527e-21 7.958890778613201001e-22 2.654835247212642534e-21
1.545917555581968941e+02 1.648816974861050745e-21 1.369191368202648495e-21 1.922118370736904530e-21 1.106455617400618261e-21 2.287089911260796404e-21 8.807262364717124750e-22 2.787699769827638337e-21
1.839397165307878765e+02 1.728802453906613675e-21 1.449492873572542975e-21 2.003765636128484524e-21 1.184265489436802916e-21 2.374192118464301845e-21 9.577719510400110803e-22 2.877834442178257062e-21
2.188591441714348775e+02 1.801342337368845671e-21 1.523176439933216186e-21 2.076897586735138781e-21 1.260784704749757075e-21 2.448657208876236533e-21 1.031478567762003162e-21 2.979255921011148459e-21
2.604077351583580935e+02 1.864951107438412605e-21 1.588434114242305625e-21 2.138827608293994185e-21 1.331094743853058750e-21 2.515208746758205488e-21 1.099944256691565388e-21 3.064184875000057574e-21
3.098439811004080866e+02 1.917910339330400374e-21 1.645600277340464058e-21 2.188003398028777150e-21 1.393943380785611925e-21 2.561339701628661765e-21 1.165750098282701113e-21 3.124927242158353734e-21
3.686652877871273972e+02 1.958383748919260093e-21 1.690313783362610326e-21 2.226039060526650364e-21 1.446720706040194184e-21 2.588791081798823977e-21 1.231495183738007551e-21 3.163947202535811488e-21
4.386533310618708583e+02 1.984360971505085609e-21 1.721521481161191586e-21 2.246661777901983632e-21 1.487449866920541152e-21 2.601294147182572267e-21 1.278857096628406300e-21 3.188444219490618329e-21
5.219280231307798203e+02 1.993739725274330792e-21 1.738889462459838622e-21 2.247436534237155373e-21 1.516245186433684829e-21 2.593319426922292152e-21 1.313966183751019580e-21 3.175796380055277885e-21
6.210117239273421319e+02 1.984258601649528099e-21 1.738843969700457797e-21 2.227034393735123187e-21 1.527302786200624710e-21 2.559608707628955330e-21 1.336078983278236740e-21 3.136167798540216282e-21
7.389056424712720172e+02 1.953871513881888814e-21 1.720111901871729962e-21 2.184641550022912112e-21 1.524212062783501455e-21 2.500723797183776360e-21 1.342663430466454825e-21 3.073114963475368487e-21
8.791807423908830970e+02 1.901374938773715889e-21 1.680960834393359402e-21 2.119157948475579458e-21 1.497184752185501046e-21 2.414091051735549036e-21 1.332519262580716245e-21 3.003938479941533285e-21
1.046085905103961977e+03 1.826043940516035871e-21 1.622014923179647966e-21 2.026121047953772166e-21 1.453086288682729337e-21 2.302186558305159100e-21 1.304831867075492761e-21 2.883359956062020047e-21
1.244676626880268032e+03 1.728454721362457803e-21 1.542989596677752581e-21 1.911309309435966615e-21 1.389600557604528910e-21 2.161667725141329641e-21 1.257180793537323211e-21 2.718650527172841066e-21
1.480968147972588213e+03 1.610562199397457142e-21 1.442697671183049149e-21 1.774635746528226509e-21 1.305468683896824757e-21 2.000619951401762453e-21 1.189132938518577794e-21 2.534550473391506551e-21
1.762117652041631800e+03 1.475648061301765928e-21 1.327823004938931599e-21 1.621785757635994844e-21 1.208337105822906082e-21 1.822206742229820404e-21 1.103781992255247561e-21 2.325841919515143645e-21
2.096641054628670190e+03 1.328040761996614603e-21 1.198439582560726912e-21 1.453219780644189432e-21 1.097168316577304086e-21 1.628992911973131522e-21 1.007967152006710732e-21 2.052916957639933617e-21
2.494670947119348057e+03 1.172778673709434365e-21 1.062426013879522947e-21 1.277722542628974682e-21 9.770248418055426928e-22 1.431431198307233163e-21 8.977143778947416282e-22 1.805552391719802943e-21
2.968263509226930637e+03 1.015172525848911248e-21 9.229252612820696444e-22 1.103343981543481783e-21 8.523637741671517339e-22 1.229349615889986934e-21 7.842162596615638049e-22 1.566192613941900394e-21
3.531763686261691419e+03 8.604144852460929874e-22 7.838734412323694654e-22 9.329480123284021689e-22 7.245058638413592639e-22 1.036408044520676925e-21 6.686878070771631064e-22 1.350910959955124775e-21
4.202239692272257344e+03 7.132100165087022090e-22 6.513274022026187716e-22 7.720658770474547996e-22 6.009420438722288580e-22 8.559071587512175707e-22 5.473638435911330854e-22 1.094537965132394595e-21
5.000000000000003638e+03 5.774660601743833821e-22 5.273154303543922867e-22 6.253543268149090839e-22 4.867108523751659334e-22 6.928011319392131594e-22 4.402389455952485704e-22 8.781747433795527717e-22


==> data/swarm/aex/Hayashi.rate.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 6.806079143180856937e-36
1.891548304441159178e+00 1.720172833004191147e-32
2.218307744615225285e+00 8.818267958832278568e-30
2.601513922888540886e+00 9.644306347861105582e-28
3.050917848261328835e+00 3.322908142964528357e-26
3.577954988034224737e+00 4.594114351321573517e-25
4.196036253055622112e+00 3.083898138944658717e-24
4.920889249819888178e+00 1.179055989854346547e-23
5.770958482867986739e+00 2.986449714630992629e-23
6.767874690982925934e+00 5.764606312329097654e-23
7.937005259840997695e+00 9.415288430653415463e-23
9.308099716839535631e+00 1.388758053518478510e-22
1.091604673326926545e+01 1.921866736763559827e-22
1.280176189639898787e+01 2.547861377115110274e-22
1.501322884159280235e+01 3.275770303256829742e-22
1.760672023695706656e+01 4.111874361382128934e-22
2.064822968951593296e+01 5.061982150327968086e-22
2.421515100899294382e+01 6.130743658916340187e-22
2.839824755950197499e+01 7.309822577883126236e-22
3.330396181098597452e+01 8.601905392917388803e-22
3.905712385891546745e+01 9.991870502043975716e-22
4.580412783284723588e+01 1.146783532761502779e-21
5.371665702027625144e+01 1.302047050482097582e-21
6.299605249474366531e+01 1.463354881157524467e-21
7.387843641167992814e+01 1.630085485450406518e-21
8.664072033862825606e+01 1.801383418720407752e-21
1.016076515069507877e+02 1.977040908079800644e-21
1.191600762829185811e+02 2.157032360433318711e-21
1.397446311292771099e+02 2.342621288407172290e-21
1.638851076520930121e+02 2.534300958947290642e-21
1.921957809262210617e+02 2.733553923583613386e-21
2.253970402500339389e+02 2.941102428125744914e-21
2.643337200673394705e+02 3.158366580309151508e-21
3.099965975024735485e+02 3.385822144985936710e-21
3.635476035317377637e+02 3.625219993664833462e-21
4.263493893110072577e+02 3.875691256029998386e-21
4.999999999999998295e+02 4.136725520266206459e-21


==> data/swarm/aex/Hayashi.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.455984019237423829e-36
1.891548304441159178e+00 3.244432970618776435e-33
2.218307744615225285e+00 1.615872829327763670e-30
2.601513922888540886e+00 1.707014109871766618e-28
3.050917848261328835e+00 5.809341756704841251e-27
3.577954988034224737e+00 8.033310315560713383e-26
4.196036253055622112e+00 5.425653759224518965e-25
4.920889249819888178e+00 2.085558913540438072e-24
5.770958482867986739e+00 5.292957734095383265e-24
6.767874690982925934e+00 1.017288758836994226e-23
7.937005259840997695e+00 1.643058511063486080e-23
9.308099716839535631e+00 2.380391114326877182e-23
1.091604673326926545e+01 3.215401160803929509e-23
1.280176189639898787e+01 4.143438669721894898e-23
1.501322884159280235e+01 5.160995946198983239e-23
1.760672023695706656e+01 6.269764817521420498e-23
2.064822968951593296e+01 7.472422737698105948e-23
2.421515100899294382e+01 8.766515841784267983e-23
2.839824755950197499e+01 1.016171488437243647e-22
3.330396181098597452e+01 1.165309318330291341e-22
3.905712385891546745e+01 1.323637567584250934e-22
4.580412783284723588e+01 1.490951740545734171e-22
5.371665702027625144e+01 1.666319371980522076e-22
6.299605249474366531e+01 1.848954714964959676e-22
7.387843641167992814e+01 2.038592509986357583e-22
8.664072033862825606e+01 2.234707078561641295e-22
1.016076515069507877e+02 2.435903436039924421e-22
1.191600762829185811e+02 2.642880720219973228e-22
1.397446311292771099e+02 2.856593065065957523e-22
1.638851076520930121e+02 3.075687646278593893e-22
1.921957809262210617e+02 3.300526933692778300e-22
2.253970402500339389e+02 3.529965445100219407e-22
2.643337200673394705e+02 3.762702153636313614e-22
3.099965975024735485e+02 3.997286243305547220e-22
3.635476035317377637e+02 4.231016552092116691e-22
4.263493893110072577e+02 4.460131708283493591e-22
4.999999999999998295e+02 4.677552654237245564e-22


==> data/swarm/aex/Hayashi.rate.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 6.667619124445260157e-35
1.891548304441159178e+00 1.189724368365970496e-31
2.218307744615225285e+00 4.018198236872056298e-29
2.601513922888540886e+00 3.352748452119853420e-27
3.050917848261328835e+00 9.179960756746523192e-26
3.577954988034224737e+00 1.040354208994356854e-24
4.196036253055622112e+00 5.868559300819745578e-24
4.920889249819888178e+00 1.918732982964149529e-23
5.770958482867986739e+00 4.222957807512111061e-23
6.767874690982925934e+00 7.184198864662536572e-23
7.937005259840997695e+00 1.047434594010982616e-22
9.308099716839535631e+00 1.398196701014029268e-22
1.091604673326926545e+01 1.771711377494838173e-22
1.280176189639898787e+01 2.176362586183776517e-22
1.501322884159280235e+01 2.621382108377092185e-22
1.760672023695706656e+01 3.112170020693817449e-22
2.064822968951593296e+01 3.653764671772753036e-22
2.421515100899294382e+01 4.247839173741428841e-22
2.839824755950197499e+01 4.893568927218623111e-22
3.330396181098597452e+01 5.586543704509859628e-22
3.905712385891546745e+01 6.323857100791420612e-22
4.580412783284723588e+01 7.096863411752274681e-22
5.371665702027625144e+01 7.897601410135784151e-22
6.299605249474366531e+01 8.719149332320582287e-22
7.387843641167992814e+01 9.559840967205369522e-22
8.664072033862825606e+01 1.041840799613725687e-21
1.016076515069507877e+02 1.128741388070449094e-21
1.191600762829185811e+02 1.217454266827111794e-21
1.397446311292771099e+02 1.308355491964770127e-21
1.638851076520930121e+02 1.401446980360454656e-21
1.921957809262210617e+02 1.496482971270597571e-21
2.253970402500339389e+02 1.593785268595382987e-21
2.643337200673394705e+02 1.693434563095610683e-21
3.099965975024735485e+02 1.794257224369513843e-21
3.635476035317377637e+02 1.895633986570162325e-21
4.263493893110072577e+02 1.995969404858693134e-21
4.999999999999998295e+02 2.093083992247312810e-21


==> data/swarm/aex/Hayashi.rate.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.242755590384605860e-34
1.891548304441159178e+00 2.065988424108571396e-31
2.218307744615225285e+00 6.673132581250084037e-29
2.601513922888540886e+00 5.422360420137793194e-27
3.050917848261328835e+00 1.469716478446343952e-25
3.577954988034224737e+00 1.669879504331480654e-24
4.196036253055622112e+00 9.522571517951284664e-24
4.920889249819888178e+00 3.167070071242642514e-23
5.770958482867986739e+00 7.100495584055369202e-23
6.767874690982925934e+00 1.228282369039243375e-22
7.937005259840997695e+00 1.812862111936271514e-22
9.308099716839535631e+00 2.430467056863615563e-22
1.091604673326926545e+01 3.070374101453030548e-22
1.280176189639898787e+01 3.728602397707408197e-22
1.501322884159280235e+01 4.403468485942717404e-22
1.760672023695706656e+01 5.096685357329606960e-22
2.064822968951593296e+01 5.807220494598610381e-22
2.421515100899294382e+01 6.536354345271736451e-22
2.839824755950197499e+01 7.277178356530518264e-22
3.330396181098597452e+01 8.034606004451062186e-22
3.905712385891546745e+01 8.801688339602351374e-22
4.580412783284723588e+01 9.573883311931134901e-22
5.371665702027625144e+01 1.034677858902250945e-21
6.299605249474366531e+01 1.111138853606313774e-21
7.387843641167992814e+01 1.186975340589283530e-21
8.664072033862825606e+01 1.261449221324717498e-21
1.016076515069507877e+02 1.334303848807225490e-21
1.191600762829185811e+02 1.405335645737575099e-21
1.397446311292771099e+02 1.474736211409820923e-21
1.638851076520930121e+02 1.542165005832457628e-21
1.921957809262210617e+02 1.606423993359986229e-21
2.253970402500339389e+02 1.667565870971600947e-21
2.643337200673394705e+02 1.724807492472534948e-21
3.099965975024735485e+02 1.775837746300427388e-21
3.635476035317377637e+02 1.819925289459121159e-21
4.263493893110072577e+02 1.854266336269646066e-21
4.999999999999998295e+02 1.877264095740417440e-21


==> data/swarm/aex/IST-Lisbon.rate.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 7.953299725596381533e-34
1.891548304441159178e+00 6.488191310743787830e-31
2.218307744615225285e+00 1.152726435736156456e-28
2.601513922888540886e+00 5.944446623028013625e-27
3.050917848261328835e+00 1.140393639656805938e-25
3.577954988034224737e+00 9.967118076778064568e-25
4.196036253055622112e+00 4.671889798700119792e-24
4.920889249819888178e+00 1.363739166014680137e-23
5.770958482867986739e+00 2.864421689237066404e-23
6.767874690982925934e+00 4.900373670233699979e-23
7.937005259840997695e+00 7.388856689315362506e-23
9.308099716839535631e+00 1.032937195065098633e-22
1.091604673326926545e+01 1.372631815619736242e-22
1.280176189639898787e+01 1.765692555360681050e-22
1.501322884159280235e+01 2.215585446726471342e-22
1.760672023695706656e+01 2.727140119708431346e-22
2.064822968951593296e+01 3.306624065809900927e-22
2.421515100899294382e+01 3.955007134032054447e-22
2.839824755950197499e+01 4.673665557029856620e-22
3.330396181098597452e+01 5.464763780504981327e-22
3.905712385891546745e+01 6.327879971900236587e-22
4.580412783284723588e+01 7.261730353609348320e-22
5.371665702027625144e+01 8.258635522215492565e-22
6.299605249474366531e+01 9.322110056694218848e-22
7.387843641167992814e+01 1.044675823716035535e-21
8.664072033862825606e+01 1.163428013736897999e-21
1.016076515069507877e+02 1.288295075061172065e-21
1.191600762829185811e+02 1.419684505102339947e-21
1.397446311292771099e+02 1.557027399685811409e-21
1.638851076520930121e+02 1.700548731914631250e-21
1.921957809262210617e+02 1.850126337966592759e-21
2.253970402500339389e+02 2.004323742290293081e-21
2.643337200673394705e+02 2.163229838628131333e-21
3.099965975024735485e+02 2.324784272811934286e-21
3.635476035317377637e+02 2.486943124681711106e-21
4.263493893110072577e+02 2.647349300766163530e-21
4.999999999999998295e+02 2.802131417521076264e-21


==> data/swarm/aex/IST-Lisbon.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 3.233597857415663150e-34
1.891548304441159178e+00 2.242737327587384477e-31
2.218307744615225285e+00 3.494689358284759949e-29
2.601513922888540886e+00 1.617941787377823330e-27
3.050917848261328835e+00 2.845439225726785782e-26
3.577954988034224737e+00 2.315412517890924124e-25
4.196036253055622112e+00 1.024003216130181762e-24
4.920889249819888178e+00 2.849812298907143458e-24
5.770958482867986739e+00 5.764253545444501367e-24
6.767874690982925934e+00 9.567487119167807871e-24
7.937005259840997695e+00 1.410625142453810694e-23
9.308099716839535631e+00 1.939900668036758212e-23
1.091604673326926545e+01 2.551452723047345773e-23
1.280176189639898787e+01 3.263898765250465216e-23
1.501322884159280235e+01 4.091092875539259103e-23
1.760672023695706656e+01 5.046693660873903452e-23
2.064822968951593296e+01 6.148484037960531159e-23
2.421515100899294382e+01 7.407774157499828392e-23
2.839824755950197499e+01 8.824439956656933041e-23
3.330396181098597452e+01 1.040123009777837249e-22
3.905712385891546745e+01 1.213407265320819174e-22
4.580412783284723588e+01 1.401580954914357534e-22
5.371665702027625144e+01 1.602705448583346064e-22
6.299605249474366531e+01 1.815352997052518673e-22
7.387843641167992814e+01 2.037655159485313172e-22
8.664072033862825606e+01 2.269454576479160338e-22
1.016076515069507877e+02 2.507457118307741560e-22
1.191600762829185811e+02 2.750825592374215083e-22
1.397446311292771099e+02 2.996085571639945037e-22
1.638851076520930121e+02 3.241870886394802860e-22
1.921957809262210617e+02 3.485371349868603019e-22
2.253970402500339389e+02 3.719275750377511555e-22
2.643337200673394705e+02 3.942083597530148326e-22
3.099965975024735485e+02 4.147369748829041573e-22
3.635476035317377637e+02 4.329040909662320252e-22
4.263493893110072577e+02 4.481548632842003597e-22
4.999999999999998295e+02 4.596855654508775623e-22


==> data/swarm/aex/IST-Lisbon.rate.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 5.915046398578697511e-33
1.891548304441159178e+00 3.545181657373730038e-30
2.218307744615225285e+00 4.908358285007362358e-28
2.601513922888540886e+00 2.064828516473166468e-26
3.050917848261328835e+00 3.358903578987888709e-25
3.577954988034224737e+00 2.562112189261793358e-24
4.196036253055622112e+00 1.073873802087943960e-23
4.920889249819888178e+00 2.851444277089625293e-23
5.770958482867986739e+00 5.524957446305675971e-23
6.767874690982925934e+00 8.809408373212467286e-23
7.937005259840997695e+00 1.248748922888303785e-22
9.308099716839535631e+00 1.652708386506278606e-22
1.091604673326926545e+01 2.090905817666121462e-22
1.280176189639898787e+01 2.571101539369087198e-22
1.501322884159280235e+01 3.096159472403762388e-22
1.760672023695706656e+01 3.667197381165080293e-22
2.064822968951593296e+01 4.289797357263274622e-22
2.421515100899294382e+01 4.960984830739221123e-22
2.839824755950197499e+01 5.672638528498734694e-22
3.330396181098597452e+01 6.428871648565049481e-22
3.905712385891546745e+01 7.219168817447618199e-22
4.580412783284723588e+01 8.036369681576989075e-22
5.371665702027625144e+01 8.872255460585112685e-22
6.299605249474366531e+01 9.720361029946760064e-22
7.387843641167992814e+01 1.057420056700906652e-21
8.664072033862825606e+01 1.143387018505944784e-21
1.016076515069507877e+02 1.229534927272309495e-21
1.191600762829185811e+02 1.316364422158305258e-21
1.397446311292771099e+02 1.403455117422295790e-21
1.638851076520930121e+02 1.491555438265560463e-21
1.921957809262210617e+02 1.579987882403165292e-21
2.253970402500339389e+02 1.668393013910685684e-21
2.643337200673394705e+02 1.755967890048767691e-21
3.099965975024735485e+02 1.841845180724538518e-21
3.635476035317377637e+02 1.924071126605364667e-21
4.263493893110072577e+02 2.001159973359546398e-21
4.999999999999998295e+02 2.069721175630058481e-21


==> data/swarm/aex/IST-Lisbon.rate.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.803883564055131924e-32
1.891548304441159178e+00 9.733700515420855164e-30
2.218307744615225285e+00 1.239346155800674256e-27
2.601513922888540886e+00 4.873227274827192886e-26
3.050917848261328835e+00 7.504253575222566574e-25
3.577954988034224737e+00 5.480126452549205900e-24
4.196036253055622112e+00 2.212829893811430821e-23
4.920889249819888178e+00 5.698742943388595194e-23
5.770958482867986739e+00 1.076166459949886072e-22
6.767874690982925934e+00 1.679193272050097383e-22
7.937005259840997695e+00 2.335364210782022810e-22
9.308099716839535631e+00 3.039180512867035632e-22
1.091604673326926545e+01 3.786775344661579709e-22
1.280176189639898787e+01 4.594022861004969870e-22
1.501322884159280235e+01 5.461685855089786406e-22
1.760672023695706656e+01 6.391952660708630838e-22
2.064822968951593296e+01 7.392520052211318473e-22
2.421515100899294382e+01 8.454726190170729486e-22
2.839824755950197499e+01 9.575053510549409934e-22
3.330396181098597452e+01 1.074019427495123102e-21
3.905712385891546745e+01 1.194100756554925036e-21
4.580412783284723588e+01 1.316720900057460696e-21
5.371665702027625144e+01 1.440344570643588637e-21
6.299605249474366531e+01 1.564447661227995125e-21
7.387843641167992814e+01 1.687857702331363363e-21
8.664072033862825606e+01 1.810565903716424573e-21
1.016076515069507877e+02 1.931192750576030154e-21
1.191600762829185811e+02 2.051626503511436570e-21
1.397446311292771099e+02 2.170483254494471238e-21
1.638851076520930121e+02 2.287952680194577248e-21
1.921957809262210617e+02 2.402894713125557364e-21
2.253970402500339389e+02 2.513303378907378703e-21
2.643337200673394705e+02 2.617979825536777519e-21
3.099965975024735485e+02 2.714078084605959214e-21
3.635476035317377637e+02 2.797640895789553585e-21
4.263493893110072577e+02 2.864426794905748612e-21
4.999999999999998295e+02 2.909734972412052482e-21


==> data/swarm/aex/Puech.rate.1s2.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 6.103994898598026870e-33
1.891548304441159178e+00 3.579159194375849935e-30
2.218307744615225285e+00 4.743023360166440033e-28
2.601513922888540886e+00 1.904187332120237309e-26
3.050917848261328835e+00 2.960462651818200261e-25
3.577954988034224737e+00 2.171286125691845553e-24
4.196036253055622112e+00 8.833376526915323006e-24
4.920889249819888178e+00 2.332350513069909718e-23
5.770958482867986739e+00 4.609076702225067942e-23
6.767874690982925934e+00 7.621020996286226109e-23
7.937005259840997695e+00 1.129113534489795091e-22
9.308099716839535631e+00 1.561970287301245941e-22
1.091604673326926545e+01 2.061540550273652010e-22
1.280176189639898787e+01 2.633252406917713551e-22
1.501322884159280235e+01 3.284155636585534833e-22
1.760672023695706656e+01 4.011133207556248939e-22
2.064822968951593296e+01 4.817581771495134737e-22
2.421515100899294382e+01 5.714462778724954525e-22
2.839824755950197499e+01 6.682611584813142492e-22
3.330396181098597452e+01 7.738639372908299770e-22
3.905712385891546745e+01 8.868568731471375332e-22
4.580412783284723588e+01 1.007069428689320503e-21
5.371665702027625144e+01 1.133762910255072717e-21
6.299605249474366531e+01 1.266381563974755519e-21
7.387843641167992814e+01 1.405260280373526440e-21
8.664072033862825606e+01 1.549871329514765932e-21
1.016076515069507877e+02 1.701741476980542832e-21
1.191600762829185811e+02 1.860143604251250561e-21
1.397446311292771099e+02 2.027021469922059664e-21
1.638851076520930121e+02 2.204771583485175008e-21
1.921957809262210617e+02 2.391714164783615311e-21
2.253970402500339389e+02 2.591633004689484529e-21
2.643337200673394705e+02 2.803212005318868492e-21
3.099965975024735485e+02 3.027788549008224287e-21
3.635476035317377637e+02 3.266599720547514521e-21
4.263493893110072577e+02 3.517951238262230727e-21
4.999999999999998295e+02 3.782433716084909676e-21


==> data/swarm/aex/Puech.rate.1s3.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 4.889791591165707803e-33
1.891548304441159178e+00 2.428530059965077672e-30
2.218307744615225285e+00 2.796036368298279160e-28
2.601513922888540886e+00 9.962995077402105218e-27
3.050917848261328835e+00 1.398252896816732749e-25
3.577954988034224737e+00 9.378186278784976881e-25
4.196036253055622112e+00 3.526191311089017884e-24
4.920889249819888178e+00 8.673398561680894318e-24
5.770958482867986739e+00 1.606431393817946301e-23
6.767874690982925934e+00 2.502291635734798511e-23
7.937005259840997695e+00 3.508908502166040528e-23
9.308099716839535631e+00 4.612093347924278388e-23
1.091604673326926545e+01 5.800335955212302473e-23
1.280176189639898787e+01 7.079302289536371177e-23
1.501322884159280235e+01 8.453596218887553190e-23
1.760672023695706656e+01 9.903213721313980673e-23
2.064822968951593296e+01 1.142095560977450912e-22
2.421515100899294382e+01 1.301399183378968029e-22
2.839824755950197499e+01 1.463893028047521816e-22
3.330396181098597452e+01 1.629195181027944226e-22
3.905712385891546745e+01 1.794214974541272169e-22
4.580412783284723588e+01 1.956482609819075231e-22
5.371665702027625144e+01 2.113831470128973342e-22
6.299605249474366531e+01 2.263645674068423608e-22
7.387843641167992814e+01 2.405333665792213604e-22
8.664072033862825606e+01 2.535281514945214343e-22
1.016076515069507877e+02 2.656071884684992109e-22
1.191600762829185811e+02 2.766304683243046969e-22
1.397446311292771099e+02 2.865302093714958983e-22
1.638851076520930121e+02 2.954846474581097711e-22
1.921957809262210617e+02 3.031977545165951439e-22
2.253970402500339389e+02 3.098356881931175869e-22
2.643337200673394705e+02 3.151783793562053098e-22
3.099965975024735485e+02 3.190507730189142018e-22
3.635476035317377637e+02 3.213938044036938535e-22
4.263493893110072577e+02 3.217958325032033205e-22
4.999999999999998295e+02 3.200419939834446132e-22


==> data/swarm/aex/Puech.rate.1s4.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.243584029439322767e-32
1.891548304441159178e+00 5.442164824915813539e-30
2.218307744615225285e+00 5.677841173604948790e-28
2.601513922888540886e+00 1.873741640942837184e-26
3.050917848261328835e+00 2.481096949128186624e-25
3.577954988034224737e+00 1.594027583736103368e-24
4.196036253055622112e+00 5.813604230547927520e-24
4.920889249819888178e+00 1.404225445512056231e-23
5.770958482867986739e+00 2.581386164347473393e-23
6.767874690982925934e+00 4.032723606683247048e-23
7.937005259840997695e+00 5.727263817616917769e-23
9.308099716839535631e+00 7.694106499909508041e-23
1.091604673326926545e+01 9.966069394308134572e-23
1.280176189639898787e+01 1.261408432385693875e-22
1.501322884159280235e+01 1.568635911408612617e-22
1.760672023695706656e+01 1.921319760335086221e-22
2.064822968951593296e+01 2.320892857465615770e-22
2.421515100899294382e+01 2.773603800809565481e-22
2.839824755950197499e+01 3.272472185882933979e-22
3.330396181098597452e+01 3.820229889010121188e-22
3.905712385891546745e+01 4.411285507898368094e-22
4.580412783284723588e+01 5.038416247756908222e-22
5.371665702027625144e+01 5.697356241957961397e-22
6.299605249474366531e+01 6.382044856143033567e-22
7.387843641167992814e+01 7.087273239447529270e-22
8.664072033862825606e+01 7.809044311711772718e-22
1.016076515069507877e+02 8.546526405780981739e-22
1.191600762829185811e+02 9.300954993798492630e-22
1.397446311292771099e+02 1.007132027604699099e-21
1.638851076520930121e+02 1.086218484830417200e-21
1.921957809262210617e+02 1.167298586181614811e-21
2.253970402500339389e+02 1.250483511149025185e-21
2.643337200673394705e+02 1.335932599578725806e-21
3.099965975024735485e+02 1.422950149720427639e-21
3.635476035317377637e+02 1.511154987562064899e-21
4.263493893110072577e+02 1.599357743337997272e-21
4.999999999999998295e+02 1.686400128401056036e-21


==> data/swarm/aex/Puech.rate.1s5.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.172747076776664343e+00 0.000000000000000000e+00
1.375335706088211429e+00 0.000000000000000000e+00
1.612920928901519613e+00 1.146747568130523143e-31
1.891548304441159178e+00 4.483307212906836197e-29
2.218307744615225285e+00 4.256282622667063305e-27
2.601513922888540886e+00 1.293892102278669141e-25
3.050917848261328835e+00 1.595552701091863285e-24
3.577954988034224737e+00 9.614931697541774986e-24
4.196036253055622112e+00 3.306659207174818899e-23
4.920889249819888178e+00 7.545149189331030745e-23
5.770958482867986739e+00 1.310678201006630921e-22
6.767874690982925934e+00 1.933029920750275949e-22
7.937005259840997695e+00 2.582861120631810372e-22
9.308099716839535631e+00 3.254382428794848472e-22
1.091604673326926545e+01 3.941895014344846487e-22
1.280176189639898787e+01 4.649795202452276210e-22
1.501322884159280235e+01 5.381237302727058818e-22
1.760672023695706656e+01 6.126317409480389760e-22
2.064822968951593296e+01 6.875364209045513483e-22
2.421515100899294382e+01 7.636831153620160181e-22
2.839824755950197499e+01 8.383510345052959413e-22
3.330396181098597452e+01 9.119527560995283254e-22
3.905712385891546745e+01 9.832856114841572126e-22
4.580412783284723588e+01 1.051318580879254735e-21
5.371665702027625144e+01 1.115575956269365757e-21
6.299605249474366531e+01 1.175589860020550582e-21
7.387843641167992814e+01 1.231744694565085531e-21
8.664072033862825606e+01 1.284485147332466256e-21
1.016076515069507877e+02 1.335338720633277960e-21
1.191600762829185811e+02 1.385510561335489340e-21
1.397446311292771099e+02 1.437649394106781449e-21
1.638851076520930121e+02 1.493493392733793069e-21
1.921957809262210617e+02 1.556073422070542549e-21
2.253970402500339389e+02 1.627849651150293423e-21
2.643337200673394705e+02 1.709382667392208296e-21
3.099965975024735485e+02 1.800930325790819431e-21
3.635476035317377637e+02 1.900145093041260732e-21
4.263493893110072577e+02 2.001209055520036085e-21
4.999999999999998295e+02 2.098189362554535924e-21


==> data/swarm/aex/aex1.Tachibana1986.txt <==
4.932810000000000E+00 1.988810000000000E-23 4.972025000000000E-24
4.961950000000000E+00 2.697490000000000E-23 6.743725000000001E-24
5.990920000000001E+00 3.795840000000000E-23 9.489600000000001E-24
5.990920000000001E+00 4.820750000000000E-23 1.205187500000000E-23
6.900410000000000E+00 6.904660000000001E-23 1.726165000000000E-23
6.859890000000000E+00 9.088790000000001E-23 2.272197500000000E-23
7.901289999999999E+00 1.169020000000000E-22 2.922550000000000E-23
7.901289999999999E+00 1.301770000000000E-22 3.254425000000000E-23
9.882909999999999E+00 1.163400000000000E-22 2.908500000000000E-23
1.017820000000000E+01 1.645570000000000E-22 4.113925000000000E-23
9.882909999999999E+00 1.810390000000000E-22 4.525975000000000E-23
1.475020000000000E+01 2.290270000000000E-22 5.725675000000000E-23
1.911300000000000E+01 2.895220000000000E-22 7.238050000000000E-23
2.003500000000000E+01 3.205570000000000E-22 8.013925000000001E-23
2.100150000000000E+01 2.966700000000001E-22 7.416750000000001E-23
2.404770000000000E+01 3.170490000000000E-22 7.926225000000000E-23
2.087820000000000E+01 4.195460000000000E-22 1.048865000000000E-22
2.015340000000000E+01 4.296160000000000E-22 1.074040000000000E-22
2.937860000000000E+01 4.822120000000000E-22 1.205530000000000E-22
3.025650000000000E+01 5.874150000000000E-22 1.468537500000000E-22
3.806820000000000E+01 6.095840000000001E-22 1.523960000000000E-22
4.903850000000000E+01 9.273959999999999E-22 2.318490000000000E-22
6.982159999999999E+01 1.047040000000000E-21 2.617600000000000E-22
1.023840000000000E+02 1.285470000000000E-21 3.213675000000000E-22
1.005910000000000E+02 1.474730000000000E-21 3.686825000000000E-22
1.035970000000000E+02 1.547170000000000E-21 3.867925000000000E-22
9.767189999999999E+01 1.492230000000000E-21 3.730575000000000E-22
1.048240000000000E+02 1.483880000000000E-21 3.709700000000001E-22
2.039210000000000E+02 2.143900000000000E-21 5.359750000000001E-22
3.007880000000000E+02 2.585410000000000E-21 6.463525000000000E-22
4.085579999999999E+02 2.832360000000001E-21 7.080900000000001E-22
5.080220000000000E+02 2.655170000000000E-21 6.637925000000001E-22


==> data/swarm/aex/aex2.Tachibana1986.txt <==
2.012680000000000E+01 2.077350000000000E-22 6.232050000000000E-23
2.932800000000000E+01 3.515600000000000E-22 1.054680000000000E-22
5.083159999999999E+01 5.420370000000000E-22 1.626111000000000E-22
5.054510000000000E+01 6.361960000000000E-22 1.908588000000000E-22
6.949500000000000E+01 7.997510000000001E-22 2.399253000000000E-22
9.949780000000000E+01 9.998209999999999E-22 2.999463000000000E-22
9.951949999999999E+01 1.298150000000000E-21 3.894450000000000E-22
1.466720000000000E+02 1.702320000000000E-21 5.106960000000000E-22
1.993020000000000E+02 1.687560000000000E-21 5.062680000000000E-22
2.989160000000000E+02 2.613480000000000E-21 7.840439999999999E-22
4.917650000000000E+02 3.706230000000000E-21 1.111869000000000E-21


==> data/swarm/aex/aex3.Tachibana1986.txt <==
8.089620000000000E+00 1.178510000000000E-23 2.946275000000000E-24
9.882909999999999E+00 1.948850000000000E-23 4.872125000000001E-24
1.029880000000000E+01 2.119360000000000E-23 5.298400000000000E-24
1.519100000000000E+01 4.147040000000000E-23 1.036760000000000E-23
2.100150000000000E+01 5.120330000000000E-23 1.280082500000000E-23
2.039210000000000E+01 5.566270000000001E-23 1.391567500000000E-23
2.137580000000000E+01 5.668340000000000E-23 1.417085000000000E-23
2.505980000000000E+01 7.740380000000001E-23 1.935095000000000E-23
3.025650000000000E+01 7.841109999999999E-23 1.960277500000000E-23
5.050390000000000E+01 1.412070000000000E-22 3.530175000000000E-23
5.020730000000000E+01 1.481170000000000E-22 3.702925000000000E-23
7.064880000000001E+01 1.722880000000000E-22 4.307200000000000E-23
7.023399999999999E+01 1.861990000000000E-22 4.654975000000000E-23
7.405680000000000E+01 1.851410000000000E-22 4.628525000000001E-23
1.000000000000000E+02 2.205150000000000E-22 5.512875000000000E-23
9.372750000000001E+01 2.425580000000000E-22 6.063950000000001E-23
1.035970000000000E+02 2.500440000000000E-22 6.251100000000000E-23
1.048240000000000E+02 2.327560000000000E-22 5.818900000000001E-23
9.652830000000000E+01 2.575330000000000E-22 6.438325000000000E-23
1.311130000000000E+02 2.594890000000000E-22 6.487224999999999E-23
1.492500000000000E+02 3.377520000000000E-22 8.443800000000001E-23
1.991740000000000E+02 4.194440000000000E-22 1.048610000000000E-22
2.990220000000000E+02 4.880550000000000E-22 1.220137500000000E-22
4.991250000000000E+02 5.514760000000001E-22 1.378690000000000E-22


==> data/swarm/aex/aex4.Tachibana1986.txt <==
6.107430000000000E+01 8.425050000000000E-22 2.527515000000000E-22
6.108580000000000E+01 1.055630000000000E-21 3.166890000000000E-22
7.699280000000000E+01 1.077160000000000E-21 3.231480000000000E-22
8.065250000000000E+01 1.295340000000000E-21 3.886020000000000E-22
7.837970000000000E+01 1.950250000000000E-21 5.850750000000000E-22
1.175030000000000E+02 1.770470000000000E-21 5.311410000000001E-22
1.181930000000000E+02 1.923970000000000E-21 5.771910000000001E-22
1.489700000000000E+02 1.951590000000000E-21 5.854770000000000E-22
1.472960000000000E+02 2.688520000000000E-21 8.065559999999999E-22
2.048280000000000E+02 2.572600000000000E-21 7.717799999999999E-22
2.024900000000000E+02 2.862280000000000E-21 8.586840000000000E-22
1.508000000000000E+02 4.171970000000000E-21 1.251591000000000E-21
1.990310000000000E+02 3.319460000000000E-21 9.958380000000000E-22
2.096700000000000E+02 3.341010000000000E-21 1.002303000000000E-21
3.001090000000000E+02 3.031580000000000E-21 9.094739999999999E-22
2.984210000000000E+02 3.600700000000000E-21 1.080210000000000E-21
4.966450000000000E+02 4.899030000000000E-21 1.469709000000000E-21


==> data/swarm/aion/aion.273K.bolsig.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.415723260151762419e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.684486564099637596e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004272349334734749e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.384766810208979848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.355900992658533340e-47
2.837494984632202399e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.564191405856218080e-41
3.376169843250775848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.056001227755450071e-39 0.000000000000000000e+00 1.258181258468218541e-37
4.017107650307776723e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.908633816275308917e-37 0.000000000000000000e+00 1.025284209768687303e-35 0.000000000000000000e+00 1.776133789786286660e-34
4.779722177313053599e+00 1.594596128478549647e-35 0.000000000000000000e+00 3.479569670875157129e-34 0.000000000000000000e+00 3.163574411950410286e-33 0.000000000000000000e+00 3.168145884029138232e-32
5.687112739074311918e+00 5.022420982847833266e-33 1.963874774367012465e-34 4.607899068399894479e-32 0.000000000000000000e+00 2.773799021196327356e-31 0.000000000000000000e+00 1.829646409840485864e-30
6.766763863485317110e+00 3.554385624893068296e-31 3.462401979349794653e-32 2.161909806479840789e-30 7.138417115660289845e-34 9.702920309104820422e-30 0.000000000000000000e+00 4.782127358780911827e-29
8.051377787812903364e+00 1.099494253321735810e-29 1.587090435558395581e-30 5.068456716473880344e-29 1.308823250428454612e-31 1.834695351047246793e-28 1.567718275812384818e-35 7.285207696249917048e-28
9.579864997490565415e+00 1.910408311138216124e-28 3.709934311785100868e-29 7.045306752786540546e-28 4.473308135369969070e-30 2.130145265135376111e-27 7.313108959231329348e-32 6.686678882984016660e-27
1.139852281047596883e+01 2.110600238080376038e-27 5.208293554656402514e-28 6.454174550852858080e-27 8.590789717634468673e-29 1.682130557200483745e-26 3.410914268051672119e-30 4.432163588432797529e-26
1.356243770606110033e+01 1.622127266263359678e-26 4.879996579162194905e-27 4.226766421581768593e-26 1.040821107127585783e-27 9.677032717779969933e-26 6.408735662203410264e-29 2.252672034340652523e-25
1.613715387416127101e+01 9.226080554554047192e-26 3.271407099723645338e-26 2.102289994364707530e-25 8.793784488430643808e-27 4.300365282543716809e-25 7.872006378518545829e-28 9.030968417390858706e-25
1.920065852483001123e+01 4.103467545702404977e-25 1.676359250207576022e-25 8.369173453644333157e-25 5.400343394561858947e-26 1.551481874732953518e-24 7.242575789403438288e-27 2.941957637508818349e-24
2.284574409229823644e+01 1.484131738896801397e-24 6.831441494368477514e-25 2.761588807360030881e-24 2.595957002033439296e-25 4.714875703536960138e-24 5.056753646066269821e-26 8.115671766357089787e-24
2.718281888383307532e+01 4.526627247562808200e-24 2.313758641433742917e-24 7.758214937766367993e-24 1.004182414625268453e-24 1.231470046902075634e-23 2.613826338910804667e-25 1.968604715875504985e-23
3.234325130694132611e+01 1.197287450953868513e-23 6.680834954760509459e-24 1.910991208391342244e-23 3.206722088996009821e-24 2.863735616657874424e-23 9.902541052297945654e-25 4.293038314605062699e-23
3.848334897033505797e+01 2.805736528134973391e-23 1.687293083237104330e-23 4.221641628359948706e-23 8.971518436464968320e-24 5.987128058381757829e-23 3.105870062372540918e-24 8.472148419753927102e-23
4.578909318417073138e+01 5.947626180335010026e-23 3.821929314381885101e-23 8.474628209739498867e-23 2.192708738919226520e-23 1.149337819707828746e-22 8.606490907691599240e-24 1.544893741638943028e-22
5.448177226584071775e+01 1.157452674432626557e-22 7.854356189414042335e-23 1.574334098931641183e-22 4.833121969527982768e-23 2.049130665125839503e-22 2.097947550924264780e-23 2.647582451185171686e-22
6.482468428208700573e+01 2.089069390291042368e-22 1.489848748232664231e-22 2.729814347802423852e-22 9.707383050730669861e-23 3.429812833293927195e-22 4.620482760572645442e-23 4.282662230953819880e-22
7.713111225104189828e+01 3.547290123270562908e-22 2.639844992979093393e-22 4.474272440001413220e-22 1.809610862589746284e-22 5.453134348766611173e-22 9.328843512392352385e-23 6.613601473514038106e-22
9.177381337014492146e+01 5.700023137230195497e-22 4.412068644683317506e-22 6.984517570609169681e-22 3.151130715851478123e-22 8.292699231200592487e-22 1.748147130730714349e-22 9.773972155929603419e-22
1.091963096951765806e+02 8.755587761284677268e-22 7.015404011193546625e-22 1.045521054519568277e-21 5.210670965531207008e-22 1.212949239345015179e-21 3.076557482150046293e-22 1.396190216605228163e-21
1.299263222609409922e+02 1.294175707265376016e-21 1.067408832086884474e-21 1.509832563362509684e-21 8.207194689331614714e-22 1.715554600713242549e-21 5.125278407329585979e-22 1.938105555264754777e-21
1.545917555581968941e+02 1.852689897308369428e-21 1.565670079417693090e-21 2.116107526175761227e-21 1.241593165644917309e-21 2.362518984765123645e-21 8.121237607132210185e-22 2.614871597152068166e-21
1.839397165307878765e+02 2.576529897093647043e-21 2.225679536021457556e-21 2.888956058920861829e-21 1.815814477371117883e-21 3.178636079157898030e-21 1.233035083390365579e-21 3.455535640129656784e-21
2.188591441714348775e+02 3.494126271517016031e-21 3.077485267097003524e-21 3.857941533058245176e-21 2.573227780154227921e-21 4.187516991896794534e-21 1.811343414989859059e-21 4.532485035517515979e-21
2.604077351583580935e+02 4.640181307995346606e-21 4.152898091553133719e-21 5.053332583036197672e-21 3.562282002770834895e-21 5.423854987427839366e-21 2.610833419011033474e-21 5.812259237787469611e-21
3.098439811004080866e+02 6.044411852731354935e-21 5.495288261821659133e-21 6.511208546703284759e-21 4.791696963928765279e-21 6.921327892517105672e-21 3.656953695493282172e-21 7.341920575168769300e-21
3.686652877871273972e+02 7.749964403463481015e-21 7.135135558633298906e-21 8.259119634231599149e-21 6.345509697754049121e-21 8.706256877725879361e-21 4.978075272625861075e-21 9.163653037367031438e-21
4.386533310618708583e+02 9.778749377513518587e-21 9.109158483287148130e-21 1.032689478681273062e-20 8.224788678037659608e-21 1.080660179052219158e-20 6.647929298600321589e-21 1.130481891667380673e-20
5.219280231307798203e+02 1.216818158992341952e-20 1.144900117400410548e-20 1.274444961463912683e-20 1.048998172149644715e-20 1.326017467068722129e-20 8.694425593152409754e-21 1.377474152828874683e-20
6.210117239273421319e+02 1.493357083916327177e-20 1.417578935463843426e-20 1.553107462954614419e-20 1.314536429911108583e-20 1.607398197079606077e-20 1.116235972769686714e-20 1.664663920789989129e-20
7.389056424712720172e+02 1.808145455986298822e-20 1.730163865725226859e-20 1.869282734693354627e-20 1.624067061370347368e-20 1.926220226942554252e-20 1.408844291527094833e-20 1.989994020603502642e-20
8.791807423908830970e+02 2.160655036695554073e-20 2.081658886327835202e-20 2.222886272470737182e-20 1.974814006252491199e-20 2.282169626525667657e-20 1.748174271571866996e-20 2.348391624009557923e-20
1.046085905103961977e+03 2.545435648043350423e-20 2.465928720369620718e-20 2.610130231040530373e-20 2.360125881367872134e-20 2.673097803045566389e-20 2.142232611604424130e-20 2.753664689861650466e-20
1.244676626880268032e+03 2.956591230626522437e-20 2.877370130918126587e-20 3.025016289218137855e-20 2.772930444530060383e-20 3.093468620284946209e-20 2.568576498720360111e-20 3.190462648627096983e-20
1.480968147972588213e+03 3.381818761003004586e-20 3.300459926984620434e-20 3.455392901333436078e-20 3.200469397579583154e-20 3.537309634504259685e-20 3.024895727857042109e-20 3.688962049316652809e-20
1.762117652041631800e+03 3.807908213280780022e-20 3.719397857972180900e-20 3.891055005653120301e-20 3.622649219335649883e-20 3.993234275659860920e-20 3.473523852537130467e-20 4.200100778983608324e-20
2.096641054628670190e+03 4.214244882905677516e-20 4.115086179778484984e-20 4.314264223468002967e-20 4.010877841091300156e-20 4.438891794283405363e-20 3.862995552153583309e-20 4.737530256298267404e-20
2.494670947119348057e+03 4.582273958768218417e-20 4.466572578741167038e-20 4.703638941705763829e-20 4.344151367202654980e-20 4.857442622916393951e-20 4.137407214814983944e-20 5.270326711961625897e-20
2.968263509226930637e+03 4.888810629642551681e-20 4.748740704581897438e-20 5.038311431830385264e-20 4.591276303963179133e-20 5.222252824488850211e-20 4.341941912521148844e-20 5.758376471547993620e-20
3.531763686261691419e+03 5.109860910981541780e-20 4.941140055477973243e-20 5.291522156422303961e-20 4.740500064796966192e-20 5.517548682439419476e-20 4.431378121574599077e-20 6.172553414261674837e-20
4.202239692272257344e+03 5.227885698174540729e-20 5.025819846850086714e-20 5.445878948893811683e-20 4.784437623668150148e-20 5.715263757259366147e-20 4.391548025812495356e-20 6.434486560442997414e-20
5.000000000000003638e+03 5.229071719836887882e-20 4.991963260619972723e-20 5.482531150745170302e-20 4.715118887393447309e-20 5.796882855706380028e-20 4.249735449735446168e-20 6.569264069264064182e-20


==> data/swarm/aion/aion.300K.bolsig.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189841695416563594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.415723260151762419e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.684486564099637596e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004272349334734749e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.384766810208979848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.698023242566743998e-46
2.837494984632202399e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.792955787760175443e-48 0.000000000000000000e+00 1.192818102920488700e-41
3.376169843250775848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.017638415614116812e-39 0.000000000000000000e+00 2.161328979147724840e-37
4.017107650307776723e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.608726864511915314e-37 0.000000000000000000e+00 1.065732489519973808e-35 0.000000000000000000e+00 1.841770176283146971e-34
4.779722177313053599e+00 1.451387358077121878e-35 0.000000000000000000e+00 3.610138821602842843e-34 0.000000000000000000e+00 3.313449256050493888e-33 0.000000000000000000e+00 4.109688229451070106e-32
5.687112739074311918e+00 4.947112720441191654e-33 1.827415910908252239e-34 4.792396987934615534e-32 0.000000000000000000e+00 2.838083888273083829e-31 0.000000000000000000e+00 1.983091622733148111e-30
6.766763863485317110e+00 3.520079812554868016e-31 3.528130996924948061e-32 2.197373847767969079e-30 7.611498441949584148e-34 9.800877650981301134e-30 0.000000000000000000e+00 5.016332547832795985e-29
8.051377787812903364e+00 1.079304154543187706e-29 1.578061220748489456e-30 5.123236714250263730e-29 1.297938296560785494e-31 1.849898385314332360e-28 1.692110533830665311e-35 7.318804273030432258e-28
9.579864997490565415e+00 1.882796815895519181e-28 3.688023958232239233e-29 7.109735620694686068e-28 4.491446322073127647e-30 2.141549940181306942e-27 7.535149431085224206e-32 6.705208871970907176e-27
1.139852281047596883e+01 2.089506895107116379e-27 5.177387302524598734e-28 6.505177572075051079e-27 8.589249987268629264e-29 1.686060989718743991e-26 3.428371485151582417e-30 4.439051177536811598e-26
1.356243770606110033e+01 1.607513507107833506e-26 4.862674550086073960e-27 4.248530031319474172e-26 1.038515896983980572e-27 9.692443034556402550e-26 6.429158156040558287e-29 2.254851336534468388e-25
1.613715387416127101e+01 9.134842470689318119e-26 3.262579808669554848e-26 2.112175871163344290e-25 8.764399102749527008e-27 4.312200652707427158e-25 7.914511210044493922e-28 9.037116115428566009e-25
1.920065852483001123e+01 4.064403082079467228e-25 1.667549585409067011e-25 8.400249521237350096e-25 5.405637848870252280e-26 1.556819990255735226e-24 7.274343676876933792e-27 2.943956929141512447e-24
2.284574409229823644e+01 1.474086901743695334e-24 6.803635811522434731e-25 2.768987466786353211e-24 2.593574860590441959e-25 4.720225131737101593e-24 5.061201098701332607e-26 8.115671766357089787e-24
2.718281888383307532e+01 4.500652638519274973e-24 2.305248739198965039e-24 7.791224321458681890e-24 9.909233601075896652e-25 1.234491981010609588e-23 2.616383898929308226e-25 1.968985859092518736e-23
3.234325130694132611e+01 1.190104062481641330e-23 6.663232315677958374e-24 1.916535859065034862e-23 3.194246574403683889e-24 2.868582257481400795e-23 9.905430617822399727e-25 4.293038314605062699e-23
3.848334897033505797e+01 2.790827263745447297e-23 1.685500155408577877e-23 4.227780608153577441e-23 8.925257327771109745e-24 5.995976206616541761e-23 3.105870062372540918e-24 8.472148419753927102e-23
4.578909318417073138e+01 5.920491296640906283e-23 3.814450445377948465e-23 8.488210392765197134e-23 2.181729085056543214e-23 1.151627423943309274e-22 8.608609167821475358e-24 1.544893741638943028e-22
5.448177226584071775e+01 1.151997336682497097e-22 7.847796054973517962e-23 1.576498657870821047e-22 4.831595371844970604e-23 2.050245310371467190e-22 2.099770268170940705e-23 2.647302904943889012e-22
6.482468428208700573e+01 2.082386688606656516e-22 1.487992067822676863e-22 2.733869423120260114e-22 9.707378890452831165e-23 3.436767768662901715e-22 4.620482760572645442e-23 4.282662230953819880e-22
7.713111225104189828e+01 3.535040082366129129e-22 2.635149767564510064e-22 4.478454240678285730e-22 1.807260689366254488e-22 5.458920781649426651e-22 9.329223697811007528e-23 6.614366051719068779e-22
9.177381337014492146e+01 5.687645189700536108e-22 4.405304970337178652e-22 6.988792894769794007e-22 3.148957496944684819e-22 8.301753298172404248e-22 1.748147130730714349e-22 9.775256346201045165e-22
1.091963096951765806e+02 8.738610712632200275e-22 7.005387311966406901e-22 1.046085216629085599e-21 5.210163579944506552e-22 1.213890879728322138e-21 3.076557482150046293e-22 1.396190216605228163e-21
1.299263222609409922e+02 1.292023850897632480e-21 1.066658042112546818e-21 1.510715355635461761e-21 8.197572726780953818e-22 1.716472270099762434e-21 5.125278407329585979e-22 1.938105555264754777e-21
1.545917555581968941e+02 1.848829038929429666e-21 1.564619377303297141e-21 2.117496812089309887e-21 1.241593165644917309e-21 2.362790603565731138e-21 8.121237607132210185e-22 2.614871597152068166e-21
1.839397165307878765e+02 2.570978746136787447e-21 2.224769274139318577e-21 2.890553253454023792e-21 1.815814477371117883e-21 3.179194063427021876e-21 1.233035083390365579e-21 3.455535640129656784e-21
2.188591441714348775e+02 3.488709856126934234e-21 3.076080503766136889e-21 3.859378128213483683e-21 2.573227780154227921e-21 4.189292199521716405e-21 1.811343414989859059e-21 4.532485035517515979e-21
2.604077351583580935e+02 4.633872982177143766e-21 4.149564858412747827e-21 5.056574416112157251e-21 3.561801198073470988e-21 5.424167406315962301e-21 2.610833419011033474e-21 5.812259237787469611e-21
3.098439811004080866e+02 6.038892458139499578e-21 5.492851460198269223e-21 6.513029335338707559e-21 4.791696963928765279e-21 6.922250557443116191e-21 3.656953695493282172e-21 7.341920575168769300e-21
3.686652877871273972e+02 7.742867366463971068e-21 7.131265295746017353e-21 8.261454093163046531e-21 6.345509697754049121e-21 8.709276277572078075e-21 4.978075272625861075e-21 9.163653037367031438e-21
4.386533310618708583e+02 9.772139774372836903e-21 9.104501921884361100e-21 1.032969990005744694e-20 8.224788678037659608e-21 1.081011936668683669e-20 6.647929298600321589e-21 1.130481891667380673e-20
5.219280231307798203e+02 1.216164085155503594e-20 1.144363484469865485e-20 1.274711020055048485e-20 1.048998172149644715e-20 1.326017467068722129e-20 8.694425593152409754e-21 1.377474152828874683e-20
6.210117239273421319e+02 1.492547562583804389e-20 1.417338054489565625e-20 1.553339250450213521e-20 1.314536429911108583e-20 1.607398197079606077e-20 1.116235972769686714e-20 1.664426417020436954e-20
7.389056424712720172e+02 1.807462400677716145e-20 1.729819099174599864e-20 1.869597224994837896e-20 1.623804691893550679e-20 1.926220226942554252e-20 1.408844291527094833e-20 1.989994020603502642e-20
8.791807423908830970e+02 2.159757663065013560e-20 2.081351672146146181e-20 2.223211609625064750e-20 1.974814006252491199e-20 2.282169626525667657e-20 1.748274394805269864e-20 2.348391624009557923e-20
1.046085905103961977e+03 2.544856122871511471e-20 2.465464419799504330e-20 2.610339855758170075e-20 2.360125881367872134e-20 2.673077984312966761e-20 2.142232611604424130e-20 2.753664689861650466e-20
1.244676626880268032e+03 2.955600599334132272e-20 2.877145599499404728e-20 3.025288208354129996e-20 2.772819432270204341e-20 3.093847723294080797e-20 2.568576498720360111e-20 3.190331681367703081e-20
1.480968147972588213e+03 3.380918324042967469e-20 3.300313970519593201e-20 3.455708033390562401e-20 3.200160988863291315e-20 3.537685239334634614e-20 3.024895727857042109e-20 3.688962049316652809e-20
1.762117652041631800e+03 3.807043022167223843e-20 3.719068714462308277e-20 3.891572804645616522e-20 3.622469716286397971e-20 3.993427637394630753e-20 3.473523852537130467e-20 4.200100778983608324e-20
2.096641054628670190e+03 4.213325321599064634e-20 4.114910571690837565e-20 4.314633238358358745e-20 4.010540040520935510e-20 4.439303874649775131e-20 3.862995552153583309e-20 4.737530256298267404e-20
2.494670947119348057e+03 4.580814870787547698e-20 4.466129991725207141e-20 4.704416406553144925e-20 4.343975125772603497e-20 4.858359527114134013e-20 4.137259436700136757e-20 5.270326711961625897e-20
2.968263509226930637e+03 4.886043558301264077e-20 4.748080688115291239e-20 5.039205007236352108e-20 4.591004632738125555e-20 5.222750591990921889e-20 4.335820440109307293e-20 5.758376471547993620e-20
3.531763686261691419e+03 5.107348064859988023e-20 4.939944585692083835e-20 5.292929393292170998e-20 4.739837949634466703e-20 5.518658440429713484e-20 4.404406931229207439e-20 6.172553414261674837e-20
4.202239692272257344e+03 5.224860404803078297e-20 5.024614681142896168e-20 5.448741238421639257e-20 4.784394574357994887e-20 5.715794555972391574e-20 4.358307855361748520e-20 6.435278204950927166e-20
5.000000000000003638e+03 5.225961538461533709e-20 4.990757855822546787e-20 5.484184914841844427e-20 4.714795008912652460e-20 5.797025828332894246e-20 4.234747730631197313e-20 6.571041948579156184e-20


==> data/swarm/aion/aion.GoldenFisher1961.txt <==
1.553361620737762472e+01 4.734708354473530063e-26 1.578236118157843426e-27
1.553361620737762472e+01 1.099867015733097096e-25 3.666223385776990798e-27
1.864033944885315108e+01 6.269274299600366037e-25 2.089758099866788909e-26
1.864033944885315108e+01 1.131934613031607629e-24 3.773115376772025736e-26
2.174706269032867567e+01 1.525012771159298464e-24 5.083375903864328252e-26
2.174706269032867567e+01 1.830226582571578417e-24 6.100755275238595337e-26
2.174706269032867567e+01 2.215783363731657119e-24 7.385944545772190321e-26
2.174706269032867567e+01 2.546251728373891393e-24 8.487505761246304565e-26
2.174706269032867567e+01 3.966073957300070447e-24 1.322024652433356601e-25
2.485378593180420026e+01 4.318531709045468267e-24 1.439510569681822679e-25
2.485378593180420026e+01 4.898432669299289944e-24 1.632810889766430104e-25
2.485378593180420026e+01 5.250952555509517857e-24 1.750317518503172512e-25
2.485378593180420026e+01 5.678064866747573150e-24 1.892688288915857426e-25
2.485378593180420026e+01 6.166659230934429535e-24 2.055553076978143301e-25
2.796050917327972485e+01 9.505672169175079670e-24 3.168557389725026557e-25
2.796050917327972485e+01 1.036797427207902453e-23 3.455991424026341845e-25
2.796050917327972485e+01 1.111467520316766898e-23 3.704891734389223331e-25
3.106723241475524944e+01 1.497362934310166340e-23 4.991209781033887739e-25
3.106723241475524944e+01 1.640374725285009100e-23 5.467915750950029967e-25
3.106723241475524944e+01 2.308146245700724448e-23 7.693820819002413908e-25
3.417395565623077403e+01 3.290299517814314297e-23 1.096766505938104986e-24
3.417395565623077403e+01 3.588731352390452882e-23 1.196243784130150789e-24


==> data/swarm/aion/aion.Kruithof1940.273.15K.txt <==
1.414335755681732643e+01 6.788811627272315997e-25 2.545804360227118614e-25
1.555769331249905818e+01 1.042365451937436900e-24 2.644807863124839546e-25
1.697202906818079171e+01 1.578398703340813467e-24 2.885244941590734551e-25
1.980070057954425522e+01 3.187912793306625505e-24 4.158147121704292940e-25
2.262937209090772228e+01 5.861007371545099774e-24 5.657343022726931681e-25
2.545804360227118934e+01 9.775888743272136064e-24 7.637413080681357678e-25
2.828671511363465285e+01 1.629314790545355913e-23 9.900350289772128146e-25
3.111538662499811636e+01 2.504788623312348527e-23 1.213500078374926472e-24
3.394405813636158342e+01 3.648986249658870686e-23 1.561426674272632762e-24
3.960140115908851044e+01 6.771839598204135108e-23 2.376084069545310461e-24
4.525874418181544456e+01 1.086209860363570530e-22 3.620699534545235688e-24
5.091608720454237869e+01 1.583490312061267803e-22 4.582447848408814607e-24
5.657343022726930570e+01 2.166762377704414766e-22 6.223077324999623931e-24
6.223077324999623272e+01 2.825277105549828590e-22 7.467692789999548423e-24
7.071678778408663391e+01 3.967211794687260361e-22 9.900350289772128881e-24
7.920280231817702088e+01 5.322428315781495433e-22 1.188042034772655231e-23
9.051748836363088913e+01 7.386227050472281392e-22 1.538797302181725094e-23
1.018321744090847574e+02 9.562041177013059827e-22 1.832979139363525843e-23
1.131468604545386114e+02 1.217460218490835464e-21 2.149790348636233708e-23
1.272902180113559325e+02 1.552940659738542429e-21 2.673094578238474416e-23
1.414335755681732678e+02 1.899452919880567030e-21 2.970105086931638370e-23
1.697202906818079100e+02 2.623875693940750036e-21 3.733846394999774505e-23
1.980070057954425806e+02 3.356218748232751923e-21 4.356154127499736825e-23
2.262937209090772228e+02 4.084601662408843805e-21 4.978461859999699145e-23
2.545804360227118650e+02 4.821753458270162430e-21 5.600769592499661464e-23
2.828671511363465356e+02 5.592283577965570800e-21 5.940210173863276741e-23
3.394405813636158200e+02 7.056969686549572317e-21 7.128252208635932559e-23
3.960140115908851612e+02 8.482620128276760239e-21 7.920280231817704280e-23
4.525874418181544456e+02 9.852828608381223894e-21 8.599161394544934833e-23
5.091608720454237300e+02 1.122190561988114022e-20 9.164895696817627744e-23
5.657343022726930712e+02 1.251970010929469828e-20 9.617483138635781837e-23
6.788811627272316400e+02 1.492859676837182431e-20 1.086209860363570765e-22
7.920280231817703225e+02 1.706028361933533351e-20 1.188042034772655348e-22
9.051748836363088913e+02 1.898151730985339785e-20 1.176727348727201584e-22
1.018321744090847460e+03 2.073303070968965494e-20 1.221986092909017111e-22
1.131468604545386142e+03 2.234650493977137577e-20 1.357762325454463457e-22
1.272902180113559325e+03 2.407058022594740755e-20 1.400192398124915366e-22
1.414335755681732735e+03 2.565605060806663092e-20 1.414335755681732983e-22
1.697202906818079100e+03 2.837723260199827773e-20 1.527482616136271095e-22
1.980070057954425693e+03 3.049307889249815745e-20 1.584056046363540621e-22
2.262937209090772285e+03 3.220159648536169131e-20 1.810349767272618020e-22
2.545804360227118650e+03 3.360461755499796427e-20 2.036643488181694950e-22
2.828671511363465470e+03 3.473608615954335404e-20 2.262937209090772584e-22
3.394405813636158200e+03 3.645591843845233711e-20 2.715524650908926913e-22
3.960140115908851385e+03 3.770053390345226706e-20 3.168112092727081242e-22
4.525874418181544570e+03 3.865096753127039736e-20 4.073286976363390370e-22


==> data/swarm/aion/aion.Specht1980.300K.txt <==
4.650599999999999845e+00 1.393990000000000158e-25
6.120479999999999698e+00 2.482299999999999768e-25
7.614460000000000228e+00 3.813420000000000462e-25
9.084340000000000970e+00 5.516299999999999902e-25
1.072290000000000099e+01 7.331000000000000365e-25
1.216870000000000118e+01 8.567600000000000354e-25
1.342169999999999952e+01 9.428150000000000810e-25
1.515659999999999918e+01 1.123150000000000080e-24
1.763860000000000028e+01 2.061080000000000079e-24
1.939760000000000062e+01 2.249570000000000252e-24
1.978310000000000102e+01 2.176940000000000283e-24
2.130119999999999791e+01 3.183690000000000509e-24
2.272289999999999921e+01 3.751360000000000840e-24
2.431330000000000169e+01 6.053790000000000556e-24
2.725300000000000011e+01 9.453970000000001160e-24

